TBSSvis: Visual Analytics for Temporal Blind Source Separation

Temporal Blind Source Separation (TBSS) is used to obtain the true underlying processes from noisy temporal multivariate data, such as electrocardiograms. TBSS has similarities to Principal Component Analysis (PCA) as it separates the input data into univariate components and is applicable to suitable datasets from various domains, such as medicine, finance, or civil engineering. Despite TBSS's broad applicability, the involved tasks are not well supported in current tools, which offer only text-based interactions and single static images. Analysts are limited in analyzing and comparing obtained results, which consist of diverse data such as matrices and sets of time series. Additionally, parameter settings have a big impact on separation performance, but as a consequence of improper tooling, analysts currently do not consider the whole parameter space. We propose to solve these problems by applying visual analytics (VA) principles. Our primary contribution is a design study for TBSS, which so far has not been explored by the visualization community. We developed a task abstraction and visualization design in a user-centered design process. Task-specific assembling of well-established visualization techniques and algorithms to gain insights in the TBSS processes is our secondary contribution. We present TBSSvis, an interactive web-based VA prototype, which we evaluated extensively in two interviews with five TBSS experts. Feedback and observations from these interviews show that TBSSvis supports the actual workflow and combination of interactive visualizations that facilitate the tasks involved in analyzing TBSS results.

==> supplementary-material/data_paper-and-video.csv <==
"date","AUT","BEL","CHE","DEU","DNK","ESP","FIN","FRA","GBR","GRC","HRV","HUN","ITA","LVA","NLD","POL","PRT","SVK"
"2015/01/01","-0.9816799014","-1.0026973209"," 0.2092024478","-1.696538262","-0.6374783718","-1.7934889271","-0.2509113262"," 0.9548567405","-1.6212646809"," 0.1089486578","-2.048737e-01","-1.9392447720","-1.836467e+00","-1.229154e+00","-1.7301954831","-2.069843e+00","-1.4053233365","-0.2819163224"
"2015/01/02","-4.0394134128","-4.2577228934","-3.1541560557","-4.337868907","-4.0924345987","-4.5385026260","-2.8742948591","-1.5645887569","-4.0909090411","-3.3567667490","-4.155979e+00","-5.3971749135","-3.761283e+00","-4.504530e+00","-4.4689867744","-4.675364e+00","-4.1438507543","-0.8593068083"
"2015/01/03","-1.5704418871"," 0.3643732922"," 0.7169330961","-1.269866436"," 0.0930239225","-0.2440028783"," 0.3610881930"," 0.9114379727","-0.8069900297"," 1.0052256355"," 1.116780e-01","-0.9337503846","-1.123157e+00","-3.114574e-01"," 0.2545051501","-5.605191e-01","-0.1436507208","-0.1287598213"
"2015/01/04","-1.7982072408"," 0.1403930232"," 0.4726606031","-1.485505799","-0.0317238316","-0.6927873198"," 0.5543266935"," 0.5021000051","-0.8251515303"," 0.4905310196","-5.652908e-01","-0.9012847658","-1.541114e+00","-3.467117e-02","-0.0017649668","-1.127899e+00","-0.3468352317","-0.1553831331"
"2015/01/05","-0.2741265028"," 1.7087950822"," 1.9057053952","-0.006811629"," 1.3847219112","-0.0272944858"," 1.7440507425"," 1.6705437888"," 1.4424339251"," 1.4385549757"," 1.553534e-01"," 0.4282677584","-7.722110e-01"," 1.505251e+00"," 2.0867108629"," 1.659843e-02"," 1.3828594681","-0.0241090897"
"2015/01/06","-1.0758458218"," 2.1543248265"," 2.0141260919"," 0.029534399"," 1.5855391960","-1.0215764295"," 1.8030343461"," 2.0191008626"," 1.4202227208"," 0.9786656206","-4.992080e-01"," 0.6828665581","-1.284996e+00"," 2.051002e+00"," 2.1068377891","-8.466754e-01"," 1.6284768848","-0.0746436962"
"2015/01/07"," 0.2270963562"," 2.0061235839"," 2.1130278812"," 0.701147908"," 1.5360329382"," 1.1007485174"," 1.5878123204"," 1.8993187218"," 1.5666958887"," 2.0884098508"," 8.769471e-01"," 1.0316156523"," 3.692271e-01"," 2.084025e+00"," 0.1374849614"," 1.018713e+00"," 1.9627670040"," 0.1569956780"
"2015/01/08"," 0.4353903902"," 2.0256471009"," 1.9343740660"," 0.893079914"," 1.7966483076"," 1.4248540216"," 1.1402721933"," 1.6106661714"," 1.4233754507"," 2.3608914047"," 1.057725e+00"," 1.1473812139"," 6.308939e-01"," 2.022759e+00"," 0.5346708714"," 1.121811e+00"," 2.1034163682"," 0.2035140151"
"2015/01/09","-0.6690752259"," 1.7234570120"," 1.7186342054"," 0.802360323"," 1.5735459284"," 1.2989940011"," 1.1590593094"," 1.2390697833"," 1.2711563215"," 1.9600475690"," 9.479672e-01"," 0.8533110566"," 6.435240e-01"," 1.728157e+00"," 0.2490979161"," 1.011550e+00"," 1.9060814701"," 0.1502466892"
"2015/01/10","-1.2742814774"," 0.5716852620"," 0.2948466359","-0.510558131"," 0.6038418432"," 0.1025703569"," 0.9106734677"," 0.3216369075"," 0.4728851050"," 1.0240925792"," 3.705005e-02"," 0.2075869866","-5.959551e-01"," 8.317523e-01","-0.8788019236","-2.958363e-02"," 0.5423125506","-0.0288499438"
"2015/01/11","-1.3414084432"," 0.3171464448"," 0.3808550101","-0.994652560"," 0.4343471396","-0.5684749255"," 1.2068797611"," 0.3408939921"," 0.4687909966"," 0.0326493015","-3.296335e-01","-0.5200700529","-1.280390e+00"," 2.720966e-01","-1.3459268541","-8.996744e-01","-0.0671083379","-0.0813719826"
"2015/01/12"," 0.1200450037"," 1.5980203445"," 1.9482386439"," 0.963104818"," 1.8172470850"," 1.1088803427"," 1.9752091101"," 1.3341482750"," 1.3914662715"," 1.0120139245"," 6.857248e-01"," 0.5568486958"," 4.384755e-01"," 1.429645e+00"," 0.1820263681"," 8.165183e-01"," 1.4392929778"," 0.1193379765"
"2015/01/13"," 0.5525455578"," 1.6606036342"," 1.8172067629"," 0.822939837"," 1.3025867437"," 1.2366681081"," 1.6526831440"," 1.3114587400"," 1.9517463430"," 1.3853450597"," 6.071091e-01"," 0.6934606021"," 7.521462e-01"," 1.129395e+00"," 0.3270385506"," 8.559957e-01"," 1.8198825836"," 0.1341816115"
"2015/01/14"," 0.7032028490"," 1.8350805982"," 1.8666236479"," 0.822400345"," 1.9316217213"," 1.2270293836"," 1.2439769600"," 1.3198995699"," 2.2009363399"," 1.1750329729"," 6.238197e-01"," 0.7631762466"," 8.384259e-01"," 1.174150e+00"," 0.4239318130"," 8.641815e-01"," 1.6127850663"," 0.1485283883"
"2015/01/15"," 1.1953445464"," 1.8069142595"," 1.8787830225"," 0.922600454"," 1.9576925216"," 1.2177572022"," 1.0866202231"," 1.3217829973"," 2.0965676581"," 1.1065391801"," 5.379880e-01"," 0.6695385673"," 8.374834e-01"," 1.195876e+00"," 0.3796361896"," 8.715113e-01"," 1.7835579470"," 0.1463960391"
"2015/01/16"," 0.9147284676"," 1.6815933441"," 1.8128643990"," 0.632662679"," 1.4592450212"," 1.2340208528"," 1.1567798327"," 1.3484969170"," 2.1220115207"," 1.0622037732"," 3.091668e-01"," 0.6393797161"," 9.484906e-01"," 1.160246e+00"," 0.1444488232"," 7.503309e-01"," 1.7142181486"," 0.1410548148"
"2015/01/17"," 0.0174524198"," 0.8308541624"," 1.1132709870","-0.605163279"," 0.1488812810"," 0.2565320106"," 0.5366593203"," 1.0691577231"," 1.4712880646"," 0.7200356855","-3.324819e-01","-0.3032338939","-4.905704e-01"," 1.213198e-01","-0.9357417353","-1.015083e-01"," 0.7315694120","-0.0143375476"
"2015/01/18","-0.0967166000"," 0.5501553757"," 0.7453504738","-1.135654057"," 0.1158062157","-0.1513353667"," 0.3955374283"," 1.0685619450"," 1.3066178724"," 0.2816415024","-8.469022e-01","-0.7410925680","-1.198741e+00","-1.971799e-01","-1.3105613595","-9.145007e-01"," 0.1814139886","-0.0769002600"
"2015/01/19","-0.0596147365"," 1.9984453628"," 2.2102598938"," 0.789570110"," 1.6359538342"," 1.5571353331"," 1.3179999684"," 1.9487644574"," 2.2934312192"," 0.6467763115"," 3.205604e-01"," 0.5940987216"," 5.236160e-01"," 1.323624e+00"," 0.2950594045"," 7.474009e-01"," 1.6623674989"," 0.1166673644"
"2015/01/20"," 0.5484549444"," 2.1864267358"," 2.2280577758"," 0.983266074"," 1.8654328357"," 1.8613932103"," 1.7300939462"," 2.1627525632"," 2.4999483505"," 0.5661527311"," 5.628640e-01"," 0.7289164753"," 8.778407e-01"," 1.516114e+00"," 0.3701325664"," 9.761495e-01"," 1.9552593376"," 0.1406614689"
"2015/01/21","-0.3601521025"," 2.1982334477"," 2.3295409877"," 0.967832954"," 1.8365782891"," 1.9006947699"," 1.9664682594"," 2.2185788897"," 2.4768401723"," 0.4165164941"," 6.054000e-01"," 0.7453201563"," 9.357457e-01"," 1.736848e+00"," 0.3373341424"," 9.699784e-01"," 2.1567924273"," 0.1320699647"
"2015/01/22","-0.1400361958"," 2.3357854991"," 2.3427612727"," 1.029650299"," 1.6964958266"," 1.8174487721"," 2.1373147569"," 2.2501013149"," 2.3959615486"," 0.3425062746"," 5.638135e-01"," 0.7168700220"," 9.296561e-01"," 1.657766e+00"," 0.4566756184"," 9.893581e-01"," 2.0584234278"," 0.1399989914"
"2015/01/23"," 0.0226884050"," 2.2292935883"," 2.3061400251"," 0.872239746"," 1.5276325465"," 1.6710080385"," 2.0715012926"," 2.3465020495"," 2.3730931555"," 0.2798157907"," 6.861046e-01"," 0.7199457122"," 8.346066e-01"," 1.586940e+00"," 0.4751093704"," 9.925104e-01"," 1.6181306309"," 0.1273912178"
"2015/01/24","-0.5767909878"," 1.1875634796"," 1.2273051562","-0.278424847"," 0.5745572101"," 0.5061885500"," 1.2304086459"," 1.7590610342"," 1.4434818748"," 0.3690899721"," 3.515112e-02","-0.0846035823","-4.652282e-01"," 5.358474e-01","-0.8054765544"," 6.537903e-02"," 0.2985720505"," 0.0184550853"
"2015/01/25","-0.7358340365"," 0.5890094896"," 0.7105614931","-0.983341405"," 0.1026323372","-0.2836302540"," 0.7191888504"," 1.4450629319"," 1.2446645092","-0.3615300406","-4.190731e-01","-0.4924742769","-1.194463e+00"," 3.494403e-01"," 0.2668762459","-7.681356e-01","-0.3083949188","-0.0384351641"
"2015/01/26"," 0.4322815240"," 1.6608351383"," 2.4148649188"," 0.944574162"," 1.6181586532"," 1.3928697471"," 1.1534434556"," 1.9630208499"," 2.0410796114"," 0.6594120451"," 7.565549e-01"," 0.6603114967"," 6.020685e-01"," 1.413568e+00"," 0.2598031469"," 8.043948e-01"," 1.2946311240"," 0.1426903060"
"2015/01/27"," 0.2803561426"," 1.7224538273"," 2.2923189039"," 0.977943890"," 1.5584976291"," 1.5024525414"," 1.0058630461"," 1.9064642148"," 2.2177124155"," 1.0584258632"," 9.669565e-01"," 0.9883851178"," 8.756523e-01"," 1.506120e+00"," 0.1487090681"," 1.025139e+00"," 1.4343785072"," 0.1764973574"
"2015/01/28"," 0.5625266545"," 1.8562246442"," 2.3425095072"," 1.166099449"," 1.7710539107"," 1.4174281310"," 1.0682658648"," 1.8850277357"," 2.1195337414"," 0.9236655167"," 8.951769e-01"," 0.9042308166"," 9.822910e-01"," 1.390104e+00"," 0.4824009434"," 9.871304e-01"," 1.4622934963"," 0.1850888616"
"2015/01/29"," 0.4365357619"," 1.8164830978"," 2.3251839808"," 1.099590338"," 1.8826533078"," 1.3915936343"," 1.1356846749"," 1.8766330306"," 2.3965565709"," 1.0052062589"," 1.134442e+00"," 1.0868926400"," 9.984782e-01"," 1.288862e+00"," 0.3516168866"," 9.038061e-01"," 1.5954418264"," 0.1859376608"
"2015/01/30","-0.3705422605"," 1.8960047747"," 2.4180981920"," 0.835281484"," 1.5181460684"," 1.2513026785"," 1.2056943189"," 1.9421493990"," 2.3652779377"," 0.7129750469"," 1.130265e+00"," 0.9401993047"," 8.729394e-01"," 1.216298e+00"," 0.3114995803"," 8.840140e-01"," 1.5675732628"," 0.1443879044"
"2015/01/31","-0.7808716900"," 0.9456030547"," 1.1541524086","-0.472963390"," 0.3388613327"," 0.1577011457"," 0.7597509682"," 1.4500713114"," 1.5351863513"," 0.1744019301"," 2.288421e-01","-0.1480824105","-2.911443e-01"," 3.194588e-01","-0.8280066958","-1.116767e-01"," 0.2495666206","-0.0101556588"
"2015/02/01","-0.0760590023"," 0.6879389314"," 0.3543960182","-1.046789351"," 0.2483323903","-0.3599662366"," 0.5415953302"," 1.3385493452"," 1.4080469666","-0.7828092529","-1.602489e-01","-0.5228894355","-1.123534e+00","-1.989765e-02","-1.3776055983","-9.504984e-01","-0.2083678659","-0.0623464589"
"2015/02/02"," 1.4246234271"," 1.9685041589"," 1.5938057689"," 0.945598592"," 1.7119089903"," 1.5138832540"," 1.2388238571"," 2.1533853946"," 2.5130299595"," 0.1236033314"," 8.366898e-01"," 0.6680007222"," 5.685794e-01"," 1.144169e+00"," 0.2924377153"," 6.630911e-01"," 1.5563382922"," 0.1342644212"
"2015/02/03"," 1.3155676740"," 2.1584533172"," 1.7238480651"," 1.060759008"," 1.8043218059"," 1.7380446884"," 1.3057199301"," 2.4022245953"," 2.4396379592"," 0.4423837936"," 1.301548e+00"," 0.9060249692"," 9.605141e-01"," 1.323624e+00"," 0.1482175014"," 9.142915e-01"," 1.7735366715"," 0.1723154686"
"2015/02/04"," 1.2313828504"," 2.2066833493"," 1.6611471271"," 1.107931255"," 1.8977252382"," 1.9788906191"," 1.3073224194"," 2.5080463107"," 2.3697539261"," 0.4575352632"," 1.371809e+00"," 1.0685239347"," 1.049220e+00"," 1.611707e+00"," 0.3427140671"," 9.923732e-01"," 1.7906278872"," 0.1910718609"
"2015/02/05"," 0.6791091362"," 2.3419203592"," 1.8157835558"," 1.109343634"," 1.7772575531"," 1.9249816405"," 1.3093048215"," 2.6072952488"," 2.5438112606"," 0.1317910457"," 1.320158e+00"," 0.9601058552"," 1.029844e+00"," 1.644730e+00"," 0.3151317122"," 1.053608e+00"," 1.9186428836"," 0.1783605752"
"2015/02/06"," 0.8106632629"," 2.2281746516"," 1.8037621090"," 0.998159702"," 1.3870046777"," 1.9490920273"," 1.2209793818"," 2.8319919848"," 2.2201369092"," 0.1827338928"," 1.307435e+00"," 0.9464361210"," 1.007494e+00"," 1.691658e+00"," 0.2373822426"," 1.030414e+00"," 2.0482098181"," 0.1612189716"
"2015/02/07"," 0.3989430249"," 1.1085048110"," 0.7863221153","-0.260154845"," 0.3282717538"," 0.9164180937"," 0.6159068439"," 2.0566579430"," 1.4267413229","-0.1278389402"," 5.199482e-01","-0.0701649255","-2.009059e-01"," 3.051198e-01","-0.7662604539"," 2.056119e-03"," 0.8485815652"," 0.0395715534"
"2015/02/08","-0.0951621669"," 0.4835207634"," 0.3705888362","-0.857197166"," 0.1636649117"," 0.0372985438"," 0.7225966396"," 1.5542402231"," 1.0648345706","-0.3924562624"," 9.629669e-02","-0.4400166719","-9.375907e-01","-1.648011e-03","-1.3880923550","-8.189063e-01"," 0.2380265681","-0.0210658340"
"2015/02/09"," 1.4021659595"," 1.8613563197"," 1.6027295085"," 1.036299997"," 1.1179737927"," 1.7592363066"," 1.3625925896"," 2.1325139436"," 1.8177064761"," 1.0960397230"," 1.436372e+00"," 0.8797107308"," 8.574079e-01"," 1.345349e+00"," 0.0430222233"," 8.036738e-01"," 1.7580769804"," 0.1775738832"
"2015/02/10"," 1.2792021209"," 2.0580962665"," 1.5859504973"," 0.979101677"," 1.1218464611"," 1.8588070455"," 0.7243248143"," 2.1067186753"," 2.1434145604"," 1.6642962642"," 1.299269e+00"," 0.9088443519"," 1.043515e+00"," 1.100717e+00"," 0.1184230963"," 8.765090e-01"," 1.9984416836"," 0.1893742625"
"2015/02/11"," 1.5733990362"," 2.0048503111"," 1.5449250073"," 0.957491672"," 1.2688377188"," 1.7336597476"," 0.7135272928"," 1.9328014490"," 2.3288750083"," 1.8222235576"," 1.051649e+00"," 0.8055524227"," 9.997650e-01"," 1.357950e+00"," 0.3088778912"," 9.044894e-01"," 1.8672564888"," 0.1511161908"
"2015/02/12"," 1.2192746347"," 1.9865614829"," 1.4011277196"," 0.918090540"," 1.3586047938"," 1.6163523981"," 0.9345394180"," 1.8971470146"," 2.3248253045"," 1.8483459831"," 9.473975e-01"," 0.7728304964"," 8.947737e-01"," 1.288428e+00"," 0.3182722774"," 7.733546e-01"," 1.6591774039"," 0.1555672111"
"2015/02/13"," 0.8992659490"," 1.6336334002"," 0.9640515308"," 0.718757183"," 1.1733462405"," 1.2786576500"," 1.1393466915"," 1.6401052953"," 2.0672605912"," 1.6511378991"," 9.135965e-01"," 0.6927771154"," 8.770375e-01"," 1.264529e+00","-0.0812895384"," 6.997666e-01"," 1.7012853312"," 0.1277017541"
"2015/02/14"," 0.0620401058"," 0.4478691237"," 0.2184908458","-0.583601768"," 0.1451759209"," 0.1801009983"," 0.7067916961"," 0.9538958081"," 1.2162721780"," 1.0005860025"," 2.370075e-01","-0.2105360087","-2.053973e-01"," 1.469562e-01","-1.2813404489","-2.566937e-01"," 0.4696500130"," 0.0013548866"
"2015/02/15","-0.3208822139","-0.0880629927","-0.0490059488","-1.129604468"," 0.2117334519","-0.5718824182"," 0.9470165540"," 0.7461383878"," 0.8903243086"," 0.2564685332","-5.235143e-01","-0.7040988497","-1.123436e+00","-1.967454e-01","-1.8088188491","-9.866905e-01","-0.2773893180","-0.0769830696"
"2015/02/16"," 0.8619186487"," 1.4545649371"," 1.0807351419"," 0.520854390"," 1.5984795990"," 0.9066979152"," 1.4954620902"," 1.6203062449"," 1.9454852878"," 1.0333513920"," 4.633600e-01"," 0.5246393846"," 5.192475e-01"," 1.188924e+00","-0.2723178278"," 7.611166e-01"," 0.7368287578"," 0.1098045123"
"2015/02/17"," 0.9043792157"," 1.7526265354"," 1.1979496806"," 0.869421050"," 1.5496652605"," 1.2911201135"," 1.3174058191"," 1.6573098283"," 1.8994909546"," 1.4067250482"," 6.448978e-01"," 0.8164027742"," 7.047321e-01"," 1.214995e+00","-0.1727755669"," 8.757270e-01","-0.1239397805"," 0.1587139788"
"2015/02/18"," 1.2373960521"," 1.8383988244"," 1.3807002348"," 0.955133666"," 1.4151398929"," 1.2777073532"," 0.8757557686"," 1.7136973393"," 1.6677608648"," 1.7243951202"," 7.155380e-01"," 0.8222978471"," 8.122068e-01"," 1.241935e+00"," 0.0367137837"," 8.598371e-01"," 1.2090291368"," 0.1681956871"
"2015/02/19"," 1.0561818787"," 1.7381575257"," 0.0306653044"," 1.016035692"," 1.5444928803"," 1.0964178792"," 0.8587910913"," 1.6735803350"," 1.8449354056"," 1.7022346830"," 7.647203e-01"," 0.7762479300"," 7.964048e-01"," 1.216298e+00","-0.0857136389"," 8.659347e-01"," 1.2337142376"," 0.1643243346"
"2015/02/20"," 1.0167074595"," 1.6025732596"," 0.6901278676"," 0.791424994"," 1.3580168515"," 1.0710585309"," 0.8056889948"," 1.5468756375"," 1.8719423117"," 1.2950132357"," 6.549621e-01"," 0.6040947147"," 7.532363e-01"," 8.395735e-01"," 0.1734785690"," 6.493587e-01"," 1.4272356126"," 0.1439117488"
"2015/02/21","-0.4394281901"," 0.6650971882","-1.4652802322","-0.499574308"," 0.1192166594"," 0.0657395688"," 0.4113680802"," 1.0866082548"," 0.9814160011"," 0.5631251284"," 1.143365e-01","-0.3498818619","-2.874151e-01","-2.076082e-01","-1.1298013528","-2.957130e-01"," 0.0611387860","-0.0287257293"
"2015/02/22","-0.3156462288"," 0.2054071065","-0.0695808086","-1.097792600","-0.1943787429","-0.6137633548"," 0.3020560292"," 0.9499559855"," 1.1018858079","-0.0119767553","-3.471037e-01","-0.7344285725","-1.144246e+00","-4.218243e-01","-1.5638274575","-1.152490e+00","-0.4623750334","-0.1067324468"
"2015/02/23"," 1.0014085654"," 1.4493946777"," 1.2396189911"," 0.932184022"," 1.4712033148"," 0.9970847145"," 0.7257073541"," 1.4722688489"," 1.9314534194","-0.2122694955"," 6.166037e-01"," 0.5327557893"," 4.690385e-01"," 8.061159e-01","-0.0921586248"," 4.078921e-01"," 1.1342509229"," 0.0858000566"
"2015/02/24"," 1.3035412706"," 1.6731820265"," 1.3168250210"," 0.961771241"," 1.4558393038"," 1.2401163278"," 0.7618619122"," 1.5990427336"," 2.0272431235"," 0.5771990406"," 7.669990e-01"," 0.5740212994"," 8.474006e-01"," 1.076384e+00","-0.1377104742"," 6.366789e-01"," 1.3511707492"," 0.1279501831"
"2015/02/25"," 1.1530885100"," 1.8069528435"," 0.7698827277"," 0.821181941"," 1.1972524300"," 1.1776139511"," 0.6091084044"," 1.4782458482"," 1.9436291735"," 0.4528918625"," 8.547296e-01"," 0.6594571383"," 8.417617e-01"," 9.886123e-01"," 0.0674367037"," 7.138086e-01"," 1.3567285446"," 0.1309727364"
"2015/02/26"," 1.2709390819"," 1.6844871460"," 0.9998740253"," 0.872039709"," 1.2616746527"," 0.9613128286"," 0.6154212410"," 1.3729007553"," 1.8069427898"," 0.7135434288"," 5.522300e-01"," 0.7267805793"," 7.497120e-01"," 1.062045e+00"," 0.0768310899"," 7.004437e-01"," 1.3300736762"," 0.1352788397"
"2015/02/27"," 1.1085826363"," 1.3856152833"," 0.0655742633"," 0.870833429"," 0.9207531648"," 0.7197066605"," 0.7890471006"," 1.3458332125"," 1.7404512716"," 0.8192581658"," 4.943126e-01"," 0.5252374354"," 6.495154e-01"," 1.074646e+00","-0.2511531495"," 5.979172e-01"," 0.9898079321"," 0.1041216981"
"2015/02/28"," 0.3006864912"," 0.4800867851","-0.9424285404","-0.216983328","-0.1929372444","-0.3937153479"," 0.3502592502"," 0.9172958163"," 0.8890632167"," 0.2855706579","-1.982275e-01","-0.4598377865","-5.271002e-01"," 1.393595e-03","-1.3631589986","-3.544505e-01","-0.0454806878","-0.0643752960"
"2015/03/01","-0.6090250213","-0.1093999589","-0.7090291980","-0.606508980"," 0.0915455594","-1.0679916393"," 0.1572921160"," 0.3361392988"," 0.6249799012","-0.4143739531","-9.405195e-01","-0.8526717735","-1.297126e+00","-3.701170e-01","-1.8816526514","-1.222260e+00","-0.6556841776","-0.1268469178"
"2015/03/02"," 0.6631966501"," 1.3933320884"," 1.1499290783"," 0.931438431"," 1.2308124059"," 0.3642277870"," 0.7026640721"," 0.9016134002"," 1.8558056631"," 0.1200999241"," 3.013812e-01"," 0.3846100447"," 4.088878e-01"," 8.191513e-01","-0.3185524087"," 3.670262e-01"," 0.7900854369"," 0.0749726911"
"2015/03/03"," 0.6770229233"," 1.7544785686"," 1.1713045806"," 1.044283273"," 1.1988357152"," 0.3996602812"," 0.7421464378"," 1.0285141279"," 1.9441531484"," 0.0133964393"," 1.487072e-01"," 0.3812780470"," 5.328775e-01"," 9.642794e-01","-0.0783674474"," 6.592004e-01"," 0.8066593399"," 0.1002089407"
"2015/03/04"," 1.2219744396"," 1.7119203883"," 1.5183606801"," 1.111113654"," 1.3472854858"," 0.5245157022"," 0.7139957567"," 1.2249863586"," 1.9008319750"," 0.0415017427"," 5.771060e-01"," 0.5036221682"," 6.628995e-01"," 8.973641e-01","-0.0046051301"," 6.963380e-01"," 0.5751420104"," 0.1422762576"
"2015/03/05"," 1.3622006667"," 1.5437712045"," 1.2258233771"," 1.022194392"," 1.0587976792"," 0.6475384080"," 0.7265842957"," 1.3156945299"," 1.8577683485"," 0.4167307138"," 9.394220e-01"," 0.5690660208"," 6.842584e-01"," 1.024677e+00","-0.1325217144"," 7.445476e-01"," 0.5710167732"," 0.1272255985"
"2015/03/06"," 1.0697627152"," 1.3562142557"," 1.0099517293"," 0.828140787"," 0.8433763603"," 0.5322945601"," 0.7983249709"," 1.2045031244"," 1.3726653441"," 0.3702617216"," 7.388949e-01"," 0.4720109078"," 6.668090e-01"," 1.004689e+00","-0.2609025562"," 7.049732e-01"," 0.4114854954"," 0.1225261492"
"2015/03/07"," 0.1430342510"," 0.1598779562"," 0.1005611610","-0.268792786","-0.2400577040","-0.6939819786"," 0.3403643786"," 0.5228945814"," 0.3422288723"," 0.1804092321"," 5.338085e-02","-0.4184868405","-5.291574e-01","-2.162986e-01","-1.3627220504","-3.701118e-01","-0.7501202741","-0.0359922786"
"2015/03/08","-0.6767246730","-0.4525662831","-0.2597459267","-0.881995632","-0.5850626501","-1.3168064873","-0.0474665972"," 0.1025866100"," 0.3679391628","-0.2611067458","-7.225223e-01","-0.9357154089","-1.268588e+00","-7.681329e-01","-2.0230873206","-1.352775e+00","-1.4221492637","-0.1072707097"
"2015/03/09"," 0.9146466553"," 0.9995821066"," 0.7396236360"," 0.656273050"," 0.5233778688"," 0.2353811195"," 0.4213000861"," 0.6572982690"," 1.6811621872"," 0.6858547236"," 2.316905e-01"," 0.2516718795"," 3.454996e-01"," 6.166672e-01","-0.3904850055"," 2.132934e-01","-0.0205568272"," 0.0535270545"
"2015/03/10"," 0.8688726915"," 1.2216717583"," 0.2814255998"," 0.823600564"," 0.8026845114"," 0.3558651753"," 0.5933748731"," 0.8057969125"," 1.5105328914"," 0.7770310469"," 3.087870e-01"," 0.3230962407"," 5.536381e-01"," 6.831480e-01","-0.5488787265"," 4.019715e-01"," 0.2485651562"," 0.0823427525"
"2015/03/11"," 0.9522802986"," 1.2620692331","-0.0173812774"," 0.671784972"," 0.6168049322"," 0.2918966265"," 0.4603625481"," 0.6426190663"," 1.6130632209"," 0.6835429807"," 5.144413e-01"," 0.4703021911"," 5.717185e-01"," 6.066734e-01","-0.4397236053"," 5.797367e-01"," 0.3404279536"," 0.0924248309"
"2015/03/12"," 0.8449835093"," 1.1482849415"," 0.5705170697"," 0.677695142"," 0.6125777968"," 0.2453728113"," 0.5482195239"," 0.6632445185"," 1.4700358536"," 0.5869051312"," 6.016022e-01"," 0.7322484730"," 6.533183e-01"," 5.215084e-01","-0.4852754547"," 5.540369e-01"," 0.4580237417"," 0.1266666331"
"2015/03/13"," 0.8718179331"," 0.9807145180","-0.8729134023"," 0.581889774"," 0.5557184787"," 0.2763117593"," 0.6591112123"," 0.8020954011"," 1.4794585196"," 1.1109495226"," 5.302024e-01"," 0.5772678613"," 4.448684e-01"," 4.611107e-01","-0.4530778345"," 5.901764e-01"," 0.3076250227"," 0.1192965717"
"2015/03/14","-0.1261690164"," 0.1011144851","-2.0465174224","-0.578697842","-0.5375017063","-0.5069499969"," 0.2437151353"," 0.4954618844"," 0.8593032224"," 0.2914611618","-2.466502e-01","-0.4192557630","-6.194695e-01","-5.126380e-01","-1.1975829417","-3.305217e-01","-0.8029458593","-0.0145238693"
"2015/03/15","-0.6910418199","-0.1406144356","-0.9886022327","-1.172951775","-0.5306439544","-1.0632673068"," 0.0162359232"," 0.4226539612"," 0.7489487942","-0.3907936375","-9.287462e-01","-1.3645178840","-1.324313e+00","-8.202748e-01","-1.8171208648","-1.266445e+00","-1.3461175613","-0.1096307855"
"2015/03/16"," 0.7619849635"," 0.9496929614","-0.3795466116"," 0.529716614"," 0.8385896400"," 0.5125419628"," 0.5800836383"," 0.9964689555"," 1.7539591652"," 0.2397626250"," 4.065802e-02"," 0.0441482269"," 4.583181e-01"," 3.390120e-01","-0.6189816026"," 1.676061e-01"," 0.0003810727"," 0.0423456776"
"2015/03/17"," 0.5559407669"," 0.8838686136","-0.1451539057"," 0.505833466"," 0.7571870373"," 0.7568089619"," 0.5062148801"," 0.8094561430"," 1.6909134477"," 0.3642145898"," 5.034256e-02"," 0.2830268323"," 6.275664e-01"," 3.437916e-01","-0.4660497341"," 3.055435e-01"," 0.5496809405"," 0.0419523316"
"2015/03/18"," 0.7533128631"," 1.0939972174","-0.1901849701"," 0.419502556"," 0.4506214215"," 0.8230446474"," 0.4005962671"," 0.5955910365"," 1.6502299103"," 0.6726382285","-1.061293e-01"," 0.2946461064"," 5.772099e-01"," 3.724696e-01","-0.2719354981"," 2.822410e-01"," 0.5277216796"," 0.0494259052"
"2015/03/19"," 0.6783728257"," 1.3403562212","-0.6238016274"," 0.449944476"," 0.4716833689"," 0.1549588607"," 0.3792211736"," 0.7659489693"," 1.6928317284"," 0.7604672342","-6.454275e-02"," 0.3662413393"," 4.418113e-01"," 4.428611e-01","-0.2629234416"," 3.386617e-01"," 0.3051246780"," 0.0411035324"
"2015/03/20"," 0.5239112640"," 1.2588667590","-2.2316382564"," 0.355563611"," 0.4621543548"," 0.4575062036"," 0.5044924183"," 0.8172742887"," 1.3456406760"," 0.7028744259"," 2.223839e-02"," 0.2556019280"," 3.669486e-01"," 6.040663e-01","-0.2675113976"," 2.768475e-01"," 0.2381061546"," 0.0289098072"
"2015/03/21","-0.0789224317"," 0.2468463500","-2.7040603330","-0.721493606","-0.3526590608","-0.3487798860"," 0.3135790985"," 0.3826292064"," 0.4818637246"," 0.2194833383","-6.374502e-01","-0.6078980952","-6.322554e-01","-2.045666e-01","-1.3390449200","-6.279153e-01","-0.8115146799","-0.1059250524"
"2015/03/22","-1.0290901107","-0.0863267115","-1.7790839234","-1.370218088","-0.4048725001","-0.9509150762"," 0.3010962495"," 0.2420986141"," 0.3783032073","-0.1084003851","-1.120158e+00","-1.1610097159","-1.331886e+00","-5.043822e-01","-1.9296350252","-1.285135e+00","-1.3379267769","-0.1443280410"
"2015/03/23"," 0.3564824578"," 1.0868977567","-0.0474471758"," 0.429674109"," 0.7819883737"," 0.7336895988"," 0.6563461327"," 0.8358202832"," 1.1675513996"," 0.6536178863","-2.639305e-01"," 0.0163815793"," 7.970197e-02"," 6.383930e-01","-0.5774169055"," 1.406750e-01"," 0.1477687665","-0.0007774627"
"2015/03/24"," 0.4879956784"," 1.2591368472"," 0.0211360050"," 0.556951889"," 0.7742846275"," 0.9474113443"," 0.3833116632"," 0.9899461466"," 1.1783506097"," 0.4260734922","-1.526531e-01"," 0.1902435113"," 4.263371e-01"," 7.596227e-01","-0.4728224311"," 3.100355e-01"," 0.4484335602"," 0.0042118205"
"2015/03/25"," 0.3759537776"," 1.4865510944"," 0.1960293983"," 0.512907485"," 0.9221247152"," 0.8420098559"," 0.6538352805"," 1.1481578944"," 1.1781108246","-0.1991498837"," 2.237149e-01"," 0.2619241801"," 5.896924e-01"," 5.697396e-01","-0.2160607476"," 2.097313e-01"," 0.4883130635","-0.0039242305"
"2015/03/26"," 0.2398181639"," 1.3778213101"," 0.0816560778"," 0.648429194"," 0.9464335790"," 0.5804338798"," 0.7447458411"," 1.2096806280"," 1.2761296419"," 0.5059010148","-1.103070e-01"," 0.1689699874"," 4.842340e-01"," 4.654559e-01","-0.2453362767"," 2.710642e-01"," 0.6218792231","-0.0017918812"
"2015/03/27","-0.1391771670"," 1.1061511855","-0.9661525941"," 0.536287511"," 0.6326311680"," 0.4237570923"," 0.7283581742"," 0.8667623053"," 0.9928013525"," 0.3416746930","-3.302050e-02"," 0.1331723710"," 2.672438e-01"," 6.097150e-01","-0.5769526480"," 3.081750e-01"," 0.2872110678"," 0.0084765190"
"2015/03/28","-0.6446133578"," 0.3297634212","-3.7958948969","-0.807969998","-0.3430156720","-0.8037684079"," 0.1374223913"," 0.1504448854"," 0.2447073870","-0.1543257544","-7.472084e-01","-0.6337851544","-8.806036e-01","-3.544744e-01","-1.2824328194","-5.458336e-01","-0.8338652414","-0.1201062099"
"2015/03/29","-1.9052176872","-1.1477346733","-2.8899926737","-1.975534646","-1.3904661524","-2.3887276779","-0.8316665889","-0.7075101209","-0.7501876055","-1.3756526194","-2.271290e+00","-2.1946124943","-2.162440e+00","-1.512892e+00","-2.4250250422","-2.194943e+00","-2.3376468326","-0.3572938326"
"2015/03/30","-0.1085793788"," 1.0647119419","-0.3206821447"," 0.669863409"," 0.8351858130","-0.2649365588"," 0.6627760853"," 0.4122489856"," 0.9957764639","-0.2897583633","-2.891863e-01"," 0.0844739428","-2.236334e-02"," 6.179708e-01","-0.5580546386"," 2.398430e-01","-0.1060062736"," 0.0096151520"
"2015/03/31"," 0.0082485397"," 1.1035274717"," 0.1438251436"," 0.932256762"," 1.1876440153","-0.2473696440"," 0.5649899601"," 0.4326284391"," 1.1235197518","-0.3267290256","-3.231771e-01"," 0.2815744231"," 2.449506e-01"," 5.506209e-01","-0.3423114669"," 4.552311e-01","-0.0753521801"," 0.0811213097"
"2015/04/01"," 0.6667963898"," 1.0544100070"," 0.3737040206"," 0.834250993"," 0.9171744675","-0.4231202454"," 0.5608909010"," 0.6283588300"," 0.6942156265","-0.5020920813","-3.636243e-01"," 0.2009229912"," 2.389019e-01"," 6.423036e-01","-0.4343163714"," 4.720038e-01","-0.1718243662"," 0.0768234874"
"2015/04/02"," 0.6545654558"," 1.2395747462","-0.9955708930"," 0.539124392","-0.5378816948","-1.5201564222"," 0.5882446221"," 0.7371479046"," 0.4805759898","-0.4983437746","-2.405736e-01"," 0.3641054434"," 1.591134e-01"," 5.762573e-01","-0.4847838880"," 6.215010e-01","-0.3987588359"," 0.0559264650"
"2015/04/03","-0.2019271764"," 1.1904572815","-2.5671702994","-1.415808228","-0.8650678287","-2.2037320464"," 0.0218632029"," 0.5957486294","-0.1040111853","-0.2839518249","-3.322920e-01"," 0.1984453519","-1.494020e-01","-4.370323e-01","-0.6567503123"," 2.109052e-01","-1.4993349713","-0.1428788716"
"2015/04/04","-0.4125528601"," 0.0422738460","-3.1011582438","-1.467963203","-1.0645296323","-1.8025438978","-0.0827784915"," 0.1262947333","-0.3286365316","-0.3028957370","-4.494560e-01","-0.8214876923","-1.335082e+00","-5.769462e-01","-1.5164185783","-1.289630e+00","-1.7733051033","-0.1838282578"
"2015/04/05","-0.8745058305","-0.6077512343","-2.8305528778","-2.050784746","-1.2767787093","-2.1100192084","-0.3097892398","-0.0939970888","-0.7568660644","-0.6375289961","-1.579700e+00","-1.8409081214","-2.140729e+00","-1.122697e+00","-2.3583631331","-2.467993e+00","-2.4801863779","-0.2833447894"
"2015/04/06","-0.8978223269","-0.3124676859","-1.7370150001","-1.850323910","-1.0926468879","-1.3938212534","-0.2513483688","-0.0424834268","-0.6222755800","-0.2998961228","-1.354486e+00","-2.0095584673","-2.079971e+00","-8.719821e-01","-1.9212237724","-2.391560e+00","-1.4475042182","-0.3031363026"
"2015/04/07"," 0.6099777698"," 0.7868683731","-0.2098250384"," 0.311161567"," 0.6229263383","-0.2812545120"," 0.2288899669"," 0.4642777074","-0.0059568442"," 0.0040714230"," 2.837212e-01","-0.0144607586"," 1.777268e-02"," 4.167902e-01","-0.5937205351","-1.123926e-01","-0.5032228400","-0.0068432716"
"2015/04/08"," 0.5877248330"," 0.8029579118","-0.1409045958"," 0.357315446"," 0.4587618708","-0.0195563549"," 0.1644361904"," 0.3450605948"," 0.0863870593"," 0.3616401856"," 3.978469e-01"," 0.2978072324"," 3.509172e-01"," 3.437916e-01","-0.6768226200"," 3.471303e-01","-0.1925036098"," 0.0491774761"
"2015/04/09"," 0.4317497443"," 0.6433357977","-0.4313219675"," 0.200735348"," 0.3040139332"," 0.0845961721"," 0.0690438015"," 0.1177654976"," 0.0648685674"," 0.2795461322","-1.327162e-02"," 0.1850319252"," 3.057734e-01"," 3.333633e-01","-0.8114572829"," 2.263639e-01","-0.1945662284","-0.0032824554"
"2015/04/10","-0.1298096623"," 0.4385703735","-1.5323958045"," 0.010658226","-0.0595915425","-0.0270772751"," 0.0253995340","-0.0792679176","-0.0603347747","-0.9568665371","-3.252659e-01","-0.0575204213"," 1.455817e-01"," 1.513014e-01","-0.9818124607"," 3.110428e-02","-0.2863826003","-0.0218732283"
"2015/04/11","-1.0522429825","-0.3847355660","-1.8303023722","-1.086372334","-1.0773632227","-0.9604723467","-0.5072753366","-0.5498364952","-0.8335440085","-0.5315812010","-9.834354e-01","-1.0926610448","-1.011691e+00","-8.406970e-01","-1.8249313138","-9.473179e-01","-1.4692247193","-0.1613454300"
"2015/04/12","-1.6914831374","-0.9302365207","-1.7234310014","-1.699120551","-0.8922889921","-1.6031716337","-0.6306241655","-0.8437318925","-0.8441744810","-1.7412266327","-1.701041e+00","-1.6233030399","-1.776423e+00","-1.057086e+00","-2.4742363327","-1.727976e+00","-1.9749575728","-0.2133706107"
"2015/04/13","-0.4462186083"," 0.5795949873","-0.6189392002"," 0.236681304"," 0.4265120044","-0.3052698692","-0.1811730485","-0.2980875913"," 0.4599633528","-1.6389297228","-7.679067e-01","-0.3573147799","-2.390093e-01"," 4.163557e-01","-0.8978637886","-1.277690e-01","-0.5917562660","-0.0533823112"
"2015/04/14","-0.0957757589"," 0.4419657678","-0.6584625998"," 0.377058444"," 0.7387226229","-0.0937338063","-0.0934160497","-0.3487594766"," 0.6489140059","-0.7883682006","-6.968867e-01","-0.2988766661"," 4.092649e-02"," 8.264795e-02","-1.0006831609"," 8.293801e-02","-0.3852025903","-0.0232602905"
"2015/04/15","-0.2584185474"," 0.3420717254","-0.6570129408"," 0.382762516"," 0.5914893825"," 0.0113825931","-0.1783708346","-0.4269332461"," 0.5754953628","-0.7129181878","-7.253707e-01","-0.2739294011"," 5.407294e-02"," 4.211353e-01","-0.9951666899"," 7.130895e-02","-0.2371118818","-0.0259930099"
"2015/04/16","-0.3561842075"," 0.4051951913","-0.6606151237"," 0.221708874"," 0.3772827033","-0.1641304341","-0.0315673896","-0.3987394906"," 0.6310189332","-0.8229474605","-7.145468e-01","-0.2923835423"," 1.612936e-01"," 2.655789e-01","-0.8324581055"," 5.964440e-03","-0.1992419393","-0.0486000522"
"2015/04/17"," 0.1085503801"," 0.3811187593","-1.1936626084","-0.007769380","-0.0275052034","-0.1602274294"," 0.0195237399","-0.3891878230"," 0.4730893664","-0.9305207419","-4.940809e-01","-0.3236530593"," 9.227469e-02"," 2.077883e-01","-0.9963409882"," 5.204732e-02","-0.2359379799","-0.0276699059"
"2015/04/18","-1.1443226900","-0.5147251484","-1.9092178566","-1.277983069","-1.1766063781","-1.1432144172","-0.4042218490","-0.8388388250","-0.2920737454","-1.1943312416","-8.824122e-01","-1.1372585527","-1.058236e+00","-7.802994e-01","-2.0440062155","-7.674118e-01","-1.2415806028","-0.1652995922"
"2015/04/19","-1.2548919700","-0.8080023274","-1.5140419601","-1.882384308","-1.5252391742","-1.7529927087","-0.6681555504","-0.9832823339","-0.2619141093","-1.4731898688","-1.703320e+00","-1.6280874469","-1.755506e+00","-1.012765e+00","-2.3908065366","-1.581818e+00","-1.8275035568","-0.2100789260"
"2015/04/20","-0.0851401641"," 0.5482261744","-0.7042130616","-0.073078271","-0.1531528307","-0.3499338178","-0.2330411425","-0.3410028306"," 0.6109391519","-0.7469080743","-6.613767e-01","-0.3671399013","-2.798830e-01"," 8.090989e-02","-0.9880662818","-1.023346e-01","-0.4287298113","-0.0423065166"
"2015/04/21","-0.3122101135"," 0.6082629184","-0.6124306141"," 0.127570477","-0.0038542301","-0.1868493149","-0.2820727448","-0.3666174436"," 0.5503445709","-0.6625577169","-5.624424e-01","-0.2828147284","-4.111588e-02"," 2.269070e-01","-0.9106718326"," 1.070189e-02","-0.2236352227","-0.0378761988"
"2015/04/22","-0.0064776685"," 0.4190082725","-0.2850745719"," 0.116410864","-0.0447067706","-0.2252820318","-0.2260798833","-0.4014916009"," 0.5642521063","-0.6220206730","-5.981423e-01","-0.2684615075"," 2.855867e-02"," 2.881737e-01","-0.6745013327","-5.606007e-02","-0.1714065368","-0.0548107781"
"2015/04/23"," 0.0008036233"," 0.5279695610","-0.6119426709"," 0.056630255"," 0.0832500899","-0.4307972858","-0.1500201995","-0.3724522249"," 0.5210819086","-0.6571500147","-6.361209e-01","-0.2966553343"," 2.858326e-02"," 1.882352e-01","-0.7735793361","-6.798725e-02","-0.1666247104","-0.0765276164"
"2015/04/24","-0.1173332915"," 0.3896844130","-1.9033644275","-0.021953787","-0.1876240227","-0.3234205376","-0.1029681428","-0.4259185016"," 0.3388363572","-0.6640787845","-5.069936e-01","-0.4049025421","-7.730960e-02"," 1.026357e-01","-0.9305256662","-9.263177e-02","-0.0376546751","-0.0637542234"
"2015/04/25","-1.1145021183","-0.4867903138","-1.8219454591","-1.219511789","-1.1105233600","-1.1208552916","-0.5366857285","-0.9197685485","-0.3404659295","-0.8422972059","-1.280428e+00","-1.2208148031","-1.641852e+00","-7.950729e-01","-1.8983113014","-1.044598e+00","-1.2342188451","-0.2148611850"
"2015/04/26","-1.7523514647","-0.7434126685","-1.4140372209","-1.818724202","-1.2022338586","-1.6512430750","-0.6861257112","-1.0967300085","-0.3809008009","-1.3690920062","-1.937458e+00","-1.7397520882","-1.873734e+00","-9.449807e-01","-2.3550314031","-1.804854e+00","-1.7118576397","-0.2696397875"
"2015/04/27","-0.5686915733"," 0.4514960221","-0.4966940757"," 0.189933376"," 0.1395829066","-0.2969615602","-0.1560045401","-0.3038800916"," 0.6901748037","-0.8092713080","-7.627796e-01","-0.4659891669","-5.675393e-02"," 1.226234e-01","-2.3611759871","-2.779059e-01","-0.3740936317","-0.0953461159"
"2015/04/28"," 0.1144817695"," 0.5564831559"," 0.1756708773"," 0.260449279"," 0.2003508125","-0.2278885601","-0.2459753164","-0.1161523454"," 0.3398931878","-0.8487614741","-4.386321e-01","-0.2007108872"," 7.722676e-02"," 1.738962e-01","-0.8585657602","-3.255534e-02","-0.1628708772","-0.0557216846"
"2015/04/29"," 0.0189659468"," 0.7017905966","-0.0176736655"," 0.232292624"," 0.2304086560","-0.1852066590"," 0.0005937994","-0.0783800161"," 0.7016578453","-0.7234822337","-7.424610e-01","-0.2176271833"," 6.470321e-02"," 1.660163e-02","-0.7098122088","-5.455077e-02","-0.1622076558","-0.0573985806"
"2015/04/30"," 0.2760609985"," 0.6551039255","-0.3521655818"," 0.081240808"," 0.2163065469","-0.1795591810","-0.2905193773","-0.0938049024"," 0.7230075995","-0.8360988285","-6.522618e-01","-0.5564657202","-9.877503e-02","-4.717935e-01","-0.7874524414","-3.118412e-01","-0.1639386637","-0.0981823474"
"2015/05/01","-2.6925789531","-2.9039251852","-2.8166250043","-3.526254085","-3.1785113072","-3.7925332305","-2.2955419939","-1.8635386584","-1.6860510606","-3.2678278914","-3.688272e+00","-4.1515203831","-3.033696e+00","-3.434319e+00","-3.0023428459","-3.626001e+00","-3.3882757637","-0.6103270874"
"2015/05/02","-1.2603733919","-0.7078767808","-1.9525460795","-1.621615494","-1.4986258033","-1.5035398043","-0.7565981061","-0.7407007247","-0.1784600161","-1.1794548129","-1.599069e+00","-1.7785399591","-1.605207e+00","-1.521582e+00","-2.1526424606","-1.827649e+00","-1.4436906951","-0.2364124039"
"2015/05/03","-1.6803157628","-0.8994850523","-1.2000894770","-1.734302731","-1.4156106127","-1.8007247583","-0.8865568463","-1.0479761442","-0.4710955195","-1.5351779488","-2.011327e+00","-1.9100257151","-1.880463e+00","-1.699734e+00","-2.4131728224","-2.365069e+00","-1.6940037193","-0.2606259540"
"2015/05/04","-0.2207439981"," 0.3456986238","-0.3825961385"," 0.071299599"," 0.1988318039","-0.1961147085","-0.4024651094","-0.4265411857","-0.4130231224","-0.7331458034","-9.173526e-01","-0.4665872177","-1.580652e-01","-1.571986e+00","-1.3162689953","-4.121418e-01","-0.1784366837","-0.0660728944"
"2015/05/05","-0.1884690584"," 0.3668426698"," 0.0576519173"," 0.343379569"," 0.2755960897","-0.0484453769","-0.5462321086","-0.4440609046"," 0.4573790023","-0.5591864789","-7.310675e-01","-0.1759344940"," 1.907092e-01","-3.755484e-01","-1.6698966321","-1.081294e-01","-0.1777999911","-0.0649342614"
"2015/05/06","-0.1597529524"," 0.3744051389"," 0.0775560323"," 0.234874914"," 0.1030387925","-0.1263968641","-0.6844432402","-0.3896606017"," 0.6022269602","-0.3502953470","-6.568193e-01","-0.1881518189"," 2.254276e-01","-4.944469e-02","-0.9829867590"," 1.647359e-02","-0.1127114420","-0.0790119068"
"2015/05/07","-0.0504517625"," 0.5075200274","-0.2405031094"," 0.247774238"," 0.2221566678","-0.1179663741","-0.6216062355","-0.3667365993"," 0.6019871751","-0.2502364410","-8.168991e-01","-0.3062241482"," 1.882995e-01","-9.854492e-02","-1.0338092960","-1.750332e-01","-0.0839806906","-0.1086577718"
"2015/05/08","-0.3538934640"," 0.3607078097","-1.1670874170"," 0.001432300","-0.1997855439","-0.0635279444","-0.4857945531","-0.9834668329"," 0.5123785979","-0.6195232372","-7.793003e-01","-0.3997763918"," 2.106583e-01","-7.551561e-02","-1.1016728127","-2.454490e-01"," 0.0001157841","-0.2604479132"
"2015/05/09","-1.8366590067","-0.7106548307","-1.8590447304","-1.186366345","-1.0874159025","-1.0357901542","-0.8744053499","-1.0995167124","-0.3224998094","-0.8917652741","-1.442027e+00","-1.2907867551","-9.376235e-01","-1.154417e+00","-1.9350422591","-1.142448e+00","-1.1876474378","-0.2787902570"
"2015/05/10","-2.3711794588","-1.1516316599","-1.6883321555","-1.810698495","-1.2569465255","-1.6442516059","-1.1239280735","-1.2829356379","-0.5642298257","-1.6387354180","-2.075131e+00","-1.8940492132","-1.674931e+00","-1.648895e+00","-2.7180534260","-1.911345e+00","-1.7141656502","-0.2860154015"
"2015/05/11","-0.9489549943"," 0.2003525991","-0.9471922453"," 0.132219811","-0.0719128101","-0.1016755722","-0.5430157041","-0.6158179549"," 0.2311018032","-1.1001719895","-1.114462e+00","-0.6470277094","-1.080120e-01","-2.462801e-01","-1.0611458675","-4.219368e-01","-0.3202599499","-0.0740640285"
"2015/05/12","-0.9901474712"," 0.2737394159","-0.5870386732"," 0.261013018"," 0.2348295665"," 0.1463926140","-0.5051758185","-0.5383053069"," 0.3081349844","-1.0245492015","-9.475456e-01","-0.3487711960"," 1.996182e-01","-2.045666e-01","-1.0391892207","-2.574991e-01","-0.0133542427","-0.0466126199"
"2015/05/13","-1.0659056312"," 0.2246605353","-1.6002983210"," 0.101032299"," 0.1943834813"," 0.2616771889","-0.2604291415","-0.5353148854"," 0.3508700165","-0.7733523676","-8.155699e-01","-0.1996002213"," 3.057570e-01","-8.550946e-02","-1.2030994126","-2.328609e-01"," 0.1575512823","-0.0700891639"
"2015/05/14","-2.4062769217","-1.0450625811","-1.9843998433","-1.779329132","-1.2809916659"," 0.4382966331","-0.7442495121","-1.0746708452"," 0.6309834095","-0.6159708500","-7.943019e-01","-0.2553898241"," 3.277388e-01"," 9.214870e-03","-2.4596258774","-1.854368e-01","-0.0864080809","-0.0770865817"
"2015/05/15","-1.3907003346","-0.6040857518","-1.9294592334","-0.883007938","-1.0613611713","-0.1983479059","-0.5246713435","-0.7383675809"," 0.3890313700","-0.5286144194","-5.288313e-01","-0.3597069833"," 3.275257e-01","-1.711090e-01","-1.8228285006","-2.236608e-01","-0.1696954255","-0.0868788263"
"2015/05/16","-2.0480619069","-0.7115036793","-2.4363164964","-1.383032548","-1.3780588675","-1.1002474271","-0.8738083441","-0.9588285271","-0.5579598895","-0.7164603484","-1.322774e+00","-1.2894197817","-9.798659e-01","-1.357770e+00","-2.0955661026","-1.210133e+00","-1.1333097077","-0.2328101828"
"2015/05/17","-2.3332185665","-1.1899070134","-1.8643965180","-1.855106601","-1.4034178984","-1.6189465602","-1.1107482417","-1.2111808966","-0.7304364186","-1.1600243314","-1.965183e+00","-1.9153227371","-1.608297e+00","-1.506374e+00","-2.5428918180","-1.975720e+00","-1.5840150808","-0.2732420086"
"2015/05/18","-0.6345095428"," 0.1876970387","-0.5611753215"," 0.020029634"," 0.0315574806","-0.0564007185","-0.5285647355","-0.5176760109"," 0.3985073216","-0.5715660100","-9.948289e-01","-0.5492891097","-1.627354e-03","-1.993525e-01","-0.8306556942","-4.587370e-01","-0.1556815571","-0.1206858777"
"2015/05/19","-0.2491328550"," 0.3997934277","-0.1352032652"," 0.302535749"," 0.1371706416"," 0.0312302201","-0.6067639282","-0.3578844903"," 0.5834881993","-0.5027250521","-7.901242e-01","-0.2480423420"," 3.554824e-01","-2.410659e-01","-0.8491440648","-1.978057e-01","-0.1688266055","-0.0854710617"
"2015/05/20","-0.1789379292"," 0.4248344604"," 0.1146189323"," 0.158491273"," 0.0643158888","-0.1794370000","-0.6323723357","-0.2528007710"," 0.5257532775","-0.5124672049","-6.606171e-01","-0.1938760201"," 3.667355e-01","-2.745236e-01","-1.0025128815","-1.045655e-01","-0.1472122197","-0.1009564717"
"2015/05/21","-0.2100265910"," 0.3837810571","-0.1097702294"," 0.155951416"," 0.0616332837","-0.2131996870","-0.6495569625","-0.2517821827"," 0.3336676564","-0.3641819515","-8.751963e-01","-0.1299700127"," 1.936925e-01","-1.280920e-01","-1.0288936288","-9.147500e-02","-0.1107483067","-0.0771486890"
"2015/05/22","-0.1545169672"," 0.3009025700","-1.7952739072","-0.024711867","-0.2228079294","-0.1883290627","-0.7457834457","-0.3660216656"," 0.2670518052","-0.3141794105","-6.408682e-01","-0.2459918818"," 8.379179e-02","-4.826564e-01","-1.0734623448","-1.376275e-01","-0.1335166976","-0.0687642090"
"2015/05/23","-0.8945907423","-0.7005458160","-2.5780873791","-1.376837478","-1.4003014259","-1.0849476490","-1.1403014580","-0.9432921727","-0.6293181569","-0.7906298871","-1.198394e+00","-1.2789966093","-1.017043e+00","-1.406001e+00","-2.1178231513","-1.106145e+00","-1.2375283200","-0.2010526710"
"2015/05/24","-1.8348182307","-1.2319636014","-2.5804312070","-2.294314049","-1.7960537364","-1.7664597716","-1.3279555260","-1.2739489984","-0.9634720050","-1.3206891159","-1.966132e+00","-2.4160621886","-1.796593e+00","-1.767084e+00","-2.9448568489","-2.071321e+00","-1.6839227539","-0.2795976514"
"2015/05/25","-2.1630490494","-1.1602358977","-1.7671144356","-2.059774266","-1.4107983708","-0.3266515467","-0.6988170837","-1.1078845114","-0.6611296459","-0.7046728818","-8.472820e-01","-2.3779578044","-1.799978e-01","-6.629802e-01","-2.4827022040","-3.408720e-01","-0.2507344495","-0.1071050903"
"2015/05/26","-0.6386819684"," 0.1464121312","-0.4544121201","-0.114673743","-0.0785663892","-0.0701528705","-0.7846259582","-0.4717050067"," 0.0267338567","-0.4605808222","-7.658179e-01","-0.5724422221"," 9.591374e-02","-3.835869e-01","-0.9803104513","-1.495356e-01"," 0.0924958942","-0.0676876832"
"2015/05/27","-0.3927951974"," 0.2675273878","-0.4787355929"," 0.084259541","-0.0840299049"," 0.0195008427","-0.8869653240","-0.4252881299"," 0.1507826780","-0.5934185737","-7.815790e-01","-0.3039173806"," 8.248862e-02","-3.796763e-01","-0.8768083474","-1.025360e-01"," 0.2267650685","-0.0525956192"
"2015/05/28","-0.1330821530"," 0.1717232521","-0.8851285148"," 0.167238324"," 0.2675265338"," 0.1353012930","-0.8693550806","-0.4385566840"," 0.0711207417","-0.7600578276","-8.455730e-01","-0.3263870062"," 5.721203e-02","-4.435500e-01","-0.8308195498","-1.695421e-01"," 0.2642370781","-0.0790036258"
"2015/05/29","-0.5776091105"," 0.2420619309","-1.6953003434"," 0.016010719","-0.2952467744","-0.0157144407","-0.7396162899","-0.4923343027"," 0.1385003527","-0.8256693426","-8.358884e-01","-0.4614610674","-5.035282e-02","-6.351713e-01","-0.9782076381","-2.274109e-01"," 0.1707361239","-0.1136056501"
"2015/05/30","-1.5116188665","-0.7703829024","-2.3081522855","-1.182420170","-1.4236990736","-1.0194993523","-1.1907384519","-1.0213429429","-0.7373102580","-0.9662577571","-1.354676e+00","-1.2969381355","-1.158482e+00","-1.475958e+00","-2.2339694436","-1.196541e+00","-1.0400939386","-0.2717514343"
"2015/05/31","-2.0832820882","-1.0339503817","-1.3737589972","-1.821870231","-1.4819242706","-1.6542025707","-1.2981680778","-1.2674338770","-0.7577541574","-1.3863103193","-1.958536e+00","-1.9574426056","-1.667866e+00","-1.710162e+00","-2.3958587501","-2.038388e+00","-1.6385783062","-0.3111481391"
"2015/06/01","-0.2404198485"," 0.1418592162","-1.2439013919","-0.122644895","-0.1372046582","-0.1202606621","-0.6455635934","-0.5286729209"," 0.1395305405","-1.1652269639","-9.784981e-01","-0.4800860803","-1.088119e+00","-6.316951e-01","-1.0719330261","-4.385262e-01","-0.2504956898","-0.1386969828"
"2015/06/02","-0.1335321205"," 0.3052239809","-0.3059843317"," 0.207979095"," 0.1992817405"," 0.3087847578","-0.6303385168","-0.4466707969"," 0.2503556580","-0.6469336721","-7.071409e-01","-0.1506454857","-1.652826e+00","-5.634762e-01","-0.7614813330","-1.993528e-01"," 0.0420976993","-0.1062562911"
"2015/06/03","-0.2610774461"," 0.3472805688"," 0.1478042661"," 0.041803306","-0.1040549186"," 0.3956554590","-0.5935641010","-0.4079529101"," 0.2565279039","-0.4825141219","-5.434531e-01"," 0.1195026368"," 1.480324e-01","-6.143145e-01","-0.9258011639","-2.043885e-01"," 0.2236877212","-0.0774178204"
"2015/06/04","-1.8558848897"," 0.2971599195","-0.9056910933","-1.219517851","-0.3330433380"," 0.1751866064","-0.6784360477","-0.3680549985"," 0.2486238768","-0.2828403583","-1.557482e+00"," 0.2365497360"," 6.037077e-01","-6.981760e-01","-0.9085963287","-2.210974e+00"," 0.2642901359","-0.0923028602"
"2015/06/05","-0.9486277452"," 0.2587688140","-1.3587206160","-0.531628644","-1.5206660792"," 0.3120700695","-0.7330749343","-0.4079106291"," 0.0378438994","-0.4172734546","-6.928989e-01","-0.1202303271"," 8.016257e-01","-7.368478e-01","-0.7402893455","-1.198039e+00"," 0.2661604202","-0.1115354081"
"2015/06/06","-1.5509296612","-0.9038064631","-2.6771955877","-1.278492253","-1.8495460921","-0.6173473313","-1.0634019669","-1.0096925989","-0.8951510155","-0.8002148736","-1.019705e+00","-1.0794184898","-2.607288e-01","-1.751441e+00","-2.1790778265","-1.465735e+00","-0.7860138167","-0.2559554881"
"2015/06/07","-1.8302776498","-1.2890293753","-1.8852354244","-1.880862818","-1.8576458958","-1.2738394972","-1.2487508498","-1.2905231598","-1.1405044509","-1.3160968481","-1.512857e+00","-1.5666590787","-1.046631e+00","-1.924378e+00","-2.7960213697","-2.000405e+00","-1.3418331510","-0.2940686428"
"2015/06/08","-0.2736356292"," 0.0517655163","-0.5035403960"," 0.043233870","-0.2037877109"," 0.4215442584","-0.6074409157","-0.5740250847","-0.0402017078","-0.6414640723","-3.704605e-01"," 0.0474802246"," 7.654811e-01","-8.728511e-01","-1.2018431866","-4.730377e-01"," 0.2511052942","-0.0988448249"
"2015/06/09","-0.5592422563"," 0.1581416750","-0.1578971116"," 0.251435512","-0.1836955848"," 0.4882143653","-0.6506967008","-0.5062870406"," 0.1343884824","-0.4448389028","-3.372292e-01"," 0.0408162292"," 8.034616e-01","-7.542284e-01","-0.9540389410","-2.748120e-01"," 0.4973793002","-0.0823449963"
"2015/06/10","-0.4357466380"," 0.2138184241","-0.6285908396"," 0.260540205","-0.2528364702"," 0.4894904781","-0.7076436290","-0.4878025457"," 0.2817675052","-0.4005874614","-3.858418e-01"," 0.0741362063"," 8.550311e-01","-7.038247e-01","-0.9580807118","-1.934624e-01","-1.0311404496","-0.0816825189"
"2015/06/11","-0.0994982171"," 0.3322713828","-1.0203605807"," 0.205378620","-0.1491364850"," 0.2644194739","-0.6104345142","-0.4333023058","-0.2347739892","-0.3538084426","-1.686042e-01"," 0.3389873068"," 9.194110e-01","-6.316951e-01","-0.9775522158","-1.718413e-01","-0.1576977502","-0.0782459172"
"2015/06/12","-0.6128701979"," 0.3125549457","-1.5270199268"," 0.116301753","-0.5417411298"," 0.0203018072","-0.5899563577","-0.5354763220"," 0.1320350362","-0.2447070965","-1.308353e-03"," 0.3655578526"," 8.887250e-01","-6.347368e-01","-0.9294879143","-1.153355e-01","-0.1853739796","-0.0809786366"
"2015/06/13","-1.3573209293","-0.9053112401","-1.9671876822","-1.187390774","-1.5334788742","-1.0563301403","-1.1120336609","-1.0983789685","-0.6273021860","-0.3256460858","-6.448560e-01","-0.6338705902","-3.439268e-01","-1.553737e+00","-2.0198648276","-9.674461e-01","-1.3131819861","-0.2233491770"
"2015/06/14","-1.6845290946","-1.2342786429","-1.4854871270","-1.865278155","-1.8379696774","-1.7439648893","-1.1424952401","-1.3512271790","-0.7770346550","-0.5795007513","-1.338915e+00","-1.2635327225","-1.156843e+00","-1.735364e+00","-2.4001736136","-1.889128e+00","-1.8306273297","-0.2787074474"
"2015/06/15","-0.2651271534"," 0.0384926115","-0.3214005974","-0.075775734","-0.3577794525","-0.2718601496","-0.6051385870","-0.6381115857"," 0.0716713593"," 0.5074764447","-3.349505e-01","-0.0155714245"," 5.323611e-01","-8.480837e-01","-1.2216970202","-4.231963e-01","-0.4288624556","-0.1001697797"
"2015/06/16","-0.3401899091"," 0.1806361620","-0.1863735338"," 0.070281231","-0.2105055666","-0.1845278756","-0.7740226778","-0.5511664256"," 0.2226649203"," 0.8260884376","-4.251497e-01","-0.1729442396"," 8.044779e-01","-7.459727e-01","-0.9449449567","-3.135232e-01","-0.0747884419","-0.0976233821"
"2015/06/17","-0.1183150387"," 0.1721862604","-0.5519506915"," 0.121714863","-0.1023846709","-0.0693790574","-1.0247965428","-0.5515392674"," 0.2116348060"," 0.6472375836","-7.041026e-01","-0.2958009759"," 7.484498e-01","-6.760157e-01","-0.8340966613","-2.880114e-01"," 0.2141572295","-0.1198163760"
"2015/06/18"," 0.3541917143","-0.2003810914","-0.5314391274","-0.052801843","-0.4087706901","-0.2554335910","-1.3036296813","-0.6621348948","-0.0758053536","-0.4087482636","-1.028250e+00","-0.5902983124"," 4.441308e-01","-8.989220e-01","-1.1045129759","-4.920574e-01"," 0.0521189748","-0.1691502422"
"2015/06/19","-0.8844051150","-1.0065171394","-1.8993083111","-0.698174198","-1.2138726594","-0.7415782716","-2.1516864436","-1.0585733063","-0.7168397158","-1.1022673597","-1.466333e+00","-1.2918119852"," 2.832918e-02","-1.393835e+00","-1.7442051346","-1.064153e+00","-0.3818002644","-0.2766165030"
"2015/06/20","-1.4532458134","-0.9939387471","-1.8058390821","-1.353463514","-1.6368867788","-0.6233613523","-1.8684885928","-1.1058396473","-0.6710230012","-0.5851721912","-1.340434e+00","-1.3943349918","-6.940043e-01","-1.511589e+00","-2.2096642002","-1.186775e+00","-0.4656911405","-0.2676316528"
"2015/06/21","-2.1554814146","-1.3252983594","-1.6267903778","-1.813020131","-1.5587896976","-1.2669294821","-1.8763867798","-1.3634656136","-1.0672279028","-1.2026093802","-2.008098e+00","-2.0028090361","-1.488684e+00","-1.816184e+00","-2.4661801004","-1.988233e+00","-1.1028877417","-0.3134461076"
"2015/06/22","-0.4894154857"," 0.1349912596","-0.7002920388","-0.008102774","-0.1767404726"," 0.3940128032","-1.1879162426","-0.5751013289"," 0.0696198646","-0.7197608390","-1.870236e+00","-0.5225476922"," 2.458767e-01","-1.688871e+00","-1.1032567499","-4.439238e-01"," 0.1632284575","-0.1267309842"
"2015/06/23","-0.0723774503"," 0.1474924840","-0.3685667086"," 0.199735166","-0.2606394671"," 0.3097486302","-0.9212031792","-0.5004830091"," 0.1689086549","-0.3966728383","-8.685500e-01","-0.2636771005"," 6.582605e-01","-2.191170e+00","-0.9338847055","-1.626641e-01"," 0.1414084731","-0.0758237341"
"2015/06/24","-0.4349285153"," 0.1789384649","-0.5876659613"," 0.261782856","-0.2567412770","-0.2164849987","-0.7265135833","-0.4649208243"," 0.1677807768","-0.1564776399","-9.321642e-01","-0.3733767176"," 5.255584e-01","-2.585276e+00","-1.0112245361","-1.921727e-01","-0.2043752730","-0.0968987974"
"2015/06/25","-0.1449449319"," 0.1800959856","-0.9222721876"," 0.153635841","-0.2222483444"," 0.4554291264","-0.6841433091","-0.4300697294"," 0.1444061708"," 0.0250315839","-1.713954e+00","-0.3444994040"," 5.532037e-01","-1.191351e+00","-0.8427810067","-2.124385e-01"," 0.3131629215","-0.1157794042"
"2015/06/26","-0.3131918607"," 0.0577460403","-1.5583961392"," 0.021581432","-0.5534678384"," 0.6786266884","-0.7031675136","-0.4492384081"," 0.0565737794","-0.0264661892","-1.020844e+00","-0.4060132080"," 5.688745e-01","-9.362903e-01","-0.9507891388","-2.430866e-01"," 0.3938172771","-0.1205616631"
"2015/06/27","-1.1033756499","-1.1316837187","-2.1606786552","-1.233720443","-1.5641492364","-0.1061826941","-1.1152357831","-1.0125023651","-0.8045477742","-0.6426713457","-1.215485e+00","-1.2643870809","-5.723259e-01","-1.270433e+00","-2.1631292173","-1.096869e+00","-0.5716009673","-0.2568042873"
"2015/06/28","-2.0821776226","-1.3627248643","-1.9162191094","-1.880996176","-1.6784047717","-0.6857551236","-1.3042038352","-1.2193180718","-1.0071750584","-0.9237830475","-1.726487e+00","-1.9125887902","-1.279169e+00","-1.804886e+00","-2.5358187191","-1.907897e+00","-1.1582335683","-0.2918327815"
"2015/06/29","-0.2898344583"," 0.1309785210","-1.1265356995","-0.023499524","-0.2917531491"," 1.1444078665","-0.7731200279","-0.4312151607"," 0.0782166042","-0.2261765531","-6.625161e-01","-0.4220751457"," 4.640717e-01","-6.464687e-01","-0.8707183819","-4.212225e-01"," 0.4815017796","-0.1190296841"
"2015/06/30","-0.1441268092"," 0.4055424476","-1.2132748077"," 0.082198558","-0.2275502232"," 1.4116856233","-0.7339004591","-0.2720962928"," 0.3936316914","-0.1989577318","-4.185034e-01","-0.1608123505"," 8.697184e-01","-6.694980e-01","-0.6733543437","-1.911778e-01"," 0.5302153921","-0.0936899223"
"2015/07/01","-0.3017381432"," 0.4596758356","-0.8655791388"," 0.349435220","-0.2106785465"," 1.1849312363","-0.8424641104","-0.2027976946"," 0.5330001158","-0.5026044863","-2.063929e-01","-0.0069424047"," 1.107305e+00","-6.694980e-01","-0.3145106379","-1.194769e-01"," 0.3578640445","-0.0897792353"
"2015/07/02","-0.0709048295"," 0.5351847738","-0.8794668621"," 0.549896055","-0.2578349254"," 1.0477355328","-0.8043242937","-0.1862273769"," 0.3070426301","-0.4540745712","-3.890718e-02"," 0.2051093473"," 1.309190e+00","-5.526134e-01","-0.0396975320","-2.247803e-02"," 0.3573666284","-0.0707930461"
"2015/07/03","-0.1640071903"," 0.4514574381","-1.4068484429"," 0.377270604","-0.3833558898"," 1.1522274515","-0.7466818109","-0.2161738731"," 0.0936694213","-0.1994254628"," 1.635188e-01"," 0.1446207734"," 1.452006e+00","-4.604961e-01","-0.4003436491"," 3.898655e-03"," 0.3453888498","-0.0866718021"
"2015/07/04","-1.0603833031","-0.4445022217","-1.3986119805","-0.930889406","-1.4085817715"," 0.1076340811","-1.1757790286","-0.7535464685","-0.6633232355","-0.4708289210","-3.533701e-01","-0.7421177980"," 1.921435e-01","-1.331699e+00","-1.4221470050","-9.418769e-01","-0.6578131183","-0.2280693287"
"2015/07/05","-1.4855616592","-1.0726501594","-1.4320108190","-1.494574122","-1.4238351889","-0.3761348575","-1.3467969153","-1.0999779599","-0.9490760186","-0.7314363516","-8.368379e-01","-1.1669047888","-4.638513e-01","-1.540701e+00","-2.1587870446","-1.614219e+00","-1.2860694949","-0.2738423787"
"2015/07/06","-0.0299577894"," 0.1282004711","-0.1981092055"," 0.322121143","-0.4789844286"," 1.5200601831","-0.8433810428","-0.3029652840","-0.1228298746"," 0.4141267064"," 7.250327e-01"," 0.7184933029"," 1.669726e+00","-4.822219e-01","-0.7632291258","-7.050919e-02"," 0.3119757552","-0.0547693733"
"2015/07/07","-0.0341711212"," 0.3440780947","-0.0626220677"," 0.477543454","-0.2576543836"," 1.8062352701","-0.7826064218","-0.2261291323","-0.0774927302"," 0.7845045160"," 1.219704e+00"," 1.1554976186"," 2.191576e+00","-7.759542e-01","-0.6613655776"," 7.613400e-02"," 0.5744721568","-0.0090584305"
"2015/07/08","-0.0063140440"," 0.1523926552","-0.1569764908"," 0.426049205","-0.4742534777"," 1.7480771073","-0.8413100896","-0.3947689181"," 0.0016008267"," 1.0476610535"," 1.149823e+00"," 0.8087135487"," 2.190191e+00","-5.235008e-01","-0.8269689438","-1.000204e-01"," 0.6635295276","-0.0080647144"
"2015/07/09","-0.1761563121"," 0.0661187739"," 8.4885542611"," 0.273087950","-0.5874408863"," 1.5255176017","-0.7921156676","-0.3914671545"," 0.0490161085"," 1.3676999219"," 2.408053e-01","-0.0012182035"," 1.714419e+00","-5.891126e-01","-0.9409304951","-2.769529e-01"," 0.7016514942","-0.0830074738"
"2015/07/10","-0.2885254620","-0.0004772544"," 6.8565750715"," 0.001983916","-0.9975420148"," 1.3683520902","-0.8558096184","-0.4032712477"," 0.0633676904"," 1.1020287248","-6.549221e-02","-0.2456501385"," 1.448187e+00","-8.215783e-01","-1.2057484111","-4.454489e-01"," 0.5049798175","-0.1057801355"
"2015/07/11","-1.1358551202","-0.9643062154"," 2.4565540683","-1.240448944","-1.8044352231"," 0.1378127917","-1.1754105417","-0.9196493929","-0.8346985293"," 0.3342103740","-6.171316e-01","-1.1778405761"," 1.405740e-01","-1.669318e+00","-2.0583162689","-1.285300e+00","-0.6546561844","-0.2513595509"
"2015/07/12","-1.6258287925","-1.3928204043","-1.7566706561","-1.701896816","-1.9342135707","-0.5628953258","-1.2465399287","-1.2224929923","-1.0519704661","-0.1740172825","-9.388105e-01","-1.5605076983","-5.632775e-01","-1.813142e+00","-2.3962410798","-1.910817e+00","-1.2758956785","-0.2889965500"
"2015/07/13","-0.1082112236","-0.1328976305","-1.0727759783"," 0.137451069","-0.9834937847"," 1.3554144784","-0.9244224402","-0.7792956121"," 0.0410765577"," 0.9800914196"," 1.918129e-01","-0.2696576092"," 1.498306e+00","-7.707400e-01","-0.9499425517","-4.376654e-01"," 0.3741792912","-0.0972714410"
"2015/07/14"," 0.0596266439","-0.1183128688","-1.0184130591"," 0.318314387","-0.8604616502"," 1.6394853368","-0.8162415582","-1.0431330451"," 0.1303032549"," 1.3449102816"," 5.095040e-01","-0.0485496583"," 1.915599e+00","-8.159296e-01","-0.9072035563","-2.523811e-01"," 0.6498340055","-0.0755131978"
"2015/07/15","-0.0210402522","-0.1650381239","-0.7941301774"," 0.319138780","-0.8267239682"," 1.7034810370","-0.8617968155","-0.3396729002"," 0.1236958435"," 1.2684284617"," 8.556791e-01"," 0.2740560692"," 2.210640e+00","-7.477107e-01","-0.8661850444","-2.077041e-01"," 0.6783259973","-0.0585786185"
"2015/07/16","-0.0655461259","-0.0397172085","-0.5106928026"," 0.341561055","-0.8415973972"," 1.6698541067","-0.9220544124","-0.2305148276"," 0.1793792706"," 1.3986589763"," 1.185523e+00"," 0.5377110679"," 2.329851e+00","-6.356058e-01","-0.9685947778","-1.487748e-01"," 0.7007561453","-0.0296780406"
"2015/07/17","-0.1741519115","-0.1772692600","-1.4439382671"," 0.249319975","-1.0746522602"," 1.6113158252","-0.9746709060","-0.2954085119","-0.0656011658"," 1.3403987498"," 1.657598e+00"," 0.7690713195"," 2.267963e+00","-7.872516e-01","-0.9567971765","-7.533868e-02"," 0.7518109294","-0.0268418091"
"2015/07/18","-1.1659620348","-1.3641910573","-2.4242057744","-1.215347393","-1.8222908998"," 0.2732979610","-1.2313691254","-0.8668173316","-0.9303550195"," 0.7922993147"," 1.041015e+00","-0.3328801299"," 8.667924e-01","-1.690609e+00","-2.2612787058","-9.803209e-01","-0.4844536742","-0.1701025535"
"2015/07/19","-1.4521413478","-1.7790465012","-1.7205803361","-1.750263220","-1.8633315441","-0.5231050422","-1.3334542638","-1.2139445380","-1.0480895000"," 0.4743170632"," 5.345699e-01","-0.8701861205"," 7.813652e-02","-1.926116e+00","-2.4923150643","-1.846982e+00","-1.0818370941","-0.2344870788"
"2015/07/20","-0.1117700573","-1.0726501594","-0.7312199859"," 0.096443583","-1.2133064577"," 1.6108814038","-0.9756164032","-0.3945075445","-0.0703879867"," 1.6500926361"," 1.763558e+00"," 0.5008882214"," 2.157890e+00","-8.658989e-01","-1.1322591864","-4.965755e-01"," 0.6507426188","-0.0580403556"
"2015/07/21"," 0.1054824200","-1.5208807855","-0.5054019489"," 0.410179642","-1.1020123747"," 1.8692942492","-0.9117710585","-0.2268171599","-0.0460009547"," 2.2505354200"," 2.141635e+00"," 0.7769314167"," 2.582855e+00","-7.976800e-01","-1.1760086245","-1.552847e-01"," 0.8288440961","-0.0205689759"
"2015/07/22"," 0.0663761560","-0.8402585729","-0.5713512755"," 0.397880427","-1.1028044899"," 1.6843257691","-0.8778759818","-0.3012086996"," 0.0409788674"," 2.1811045505"," 2.226517e+00"," 1.1060302679"," 2.674052e+00","-8.172332e-01","-1.0803442789"," 7.081247e-02"," 0.7298052430"," 0.0052676439"
"2015/07/23","-0.1111973714","-0.8122079862","-0.6991272102"," 0.233135202","-1.2433113674"," 1.6745784393","-0.8983198605","-0.3481098864","-0.0414095142"," 1.9986953887"," 1.783687e+00"," 0.9706998992"," 2.482781e+00","-6.464687e-01","-1.2955412653"," 8.646467e-02"," 0.6546887862","-0.0262828437"
"2015/07/24","-0.2020089887","-0.7737011286","-1.1866136476"," 0.055957405","-1.3355937392"," 1.5452023207","-0.9301297016","-0.4322452802","-0.0528126275"," 1.9768180660"," 1.492960e+00"," 0.8216997962"," 2.108370e+00","-8.107154e-01","-1.1907283168","-2.324869e-02"," 0.5770918813","-0.0624872353"
"2015/07/25","-1.3205872211","-1.5990906055","-1.4786256914","-1.028076844","-1.8285909573","-0.0236969337","-1.2499277225","-1.0696201847","-0.9242271782"," 1.4803181314"," 7.426927e-01","-0.4108830508"," 5.334430e-01","-1.631949e+00","-2.1193524700","-9.581767e-01","-0.8224114077","-0.2399028318"
"2015/07/26","-1.8758879892","-1.8255402521","-1.7482164378","-1.828962435","-1.9313513691","-0.6189356844","-1.2641130378","-1.2969075944","-0.9973527506"," 1.0751732159","-6.150428e-01","-1.8491953978","-5.098147e-01","-1.680180e+00","-2.8774848989","-1.920438e+00","-1.2277192753","-0.3239453398"
"2015/07/27","-0.4004446444","-1.0754667933","-0.8834606277"," 0.025236645","-0.9649518602"," 1.2547780495","-0.8432353619","-0.6941800672","-0.1518793945"," 2.3018582649"," 3.573997e-01","-0.7908162262"," 1.421894e+00","-7.568355e-01","-1.3692489641","-6.111011e-01"," 0.3629376883","-0.1825654102"
"2015/07/28","-0.7568188832","-1.0762770578","-1.2626472913"," 0.208057897","-0.8241349424"," 1.4606530588","-0.8333719117","-0.5958497805","-0.0569689025"," 2.7968489732"," 4.610813e-01","-0.7226384268"," 1.666349e+00","-7.624842e-01","-1.4271446000","-3.858414e-01"," 0.6030105740","-0.1591095687"
"2015/07/29","-0.9912519368","-0.9940159151","-0.8066112261"," 0.135626493","-0.9021601849"," 1.5894318479","-0.8369882245","-0.6112746667","-0.0785406799"," 2.9952648688"," 5.672315e-01","-0.7041842856"," 1.621869e+00","-7.007831e-01","-1.4599430240","-3.625491e-01"," 0.7203211769","-0.1676203334"
"2015/07/30","-1.2669183733","-0.8892988695","-1.2698266221"," 0.136899453","-0.8231783545"," 1.1841709989","-0.8987340511","-0.6743502670","-0.1321104458"," 3.1397329207"," 4.189250e-01","-0.8236235883"," 1.488298e+00","-6.499448e-01","-1.4878530900","-3.940072e-01"," 0.7183978348","-0.1863498125"
"2015/07/31","-1.0823089909","-0.9876109669","-1.6178699446","-0.206108616","-1.1182346681"," 0.6209844009","-0.8906844703","-0.7675683935","-0.2312926649"," 2.7422364025","-1.642366e-01","-0.9831322994"," 1.183905e+00","-7.529249e-01","-1.8250678601","-5.065148e-01"," 0.4323106477","-0.2293756514"
"2015/08/01","-1.9656360470","-2.1830598338","-2.8152731229","-1.865047810","-2.4436741197","-1.3656788930","-1.6482362932","-1.5265358354","-1.5146047193"," 0.9579035322","-1.279858e+00","-2.3460048007","-6.078476e-01","-2.176397e+00","-3.0929003595","-1.880998e+00","-1.4840344534","-0.4212539583"
"2015/08/02","-2.7590923269","-2.4343961770","-2.3633980371","-2.349699917","-2.3959288532","-1.7417249040","-1.7967679130","-1.6910782056","-1.4842585837"," 0.2492356576","-1.334738e+00","-2.7462717057","-1.312764e+00","-2.354983e+00","-3.3501263005","-2.425497e+00","-1.9290294902","-0.4511586036"
"2015/08/03","-1.5495388527","-0.7584604385","-1.0823227548","-0.108769635","-0.5510517924"," 0.6825772078","-0.8099629994","-0.8522226909","-0.2336905158"," 1.7120134361"," 1.266796e-01","-0.6307094642"," 5.996179e-01","-7.055627e-01","-1.5314932910","-4.221562e-01","-0.0383112643","-0.2118593341"
"2015/08/04","-0.6295599006","-0.6374609340","-1.6203176907"," 0.080701315","-0.1583715279"," 0.7765615592","-0.8440894516","-0.8600600552","-0.2497827598"," 1.7064297293"," 3.967075e-01","-0.1820858744"," 8.861023e-01","-5.517443e-01","-1.3804730709","-1.112107e-01"," 0.0580150131","-0.1828966489"
"2015/08/05","-0.8419854541","-0.6118411410","-0.8192509862","-0.054244530","-0.3230842375"," 0.8742113410","-0.7992797374","-0.8062516867","-0.0844020933"," 1.6300302603","-2.751360e-02","-0.0498311958"," 1.047359e+00","-2.371553e-01","-1.5758435329","-1.936138e-03"," 0.0070928733","-0.1619872050"
"2015/08/06","-0.4757937431","-0.5079343599","-0.8030992631"," 0.110664361","-0.2456138537"," 0.8551103758","-0.7977400908","-0.7434143977","-0.2612835633"," 1.2670279600"," 1.071588e+00"," 0.1551293816"," 1.092225e+00","-8.811655e-02","-1.3498320786"," 4.288867e-02"," 0.0889343952","-0.1395457820"
"2015/08/07","-0.8378948407","-0.5763052534","-1.3559176586","-0.046115774","-0.4992325202"," 0.9251608240","-0.8451977686","-0.7671609582","-0.2621183707"," 1.0465770372"," 1.377885e+00"," 0.3072906105"," 9.053712e-01","-2.102153e-01","-1.3817019877"," 7.435109e-02","-0.1273951640","-0.1382208272"
"2015/08/08","-1.8702020366","-1.3807050203","-2.1912929582","-1.078728514","-1.6519624901","-0.3670527355","-1.3331600456","-1.1735085042","-0.9189252634"," 0.2602216841"," 9.415108e-01","-0.2453083951","-1.096594e-01","-1.086633e+00","-2.4036145806","-7.792701e-01","-1.0253770556","-0.2416708185"
"2015/08/09","-1.5683965804","-1.7513045867","-1.6558596060","-1.732660007","-1.7633236855","-1.2781429841","-1.4723566653","-1.4791426513","-1.0569704294","-0.1508621769"," 2.540978e-01","-1.1945860006","-8.550812e-01","-1.323878e+00","-2.7540743429","-1.532700e+00","-1.2602569177","-0.2869677128"
"2015/08/10","-1.1462861844","-0.4455439904","-0.6798040925","-0.086123077","-0.1601003809"," 0.2149497388","-0.8869024813","-1.0605951080","-0.1544015785"," 0.6639687890"," 9.665767e-01"," 0.1592303018","-5.677607e-01","-2.580120e-01","-1.1208985333","-6.236328e-01","-0.1726998185","-0.1283043681"
"2015/08/11","-0.6957460253","-0.1880342032","-0.7836023186"," 0.161406957","-0.0014013195"," 0.4190056084","-0.8580605303","-0.9469783092"," 0.1028878260"," 0.8519498164"," 8.851125e-01"," 0.3848663522","-5.948077e-01","-1.211397e-01","-1.0128084734","-3.631658e-01","-0.2783509890","-0.0938141369"
"2015/08/12","-0.5829269079","-0.1139528739","-0.3961243993"," 0.129079844","-0.1322033673"," 0.4985861758","-0.8700749154","-0.8854209821"," 0.0670887998"," 1.0173683408"," 9.635384e-01"," 0.5712873526","-4.576059e-01"," 4.658318e-02","-1.1346624015","-5.677285e-02","-0.3548535786","-0.0866303972"
"2015/08/13","-0.9259248409","-0.0456591485","-0.3456163731"," 0.170523773","-0.1306238631"," 0.2597358684","-0.8169813884","-0.9254534243"," 0.1699921283"," 1.0170523937"," 1.327374e+00"," 0.6932897305","-3.873167e-01","-3.857595e-01","-1.0309145142","-5.910183e-02","-0.5180789996","-0.0568603177"
"2015/08/14","-1.2424155991","-0.3264351032","-1.3046326076"," 0.050756455","-0.3623534927","-0.2637690513","-0.7515992536","-1.0287152159"," 0.1245128890"," 0.7851358721"," 1.393266e+00"," 0.6221216767","-6.161829e-01","-4.283420e-01","-0.9270846992","-3.711842e-01","-0.5990914948","-0.0725527518"
"2015/08/15","-1.3620660409","-1.5071062883","-2.5102646907","-1.297798807","-1.4080978061","-1.4385938073","-1.2694346734","-1.4838896572","-0.8376736407","-0.2427715837","-2.751360e-02","-0.3464644283","-1.618018e+00","-1.367329e+00","-1.9002775683","-1.891682e+00","-1.3986446969","-0.2147783753"
"2015/08/16","-1.3555210594","-1.7683201420","-2.3345168063","-1.801284655","-1.5028189097","-1.7096320242","-1.3806748532","-1.6067929063","-0.9566514513"," 0.0120874385","-9.095670e-01","-1.2408922252","-1.914141e+00","-1.599795e+00","-2.4926973940","-1.947433e+00","-1.6395399772","-0.2772582780"
"2015/08/17","-0.5994120799","-0.4609004326","-0.8401239023","-0.106126728","-0.0084830945","-0.3399013989","-0.7349716418","-1.0917100979","-0.0262764106"," 0.9342548600","-1.325245e-01","-0.3324529507","-1.242959e+00","-6.529864e-01","-0.8587296158","-4.390862e-01","-0.7445823753","-0.0831109859"
"2015/08/18","-0.3820777903","-0.2217566416","-0.5314216502","-0.050322602"," 0.0357912326","-0.2909611148","-0.7002481837","-0.9661662066"," 0.1057208425"," 0.9738386799"," 1.692138e-02","-0.6094359403","-1.114478e+00","-6.199632e-01","-0.8916372768","-2.383534e-01","-0.6112085499","-0.0940749874"
"2015/08/19","-0.2908162055","-0.1452831027","-0.5916465008","-0.102707923"," 0.0454591978","-0.2024884847","-0.7075979252","-0.9443299797"," 0.1832424749"," 1.0095261770","-1.298660e-01","-0.7892783811","-1.059523e+00","-5.135070e-01","-1.0411827968","-2.675415e-01","-0.4407540155","-0.0805852907"
"2015/08/20","-0.2798533616","-0.0554594910","-0.4484755565","-0.050213491"," 0.2606848510"," 0.1201236959","-0.7198493987","-0.8830916821"," 0.2006757392"," 1.0393753795","-2.063929e-01","-2.4315260754","-1.042525e+00","-5.282805e-01","-0.9324919331","-3.135670e-01","-0.2604440110","-0.1023849386"
"2015/08/21","-0.3605611638","-0.0353957977","-0.9201073824","-0.182298209","-0.0477892143"," 0.2869550832","-0.6880624095","-0.8563277939"," 0.0341671946"," 0.5522639737","-3.603962e-01","-2.0566336145","-9.603593e-01","-5.256734e-01","-0.9755040211","-2.926988e-01","-0.2324494353","-0.1210585212"
"2015/08/22","-1.2455653714","-1.0469917824","-1.9854716179","-1.319166344","-1.2620139835","-0.7098112078","-1.1763503260","-1.2405700519","-0.5752865827","-0.2791437227","-9.505839e-01","-2.0332241947","-1.345098e+00","-1.304759e+00","-2.0687210978","-1.152841e+00","-1.0781296865","-0.2571976333"
"2015/08/23","-1.6070937831","-1.3660430905","-1.4949191211","-1.740103790","-1.3833862679","-1.4446757067","-1.2835514329","-1.4795193368","-0.8389968991","-0.9183505863","-1.466523e+00","-2.1638555923","-1.666661e+00","-1.458578e+00","-2.3231341848","-1.861393e+00","-1.5269316141","-0.3157440762"
"2015/08/24","-0.2621819117","-0.0406432251","-0.2291335131"," 0.172942396"," 0.1264383307","-0.1471812122","-0.7188924755","-0.8923358514"," 0.0714404551","-0.0030274308","-3.833732e-01","-0.5889313390","-3.032171e-01","-3.740276e-01","-0.7112322905","-3.134283e-01","-0.7089872823","-0.1153653558"
"2015/08/25","-0.5013600768"," 0.0356373936","-0.1584252051"," 0.461789063"," 0.2392816701"," 0.0615311117","-0.7288844676","-0.7773199351"," 0.0704369101"," 0.1673633593","-1.612001e-02","-0.2080583694"," 3.012411e-02","-1.493832e-01","-0.8265866142","-1.236944e-01","-0.4931219780","-0.0809165294"
"2015/08/26","-0.1450676503"," 0.1011144851","-0.3204927301"," 0.385793372"," 0.1804477353"," 0.1052447635","-0.6542273190","-0.6876341959"," 0.1080387650"," 0.1293312867","-5.599756e-02"," 0.0068982012"," 1.385086e-01","-3.379628e-01","-0.5645542430","-1.272390e-01","-0.4152266235","-0.0716004405"
"2015/08/27","-0.3645699650"," 0.1108762436","-0.2412725764"," 0.259182381"," 0.2367918950"," 0.5262533877","-0.6067439328","-0.5817855744"," 0.0261477154"," 0.1851845017"," 8.490310e-02"," 0.1676030140"," 3.455570e-01","-2.132569e-01","-0.6387261992","-3.724977e-02","-0.2686745886","-0.0741054333"
"2015/08/28","-0.1236328361","-0.1330905506","-1.7259722738"," 0.025703397","-0.2778438700"," 0.5760489389","-0.5020651040","-0.6153913010","-0.1428563703"," 0.2423187291"," 2.174485e-01"," 0.3928973211"," 3.975690e-01","-4.014021e-01","-0.9206397133"," 2.332410e-02","-0.1920194582","-0.0692589968"
"2015/08/29","-1.0814090560","-1.0571393811","-1.0158207722","-1.203357325","-1.3845073284","-0.3740985073","-1.1028871890","-1.0493598868","-0.8521495555","-0.2362405737","-2.935538e-01","-0.4038773120","-4.057414e-01","-1.538963e+00","-2.0532640553","-1.014171e+00","-1.0685395049","-0.2074497187"
"2015/08/30","-1.6105298984","-1.3464424055","-5.2784293167","-1.747529388","-1.3322125980","-0.9290854016","-1.1749734992","-1.2697670208","-1.0150702046","-0.4895763753","-7.295483e-01","-0.8776190384","-9.382136e-01","-1.597623e+00","-2.2337509695","-1.707835e+00","-1.4245766540","-0.2477573299"
"2015/08/31","-0.9136530007"," 0.1320588737","-0.4187152722"," 0.246592204"," 0.1309159559"," 0.8002918273","-0.5620684735","-0.5224652978","-0.6441137853"," 0.6390617106"," 4.358255e-01"," 0.6781675870"," 8.318609e-01","-3.940153e-01","-0.3613187134"," 2.309236e-02","-0.1815272955","-0.1026540701"
"2015/09/01","-0.7386565598"," 0.2495086478","-0.3081524434"," 0.416144367"," 0.2756528044"," 0.7017053244","-0.5687555099","-0.5292533240"," 0.0723196671"," 0.9472156909"," 4.755132e-01"," 0.7926516110"," 1.111231e+00","-4.018366e-01","-0.6300145446"," 2.474823e-01","-0.0001959299","-0.1733942383"
"2015/09/02"," 0.0981602221"," 0.2697652613","-2.8920918214"," 0.254436060"," 0.1012248675"," 0.5812348442","-0.4815126788","-0.5617289941"," 0.2232954663"," 0.9113371184"," 3.344226e-01"," 0.4820923368"," 1.186397e+00","-1.380858e-01","-0.7581496030"," 1.146831e-02","-0.0910572630","-0.0693645792"
"2015/09/03","-0.3665334594"," 0.1881214630","-1.8986531540"," 0.209955213"," 0.0225067604"," 0.2968924724","-0.3930729796","-0.5404962327"," 0.2725402196"," 1.1083869597"," 2.294117e-01"," 0.2815744231"," 1.057547e+00","-2.006560e-01","-0.7444676626","-9.524227e-02","-0.1174136818","-0.0678947074"
"2015/09/04","-0.3968039985"," 0.0546593182","-2.5585087171"," 0.074166789","-0.1750957464"," 0.0028978004","-0.4766537942","-0.5836959079"," 0.1300812317"," 1.1828288481"," 1.137669e-01"," 0.0194572695"," 1.013231e+00","-3.714205e-01","-0.8244291824","-1.006240e-01","-0.1727528762","-0.0930688498"
"2015/09/05","-1.0919219324","-0.8906878944","-3.6699091894","-1.095628569","-1.2875998732","-1.1317294018","-0.9534843407","-1.0915448175","-0.5833415856"," 0.6986115613","-6.254869e-01","-1.0331977010","-3.209697e-01","-1.274778e+00","-1.8327417628","-1.135738e+00","-1.3001563177","-0.2118386317"
"2015/09/06","-1.7828265345","-1.2374039490","-1.4831702234","-1.554415348","-1.3857125157","-1.7878278734","-1.0411556448","-1.3094150901","-0.7778694624"," 0.3841160317","-1.399111e+00","-1.8050250691","-1.272596e+00","-1.530273e+00","-2.3278313779","-1.932381e+00","-1.7496745244","-0.2906320411"
"2015/09/07","-0.4854475907"," 0.1506177900","-0.9932889437"," 0.127121910","-0.1421908252","-0.3124649734","-0.3558101045","-0.5845453721"," 0.2112529261"," 1.0289620409","-6.778974e-01","-0.5415144484"," 2.768495e-01","-3.805453e-01","-0.8364179486","-4.245610e-01","-0.1723549434","-0.1106037993"
"2015/09/08","-0.0138816788"," 0.2904848831","-0.3905661924"," 0.238784718"," 0.0276233712","-0.2774533249","-0.2420019428","-0.4994490459"," 0.4340754437"," 0.4929008924","-6.019402e-01","-0.3118629136"," 4.653175e-01","-4.126995e-01","-0.8499906519","-2.257779e-01"," 0.0367720314","-0.0806059931"
"2015/09/09","-0.4294470934"," 0.2042495857","-0.2749094821"," 0.172572631"," 0.1454840707","-0.0241720821","-0.3168790409","-0.4937833887"," 0.3785074687","-0.1123618351","-6.338422e-01","-0.2381317847"," 4.940037e-01","-4.022711e-01","-0.9822220996","-1.366961e-01"," 0.1286348288","-0.0466747272"
"2015/09/10","-0.4796389197"," 0.0700157604","-0.2233816405"," 0.200620176"," 0.0917648563"," 0.0609473579","-0.3683986435","-0.4899550342"," 0.2897869844","-0.1026875006","-5.438329e-01","-0.0148879378"," 4.759642e-01","-3.727240e-01","-0.9757771138","-2.012372e-01"," 0.1084795302","-0.0524299999"
"2015/09/11","-0.7563280096"," 0.1369976290","-0.9750881426"," 0.109767227","-0.1859339247","-0.3070618574","-0.3300103124","-0.5420068183"," 0.1607293189"," 0.0090490710","-4.777501e-01","-0.0266780835"," 4.361560e-01","-4.113959e-01","-1.1070527373","-1.962197e-01"," 0.0813604068","-0.0481860038"
"2015/09/12","-1.6058665991","-0.7238505675","-1.9534714239","-1.111316281","-1.2999447720","-1.0102950492","-0.8510935581","-1.0678520692","-0.6074266661","-0.8279401792","-1.046860e+00","-1.1296547630","-7.275917e-01","-1.377323e+00","-1.9843627867","-1.049272e+00","-1.0753375243","-0.1999140379"
"2015/09/13","-1.5908949541","-1.0712225505","-1.3100698915","-1.629713942","-1.2280239212","-1.6496275705","-0.9704575874","-1.2906884402","-0.7432515997","-1.3677517874","-1.569066e+00","-1.6872944832","-1.420756e+00","-1.500726e+00","-2.3784627501","-1.923536e+00","-1.5707241238","-0.2811089281"
"2015/09/14","-0.3452622697"," 0.1040082870"," 0.0916690692"," 0.278598046"," 0.2198729560","-0.2455776558","-0.3749971288","-0.6583372901"," 0.0681456303","-0.5032067774","-4.659767e-01","-0.2491530079"," 3.185838e-01","-4.209552e-01","-0.7180596060","-2.936816e-01","-0.2432997375","-0.1660034744"
"2015/09/15","-1.4417920959"," 0.2201076203","-0.0819092865"," 0.501311429"," 0.2271466157","-0.0287470823","-0.3596092325","-0.5055913256"," 0.3229394937","-0.3299320948","-2.212045e-01"," 0.1478673353"," 6.943477e-01","-1.324371e-01","-0.7841480206"," 7.964175e-02"," 0.1634738494","-0.2061868711"
"2015/09/16","-0.7688452866"," 0.4151498700"," 0.0486837763"," 0.507294339"," 0.2200960338"," 0.1039686507","-0.3174560513","-0.4309076624"," 0.4707181582","-0.3150379041","-8.979853e-02"," 0.2831122681"," 8.748901e-01"," 8.612407e-02","-0.4581300480"," 1.602292e-01"," 0.0054812453","-0.0723043228"
"2015/09/17","-1.1734478573"," 0.3573895835"," 0.3838591909"," 0.564377487"," 0.2263913650","-0.1331032442","-0.5199781351","-0.4498380299"," 0.4261181310","-0.1533655334"," 2.945433e-02"," 0.5867512394"," 1.001822e+00"," 1.269685e-01","-0.5613044408"," 2.451043e-01","-0.1169825879","-0.0614562548"
"2015/09/18","-0.6654754862"," 0.1974587972","-0.5052777194"," 0.194328118","-0.1351459148","-0.2273998360","-1.8491358922","-0.5401925781"," 0.3075577240","-0.0431193497"," 5.490000e-02"," 0.3360824882"," 6.880777e-01","-2.371553e-01","-0.7805705073"," 4.037253e-02","-0.1454414186","-0.1055731113"
"2015/09/19","-1.2275257664","-0.7696498059","-1.5108658419","-1.137630175","-1.2890971412","-1.1725514363","-1.5873702646","-1.0414379604","-0.4998608497","-0.4555843358","-7.599312e-01","-0.7621952202","-7.483687e-01","-1.191785e+00","-1.9656013236","-8.574583e-01","-1.1928802547","-0.2370334765"
"2015/09/20","-1.4258387037","-1.1880163961","-1.4328454711","-1.653494041","-1.3513282862","-1.7489607352","-1.2022929425","-1.2532428279","-0.6355348075","-1.1354385825","-1.492539e+00","-1.5959635715","-1.625820e+00","-1.362984e+00","-2.4175969229","-1.680600e+00","-1.6284442830","-0.2830549555"
"2015/09/21","-0.5313851791"," 0.0427368543","-0.5630803312","-0.580019296"," 0.0261336652","-0.1243876652","-0.4913104298","-0.5528807290"," 0.4790218272","-0.7870780381","-7.846173e-01","-0.4308750371"," 4.217229e-02","-9.202719e-02","-0.9095794621","-2.037657e-01","-0.2261223030","-0.1237705382"
"2015/09/22","-0.4045761639"," 0.2993592090","-0.1635757692","-0.098834488"," 0.2378524598"," 0.0843789614","-0.4131883623","-0.4282823952"," 0.3902391764","-0.7726601903","-6.674533e-01","-0.1696122419"," 3.120106e-01","-1.802338e-01","-0.5643084596","-5.162228e-02","-0.0480075613","-0.0729460978"
"2015/09/23","-0.1860146903"," 0.4342875467"," 0.1216645865"," 0.278113109"," 0.2026354695"," 0.0126587059","-0.3698240306","-0.3689582749"," 0.3799639411","-0.6717314877","-6.575788e-01","-0.0594854456"," 3.659733e-01","-6.812885e-02","-0.6882925102"," 1.265601e-01"," 0.0236800408","-0.0530717749"
"2015/09/24","-1.8712246899"," 0.4192011926","-0.1598786429"," 0.390103250"," 0.2032489335","-0.1015398155","-0.3965407551","-0.3522303643"," 0.2589701595","-0.6873679120","-5.085128e-01"," 0.0124515307"," 1.902010e-01","-5.335533e-02","-0.4836642082"," 1.006905e-01"," 0.1303525723","-0.0464055957"
"2015/09/25","-0.7643456119"," 0.3282586442","-1.0480595057"," 0.205111905","-0.1710973604","-0.1182921902","-0.4805186213","-0.4231663913"," 0.2073986027","-0.6970121050","-4.802187e-01"," 0.1273627339"," 5.488435e-02","-1.758886e-01","-0.8952967179"," 8.108892e-02"," 0.0942865920","-0.0252684252"
"2015/09/26","-1.2775130620","-0.6056291129","-1.8395666801","-1.060137242","-1.4011228437","-1.0997179761","-0.8672041458","-0.9609425783","-0.4516107605","-1.0469496940","-1.216054e+00","-0.8896654917","-9.573022e-01","-1.199607e+00","-1.9328575181","-8.358951e-01","-1.0430121128","-0.1733735358"
"2015/09/27","-1.4772168079","-1.0216034935","-1.3569261375","-1.705303498","-1.4679100693","-1.7148315052","-0.8914842867","-1.1943530490","-0.6235366719","-1.5981547767","-1.775479e+00","-1.6142468410","-1.642114e+00","-1.410781e+00","-2.4527439434","-1.693283e+00","-1.5315608996","-0.2344042692"
"2015/09/28"," 0.2064796647"," 0.3380204027","-0.0582140464"," 0.218090031","-0.0384133299","-0.2015381880","-0.2571441812","-0.4814603921"," 0.3818378172","-1.0058695655","-7.557536e-01","-0.2601742311","-9.784888e-02","-1.824064e-01","-0.7433752921","-1.592590e-01","-0.1158750082","-0.0634229847"
"2015/09/29"," 0.1728957288"," 0.4328213537"," 0.0120823676"," 0.423163830"," 0.1315388723","-0.0856427080","-0.1889826844","-0.3798283418"," 0.3720776758","-0.9733275458","-6.404885e-01","-0.0280450569"," 9.688906e-02","-7.812270e-02","-0.7408082215"," 1.051899e-01"," 0.0573650562","-0.0177534468"
"2015/09/30","-0.0693503964"," 0.3464703043"," 0.0204477831"," 0.387617947"," 0.0870386316","-0.1099974568","-0.2628757228","-0.3471220479"," 0.5884082341","-1.1787443354","-6.332725e-01"," 0.0864389671"," 1.655801e-01","-9.897943e-02","-0.7311407426"," 1.629119e-01"," 0.0522980446","-0.0089342160"
"2015/10/01"," 0.2446859938"," 0.3213906876"," 0.5238360675"," 0.341512561"," 0.1607393786","-0.1152512405","-0.2969207651","-0.2971305027"," 0.5283465089","-1.1783002870","-6.868224e-01"," 0.0218494730"," 1.700551e-01","-5.118275e-02","-0.8156902185"," 1.052873e-01"," 0.0637717750","-0.0272558575"
"2015/10/02"," 0.0237928706"," 0.2994363770"," 0.4827283877","-0.003829267","-0.1407464910","-0.1372981257","-0.2072956237","-0.2862565921"," 0.5108510780","-1.1595609063","-7.257505e-01","-0.0407749969"," 1.758497e-01","-3.144990e-01","-0.7680628652"," 1.185220e-01","-0.0462234958","-0.0417268489"
"2015/10/03","-0.9692444367","-0.7409432908","-0.6412301274","-1.610595301","-1.0583978285","-1.1507489131","-0.5828008573","-0.7794877986","-0.0125020892","-1.2453203774","-1.231816e+00","-0.9205078295","-9.465490e-01","-1.185268e+00","-1.7992059888","-8.238989e-01","-1.1295160813","-0.1716759374"
"2015/10/04","-1.4223616823","-1.1263205391","-0.9914996612","-1.679595775","-1.2072871380","-1.6577865471","-0.6183269883","-1.0018437034","-0.6022490843","-1.5740297617","-1.765035e+00","-1.5104422968","-1.690446e+00","-1.306063e+00","-2.1917493242","-1.637871e+00","-1.3947117940","-0.2321063006"
"2015/10/05"," 0.0585630844"," 0.2057157787"," 0.3434038340"," 0.173621308"," 0.1315417080","-0.0197871412"," 0.0179698109","-0.3189013863"," 0.6051399050","-0.9909694542","-8.554474e-01","-0.0982733165","-1.779816e-01","-1.354787e-01","-0.5861012509","-9.872879e-02"," 0.0098850355","-0.0421823021"
"2015/10/06"," 0.2964322532"," 0.3403740282"," 0.6218800592"," 0.569245042"," 0.1972371757"," 0.0422536627"," 0.2296954963","-0.3466108319"," 0.6745443680","-0.8410597910","-6.902404e-01"," 0.1384693930"," 2.103059e-01","-1.767577e-01","-0.3253251058"," 9.488990e-02","-0.0091029935","-0.0154968831"
"2015/10/07"," 0.3546416818"," 0.2980859361"," 0.5887462121"," 0.508027806"," 0.2373136702","-0.1176269824"," 0.2632620770","-0.2925641521"," 0.6168627318","-0.7254387379","-6.463751e-01"," 0.1710204476"," 4.359511e-01"," 6.005316e-02","-0.3037780979"," 1.002886e-01","-0.0940815526","-0.0048765418"
"2015/10/08"," 0.2473448925"," 0.4565119455"," 0.4601856950"," 0.441718732"," 0.5306033210","-0.2047556213"," 0.3509248117","-0.2199906964"," 0.6535498510","-0.7646753927","-1.571344e+00"," 0.3603462665"," 3.467618e-01"," 3.394465e-01","-0.3492480195"," 1.450306e-01","-0.1272824164","-0.0050214587"
"2015/10/09","-0.0614146064"," 0.2307182273"," 0.3238237548"," 0.259752182"," 0.1034405216","-0.4160473222"," 0.4666468199","-0.2346698992"," 0.5467211517","-0.8084827857","-9.283664e-01"," 0.2656833570"," 2.623262e-01"," 4.858781e-01","-0.5544498160"," 2.339696e-01","-0.1564508940"," 0.0182273586"
"2015/10/10","-0.9657265092","-0.7779453714","-0.4660604061","-1.021330158","-0.9857463033","-1.2934291865","-0.0117490816","-0.7181303454","-0.0991355551","-1.2183243877","-1.153390e+00","-0.6386549972","-8.908487e-01","-4.865670e-01","-1.6814757592","-6.771401e-01","-1.0886019525","-0.1406223078"
"2015/10/11","-1.3478307063","-1.1874762198","-0.6994871451","-1.520609177","-1.1725040151","-1.8355191960","-0.2510370117","-0.9216596634","-0.3135389517","-1.7957337083","-1.497476e+00","-1.1015463721","-1.677644e+00","-7.598771e-01","-2.2939952020","-1.440743e+00","-1.5910850211","-0.1860848215"
"2015/10/12"," 0.2289780384"," 0.2358884867"," 0.3494353410"," 0.358952109"," 0.3810589568","-1.6811909992"," 0.2157786908","-0.0806016917"," 0.6438074715","-1.1105950165","-6.256768e-01"," 0.2107481126","-1.392142e-02"," 6.027627e-01","-0.5129124281"," 3.253840e-01","-0.2429747590"," 0.0535456867"
"2015/10/13"," 0.3366020768"," 0.7510623973"," 0.7239896145"," 0.656042705"," 0.5726421439","-0.3143248399"," 0.1207176543"," 0.1380757640"," 0.8656264441","-1.0120991609","-3.590669e-01"," 0.4952494560"," 3.631621e-01"," 6.453452e-01","-0.3754376020"," 6.800882e-01","-0.0801207420"," 0.0541708998"
"2015/10/14"," 0.2816242328"," 0.9293977639"," 0.7032021948"," 0.777949807"," 0.5561145363","-0.2326400440"," 0.1346173209"," 0.4464581776"," 0.7120751755","-0.9695598625","-2.601326e-01"," 0.6453602249"," 4.071584e-01"," 6.622913e-01","-0.0342902981"," 6.298784e-01","-0.1376817281"," 0.0529867214"
"2015/10/15"," 0.3356612357"," 0.8753415440"," 0.9031729402"," 0.783829668"," 0.3829409394","-0.2318933822"," 0.1689722921"," 0.7027619009"," 0.8467811120","-0.9564499390","-2.755140e-01"," 0.6893596819"," 3.146087e-01"," 6.783684e-01","-0.1016349388"," 5.164491e-01","-0.1595083447"," 0.0845372090"
"2015/10/16"," 0.1290034471"," 0.7867526211"," 0.8413000413"," 0.559055303"," 0.2090083108","-0.1919944932"," 0.0606314467"," 0.7326392099"," 0.7050592413","-0.8989470169","-4.063503e-01"," 0.6065723540"," 1.997740e-01"," 7.370279e-01","-0.1316205087"," 5.021403e-01","-0.1689857786"," 0.0484114866"
"2015/10/17","-0.9233477545","-0.1963683527","-0.3085581967","-0.802150754","-0.7901741826","-1.0982925309","-0.3405393241"," 0.0230636915"," 0.2268123143","-1.1585156433","-1.064710e+00","-0.4610338882","-9.429919e-01","-5.026441e-01","-1.4407992311","-4.007566e-01","-1.1530604413","-0.1257165657"
"2015/10/18","-1.3371132992","-0.7402101943","-0.6459234514","-1.365738482","-0.8405803136","-1.7328599926","-0.5123313189","-0.2937979893"," 0.0570178259","-1.5798858182","-1.637617e+00","-1.1203422566","-1.620641e+00","-8.150606e-01","-1.8171481740","-1.235287e+00","-1.6666524684","-0.1856914756"
"2015/10/19"," 0.2056615420"," 0.5403550332"," 0.7426656053"," 0.487011849"," 0.5858944778","-0.1662278748"," 0.0964575088"," 0.3923807480"," 0.8548716386","-0.9480383167","-2.814006e-01"," 0.4119495131"," 1.172400e-02"," 6.084114e-01","-0.4681525473"," 3.961158e-01","-0.2934392761"," 0.0254318007"
"2015/10/20"," 0.4184552508"," 0.7020221007"," 0.8313494009"," 0.621521251"," 0.7345711072","-0.0714289833"," 0.2986596660"," 0.4729222549"," 0.7709646180","-0.8021170155","-3.820440e-01"," 0.5490740345"," 2.700059e-01"," 5.879892e-01","-0.2941925468"," 6.742824e-01","-0.0835363322"," 0.0625222559"
"2015/10/21"," 0.4647609944"," 0.7511009814"," 0.9916966073"," 0.617005275"," 0.5818743511","-0.1327910039"," 0.2446977669"," 0.5300362308"," 0.8959992225","-0.7535359677","-3.531802e-01"," 0.4707293703"," 2.710959e-01"," 5.897273e-01","-0.3588062613"," 6.914362e-01","-0.1836695006"," 0.0641039207"
"2015/10/22"," 0.4400536895"," 0.7662645034"," 0.9182552505"," 0.687375697"," 0.6389057038","-0.1669202339"," 0.1780045045"," 0.4592462655"," 0.6964003351","-0.6584094974","-3.406473e-01"," 0.3336048489"," 2.828982e-01"," 6.940109e-01","-0.1966438621"," 6.491802e-01","-0.1867733768"," 0.0412484494"
"2015/10/23"," 0.2262373274"," 0.6684925824"," 0.6843221465"," 0.306785010"," 0.1397710104","-0.1527065092"," 0.0518563182"," 0.2775416433"," 0.8549071624","-0.7279490915","-3.041878e-01","-1.3135126882"," 1.925533e-01"," 4.432956e-01","-0.5558152791"," 5.353821e-01","-0.1982404750"," 0.0525726730"
"2015/10/24","-0.9051854310","-0.3701893883","-0.4311202717","-0.859670344","-0.7660987943","-1.1806289589","-0.3027479989","-0.3085271605"," 0.1292730671","-1.0034098065","-1.057494e+00","-1.0501139971","-1.003438e+00","-6.551590e-01","-1.5799945408","-4.036095e-01","-1.1779113475","-0.1141232106"
"2015/10/25","-1.6061120359","-0.7574186698","-0.9057449419","-1.380910949","-1.0493972063","-1.7799947128","-0.4427372938","-0.6096103319"," 0.1581272066","-1.4623645070","-1.467283e+00","-1.1234179468","-1.504249e+00","-7.755197e-01","-1.9581458950","-1.195607e+00","-1.7854818483","-0.1448352503"
"2015/10/26","-1.3587117379"," 0.4033817421"," 0.6528273729"," 0.370493609"," 0.5386284504","-0.2175303252"," 0.1555896497"," 0.0784902701"," 0.8077227847","-0.9844712768","-6.478943e-01"," 0.2733725825"," 1.347795e-02"," 3.607377e-01","-0.5265943685"," 3.756316e-01","-0.2786693353"," 0.0231131297"
"2015/10/27"," 0.2132291768"," 0.5921347956"," 0.8425787076"," 0.624830946"," 0.6379434445","-0.0411416674"," 0.3993108478"," 0.1077871760"," 1.1038040886","-0.7682509242","-5.231345e-01"," 0.4844845403"," 3.429752e-01"," 5.067348e-01","-0.4059147386"," 6.267392e-01","-0.0590303012"," 0.0605431045"
"2015/10/28"," 0.2839967885"," 0.6475028725"," 0.8346662810"," 0.675361383"," 0.4926422847","-0.0451600652"," 0.6904183116"," 0.1478426806"," 1.0309715869","-1.4035873006","-4.135662e-01"," 0.6527077070"," 4.657273e-01"," 6.066734e-01","-0.2252093504"," 5.850146e-01"," 0.0666501559"," 0.0779538395"
"2015/10/29"," 0.3736630341"," 0.6049832762"," 0.8108028825"," 0.603148200"," 0.8331885104","-0.0502645165"," 0.6493962994"," 0.1891166474"," 0.8482819891","-0.6964017403","-2.491188e-01"," 0.6579192932"," 3.538677e-01"," 7.922114e-01","-0.4346713918"," 6.946568e-01"," 0.1518807392"," 0.0730887709"
"2015/10/30"," 0.1903626480"," 0.4993787980"," 0.6950342239"," 0.431595672"," 0.3543189230","-0.1345829921"," 0.6979565813"," 0.0492817701"," 0.9927924716","-0.4558114733","-5.895971e-01"," 0.4743176755"," 8.172639e-02"," 7.000941e-01","-0.5471309337"," 5.934005e-01"," 0.0182946829"," 0.0586591844"
"2015/10/31","-0.9303836095","-0.4953559675","-0.2407156693","-0.921487689","-0.8623804974","-1.1495271029","-0.0373374937","-0.4945175410"," 0.1598145832","-0.6693266292","-1.219093e+00","-0.6365191012","-9.283620e-01","-3.801108e-01","-1.4900924495","-6.273025e-01","-1.0509044476","-0.1280559391"
"2015/11/01","-1.3923774861","-1.0544384993","-0.8496220262","-1.470181790","-0.8305644984","-1.7837415973","-0.3177931168","-0.6627422040"," 0.1780204884","-1.0771832002","-2.012846e+00","-1.5167645489","-1.705937e+00","-7.542284e-01","-1.8336702777","-2.046366e+00","-1.5791735645","-0.1946763257"
"2015/11/02"," 0.1815678292"," 0.1776651920"," 0.7167342344"," 0.475888606"," 0.5639572335","-0.5800006679"," 0.2124680222"," 0.1996753722"," 1.2042562806","-0.4877226751","-6.243475e-01"," 0.1775135713","-6.649902e-02"," 5.019552e-01","-0.4696545567"," 9.493099e-02","-0.1051905113"," 0.0356587960"
"2015/11/03"," 0.4122784245"," 0.6200310462"," 0.9048913694"," 0.742803997"," 0.7854876704"," 0.0140298484"," 0.1075035447"," 0.2750009382"," 1.2083681509","-0.2806195781","-3.733089e-01"," 0.6292128513"," 3.382953e-01"," 6.896658e-01","-0.2176446848"," 6.486746e-01"," 0.1019003738"," 0.0821357283"
"2015/11/04"," 0.0264108632","-0.0759476086"," 0.1488330563"," 0.125339767"," 0.3567406405","-0.6498474811","-0.3206438910","-0.2473042379"," 0.5608862340","-0.7559946502","-1.018945e+00","-0.1473134880","-5.911439e-02"," 2.946914e-01","-0.7973930128"," 5.311456e-02","-0.5132640122","-0.0320381164"
"2015/11/05","-1.0404211098","-1.4366904415","-1.0815377000","-1.128276953","-0.8200325794","-1.8637565860","-1.0975598405","-1.0008712398","-0.3455902257","-1.6489200044","-2.001642e+00","-1.4582409992","-8.619003e-01","-1.175708e+00","-1.4830739691","-1.155174e+00","-1.5631368709","-0.2939858331"
"2015/11/06"," 0.3306297812"," 0.4638429103"," 0.2993240934"," 0.573379130"," 0.6476255883","-0.0708452296"," 0.4733338563","-0.0567013820"," 0.8030247730","-0.2897266071","-2.992506e-01"," 0.8016223741"," 2.845948e-01"," 7.804795e-01","-0.2524913034"," 8.007839e-01"," 0.0552361154"," 0.0925283430"
"2015/11/07","-0.7009001981","-0.5552769594","-0.7859678748","-0.632192456","-0.7239257466","-1.1402413458","-0.0427962406","-0.6802849852"," 0.2329579174","-0.5740526811","-9.116558e-01","-0.1467154371","-9.081833e-01","-3.966224e-01","-1.3100424835","-1.671270e-01","-1.0680155600","-0.0532373942"
"2015/11/08","-1.2854488520","-0.8737495071","-0.9730470946","-1.298962656","-1.1259043854","-1.6795211920","-0.3172818056","-0.8933429085"," 0.1609957468","-1.0719638822","-1.504882e+00","-0.9226437255","-1.637762e+00","-6.847060e-01","-1.7630212163","-1.225182e+00","-1.6690931232","-0.1420300724"
"2015/11/09"," 0.4363312313"," 0.2379720241"," 0.3242474577"," 0.779053038"," 0.4225561543","-0.4110107493"," 0.4078288926","-0.2324443798"," 1.0206608279","-0.5279900604","-6.093460e-01"," 0.4526169724"," 4.953234e-02"," 4.767533e-01","-0.3341186882"," 4.493784e-01","-0.3006020673"," 0.0668573426"
"2015/11/10"," 0.0805705845"," 0.5050120657"," 0.2336444818"," 1.012829046"," 0.3820240518","-0.0943990140"," 0.3702089566","-0.0213775084"," 0.9316117492","-0.4793460385","-5.219952e-01"," 0.5625728970"," 3.781198e-01"," 4.706701e-01","-0.1314293439"," 4.727114e-01","-0.0651054093"," 0.0840817558"
"2015/11/11"," 0.4803871375","-0.5571675766"," 0.1260669395"," 0.927849897"," 0.4253493531","-0.0284212662"," 0.5145843875","-0.4533242925"," 0.9660875170","-0.5753186227","-5.641514e-01"," 0.4396307249"," 4.028965e-01"," 4.285221e-01","-0.0080187878","-1.077973e+00","-0.0203246997"," 0.0679338684"
"2015/11/12"," 0.4888547072"," 0.5048963136","-0.2674604363"," 0.936451467"," 0.2236085640"," 0.0150344479"," 0.6197402496"," 0.1473891205"," 0.9799417668","-0.7840116821","-4.997777e-01"," 0.3924701419"," 4.102811e-01"," 5.819060e-01","-0.0991771052"," 2.453046e-01","-0.0072658702"," 0.0557608456"
"2015/11/13"," 0.4102331178"," 0.4861830612","-1.4067355499"," 0.880041170"," 0.2567923324","-0.0293987144"," 0.6393500340"," 0.2074358619"," 0.9898084793","-0.6397567735","-4.006535e-01"," 0.3398416651"," 3.157480e-01"," 3.755112e-01","-0.1812141289"," 4.903634e-01","-0.0498579491"," 0.0461756253"
"2015/11/14","-1.1435454734","-0.2669385356","-1.9134312674","-0.365616521","-0.7054131247","-1.0853684947"," 0.0138336175","-0.1742580034"," 0.5725380134","-0.7666835680","-9.051994e-01","-0.4607775807","-8.160352e-01","-6.312606e-01","-1.1509114125","-3.681249e-01","-1.0962886887","-0.1117631348"
"2015/11/15","-1.1036619928","-0.8727463225","-4.1035924489","-0.914146956","-0.7469481321","-1.6582481198","-0.1359948475","-0.4861189922"," 0.1841660915","-1.2601537469","-1.448294e+00","-0.8665123794","-1.534574e+00","-6.794918e-01","-1.5251575422","-1.071209e+00","-1.6285901917","-0.1428995740"
"2015/11/16"," 0.4546162731"," 0.5751192403","-0.3997450040"," 0.846259246"," 0.4769096281","-0.0476851395"," 0.5545037957"," 0.2274809110"," 1.0168775520","-0.6227392241","-5.254133e-01"," 0.2815744231"," 2.162644e-01"," 7.713546e-01","-0.1912366282"," 5.074882e-01","-0.1238402973","-0.0029098119"
"2015/11/17"," 0.6364031323"," 0.6586150719"," 0.0676653810"," 1.125188951"," 0.7361128016"," 0.2236924691"," 0.4948689131"," 0.2627086914"," 1.3014225287","-0.4537064147","-3.894498e-01"," 0.3778606134"," 5.695712e-01"," 7.218199e-01"," 0.0745917304"," 6.550177e-01"," 0.1882252724","-0.0540861934"
"2015/11/18"," 0.5303744332"," 0.5526633374"," 0.2614293755"," 1.154715553"," 0.6032548461"," 0.2283489233"," 0.5811034042"," 0.1540041789"," 1.2344070358","-0.3559560222","-3.533701e-01"," 0.4439025169"," 6.168377e-01","-4.153065e-01"," 0.0085306251"," 5.813863e-01"," 0.2247024499"," 0.0455959575"
"2015/11/19"," 0.7299554606"," 0.8594063414"," 0.5987299174"," 1.314684148"," 0.8164368798"," 0.1885993666"," 0.5691261535"," 0.1908962941"," 1.1131823500","-0.3948826505","-2.884267e-01"," 0.4568033285"," 6.268943e-01"," 7.113915e-01","-0.0333344739"," 6.095229e-01"," 0.1851346607"," 0.0622200005"
"2015/11/20"," 0.5914472911"," 0.9526253474"," 0.7892563875"," 0.940240038"," 0.6915114197"," 0.1782139804"," 0.7176634862"," 0.2934777456"," 1.3407117602","-0.4389414018","-3.241266e-01"," 0.4931989959"," 5.391966e-01"," 6.544700e-01"," 0.0075748009"," 6.676281e-01"," 0.1853734204"," 0.0873527381"
"2015/11/21","-0.1125881799"," 0.1237633082"," 0.2899979070","-0.377061035","-0.2223249092","-0.7378721141"," 0.3324661916"," 0.2079932027"," 0.9387253737","-0.7677977258","-5.755450e-01","-0.3295481322","-5.835627e-01","-2.997255e-01","-0.9814028218","-1.679288e-01","-0.7425661822","-0.0227220276"
"2015/11/22","-0.4184024372","-0.1671988293"," 0.0955230175","-0.840242556","-0.3362864734","-1.2428598223"," 0.2840173128"," 0.3985806836"," 0.9550307600","-1.4086537582","-1.000526e+00","-0.9372532540","-1.381070e+00","-2.567085e-01","-1.5627623963","-1.039803e+00","-1.1393516548","-0.0813719826"
"2015/11/23"," 1.1402439840"," 1.0002380350"," 1.4833052910"," 1.033814695"," 1.2716157936"," 0.6198711961"," 0.9889412161"," 1.3728315681"," 1.6240134068","-0.7578531946"," 3.190413e-01"," 0.4923446375"," 5.134775e-01"," 1.332314e+00","-0.1024815259"," 7.223228e-01"," 0.3358782548"," 0.1187376064"
"2015/11/24"," 1.2057347044"," 1.4512852950"," 1.3982165928"," 1.458577082"," 1.0741815404"," 1.0284852352"," 1.0073598454"," 1.6535814107"," 1.4759860762","-0.5349661954"," 5.875501e-01"," 0.8255444090"," 7.878727e-01"," 1.256274e+00"," 0.4069181426"," 9.509445e-01"," 0.8566463376"," 0.1629165701"
"2015/11/25"," 1.5750761877"," 1.4694969551"," 1.5648546295"," 1.364517487"," 1.2195554840"," 0.9288941328"," 0.7665351252"," 1.2983554663"," 1.4705864712","-0.4635669804"," 7.195258e-01"," 0.9516477071"," 9.660711e-01"," 1.223685e+00"," 0.2597212191"," 1.024513e+00"," 0.9396286003"," 0.2034312054"
"2015/11/26"," 1.6183548774"," 1.3455264806"," 2.0598151476"," 1.213259573"," 1.1421418150"," 0.8247823329"," 0.7005017113"," 1.2451044386"," 1.2692291598","-0.4204372322"," 9.821479e-01"," 1.0486173842"," 9.723902e-01"," 1.458323e+00"," 0.1812343995"," 1.109530e+00"," 0.7628403014"," 0.2086482152"
"2015/11/27"," 1.4129242727"," 1.2599085277"," 1.9288399492"," 1.075210130"," 0.8739153334"," 0.6513667465"," 0.6033897171"," 1.3325031588"," 1.0268508357","-0.2408339180"," 8.923285e-01"," 0.9985519827"," 8.264351e-01"," 1.073343e+00"," 0.1776022676"," 1.082093e+00"," 0.5773969632"," 0.2033483958"
"2015/11/28"," 0.0943968577"," 0.1574085786"," 0.8942208593","-0.059900108","-0.3804842357","-0.3823932406"," 0.0647219364"," 0.8000313184"," 0.9217716795","-0.4752877052"," 1.295280e-01"," 0.1477818994","-3.837432e-01"," 1.074153e-01","-0.9724726930"," 1.100435e-01","-0.4950121590"," 0.0175855836"
"2015/11/29","-5.0383821095","-0.2449070570"," 0.4615985102","-0.546394976","-0.5149491076","-0.9887776150"," 0.0278961038"," 0.3983154663"," 0.7348103546","-0.8119727370","-4.826873e-01","-0.6026865090","-1.175046e+00","-1.572045e-01","-1.4602980444","-8.904804e-01","-1.0214242560","-0.0205482735"
"2015/11/30"," 1.1904767164"," 1.1321568187"," 1.5636184752"," 1.242774052"," 1.1983593118"," 0.7755705354"," 0.6376190028"," 0.8525827874"," 1.7349362145","-0.0472202040"," 5.336205e-01"," 0.6076830199"," 5.778901e-01"," 9.590652e-01"," 0.2276328360"," 5.942225e-01"," 0.5442823182"," 0.1499775577"
"2015/12/01"," 1.0528275758"," 1.2253758247"," 1.2460383020"," 1.274125229"," 1.1105715796"," 0.9788390164"," 0.7095453497"," 0.8843012428"," 1.6863308881"," 0.1930691866"," 5.246955e-01"," 0.7878672041"," 7.313282e-01"," 1.044230e+00"," 0.1330608609"," 8.563436e-01"," 0.9935949264"," 0.1686718427"
"2015/12/02"," 0.8883031051"," 1.1584711242"," 1.2479069402"," 1.189055155"," 1.0853231424"," 0.9464067449"," 0.8801776107"," 1.0295327162"," 1.2042473997"," 0.0658711189"," 2.713781e-01"," 0.8470742404"," 8.530313e-01"," 1.165460e+00"," 0.1939605157"," 1.032594e+00"," 0.8987343682"," 0.1823147373"
"2015/12/03"," 1.0174028638"," 1.1887595844"," 1.4917155802"," 1.065626563"," 1.1106916257"," 0.8496258058"," 0.7950228717"," 1.1626602856"," 1.5587740997","-0.1031159400"," 3.834150e-01"," 0.9354148978"," 9.454006e-01"," 1.272351e+00"," 0.1818352032"," 9.650109e-01"," 0.7663421105"," 0.1757520703"
"2015/12/04"," 0.5495185039"," 0.9945275992"," 1.5351855098"," 1.121460997"," 0.5829301897"," 0.7395407119"," 0.8722765672"," 1.0101141951"," 1.2969376594"," 0.0354815229"," 5.226067e-01"," 0.8347714796"," 9.115428e-01"," 9.742733e-01","-0.1152349514"," 6.572367e-01"," 0.6846199684"," 0.1697069637"
"2015/12/05","-0.0359709911"," 0.1412032878"," 0.3882053337","-0.195367261","-0.7610020337","-0.3028669759"," 0.2933608823"," 0.5838638179"," 0.7236203836","-0.0284910499","-2.084817e-01","-0.0321459772","-4.215679e-01","-1.237468e-01","-1.1057965113","-2.768026e-01","-0.4574804594"," 0.0013341842"
"2015/12/06","-0.6224013271","-0.3090337076","-0.1026631689","-0.796076918","-0.5913078833","-1.0077020966","-0.0604864657"," 0.1534583693"," 0.4893769908","-0.4257701189","-6.910000e-01","-0.5407455259","-1.112642e+00","-3.618612e-01","-1.5588571718","-1.097625e+00","-0.9342504339","-0.0534030136"
"2015/12/07"," 0.5296790289"," 0.9826823034"," 1.3833081094"," 0.876858771"," 0.8006304942","-0.5188422823"," 0.6588112811"," 0.7154308332"," 1.3191044591"," 0.3201466884"," 5.114030e-01"," 0.6986721883","-4.453692e-01"," 8.095920e-01"," 0.0730624117"," 6.660843e-01"," 0.3017090878"," 0.1413860535"
"2015/12/08","-0.1870373437"," 1.1601688214"," 1.5285611966"," 1.130499011"," 0.8465977550","-0.8853174471"," 0.7931461597"," 0.9060990325"," 1.3443795840"," 0.5055694587"," 7.174370e-01"," 0.8772330915","-1.150270e+00"," 9.773149e-01"," 0.0431041511"," 8.924863e-01","-0.6062542860"," 0.1738267452"
"2015/12/09"," 1.0590453081"," 1.1604774936"," 1.1813539433"," 1.173185591"," 0.9735422582"," 0.5292671861"," 0.6680177393"," 1.0359056196"," 1.3619993479"," 0.5441569955"," 7.757341e-01"," 0.9331081301"," 7.328937e-01"," 1.211519e+00"," 0.2243557245"," 1.028391e+00"," 0.7346069660"," 0.1875938544"
"2015/12/10"," 1.2389913913"," 1.3080228077"," 1.3463552682"," 1.334130122"," 1.1195268301"," 0.7471430861"," 0.6254846453"," 1.4166462401"," 1.4900179446"," 0.8447185555"," 5.548885e-01"," 0.8938930801"," 9.866021e-01"," 1.154597e+00"," 0.3991623121"," 9.231955e-01"," 0.8393893165"," 0.1525239554"
"2015/12/11"," 1.2630441980"," 1.3754676845"," 1.2485913833"," 1.269197057"," 0.9476519997"," 0.7232906369"," 0.6337056154"," 1.2839184185"," 1.6223881967"," 0.9876768428"," 5.072253e-01"," 0.7955564296"," 9.066498e-01"," 1.176757e+00"," 0.3788169118"," 8.965716e-01"," 0.8942642559"," 0.1836810970"
"2015/12/12"," 0.3303434383"," 0.2252007116"," 0.6536214024","-0.263688824","-0.1743953199","-0.2200010968"," 0.3374850396"," 0.5946646977"," 1.0033696585"," 0.7472173682"," 5.869786e-02"," 0.3160050661","-3.689985e-01"," 3.180966e-02","-0.9253642157","-3.893639e-02","-0.2264605459"," 0.0293652605"
"2015/12/13","-0.2972384685","-0.0530286974"," 0.2643693160","-0.821590666","-0.1802066857","-0.7922019385"," 0.3825061338"," 0.5417173245"," 1.0416109403"," 0.1855085225","-4.393917e-01","-0.3958463432","-1.093963e+00","-1.367823e-01","-1.4215462013","-9.142798e-01","-0.6271722892","-0.0414370150"
"2015/12/14"," 1.2659076274"," 1.0811487368"," 1.3275848064"," 0.923558205"," 1.3224832042"," 0.8605542188"," 1.1974962008"," 1.2284149653"," 1.7443144759"," 0.9156548836"," 6.278074e-01"," 0.7418172869"," 7.457943e-01"," 1.277565e+00"," 0.0771588011"," 8.584186e-01"," 0.8225501249"," 0.1541801489"
"2015/12/15"," 1.6193775307"," 1.3027753802"," 1.3032589718"," 1.011095396"," 1.3438665349"," 0.8729080769"," 1.2450052953"," 1.1207905408"," 1.7022366326"," 1.0640499380"," 8.364999e-01"," 0.9739464611"," 1.075718e+00"," 1.227161e+00"," 0.1576391969"," 1.133248e+00"," 0.7283063627"," 0.1816108551"
"2015/12/16"," 1.5904978001"," 1.2606802082"," 0.8692408123"," 1.042179858"," 1.5059836019"," 0.7597548819"," 1.1674173909"," 0.8444917369"," 1.5730901579"," 1.1080225709"," 8.097250e-01"," 0.8408374241"," 9.708576e-01"," 1.341439e+00"," 0.3714980295"," 1.123643e+00"," 0.5999332267"," 0.1636825596"
"2015/12/17"," 1.3666594353"," 0.8008357904"," 0.9260798189"," 0.789230654"," 1.0245694152"," 0.7199781739"," 1.1648865432"," 0.6810640482"," 1.4252670887"," 1.0536462877"," 8.894801e-01"," 0.8527984416"," 9.175751e-01"," 1.511769e+00"," 0.1561644967"," 9.960693e-01"," 0.6623622579"," 0.1838467164"
"2015/12/18"," 1.0655493834"," 0.6296770526"," 0.5990416720"," 0.543804034"," 0.7023165145"," 0.5155286098"," 0.8651353493"," 0.5683274635"," 1.2486698083"," 1.0728227197"," 8.611860e-01"," 0.3749557949"," 8.153131e-01"," 1.078122e+00"," 0.0436776456"," 7.408057e-01"," 0.5264018690"," 0.1280329928"
"2015/12/19","-0.0107319065","-0.3354251812","-0.1906781092","-0.691554807","-0.2856515931","-0.3526489514"," 0.2170812489"," 0.0430357097"," 0.1272659771"," 0.7396201038"," 1.249705e-01","-0.5010178608","-4.482378e-01","-1.272229e-01","-0.9646349348","-2.183665e-01","-0.5178269755","-0.0357438496"
"2015/12/20","-0.4240883898","-0.6971504217","-0.2906941850","-1.241067239","-0.6076540039","-0.9916828080","-0.1332954671","-0.1657979549"," 0.2461194547"," 0.3166971051","-3.543196e-01","-0.7873987926","-1.109167e+00","-4.183481e-01","-1.5618884999","-1.097376e+00","-1.0901804195","-0.1041653467"
"2015/12/21"," 0.9921228730"," 0.2089568368"," 0.9437241853"," 0.195388918"," 0.5495261792"," 0.3721967043"," 0.0942380183"," 0.4057646140"," 1.2932076691"," 0.9891839161"," 7.140189e-01"," 0.0034807676"," 4.041669e-01"," 5.545315e-01","-0.0819449607"," 4.200688e-01"," 0.3207568066"," 0.0361142493"
"2015/12/22"," 0.8056727145"," 0.1403158552"," 0.8574229507"," 0.083083568"," 0.6012962986"," 0.4673621388"," 0.0315466944"," 0.4282312126"," 1.1445586734"," 0.9924451152"," 5.993235e-01","-0.1494493839"," 3.302631e-01"," 6.414346e-01"," 0.0128454885"," 4.345376e-01"," 0.7056507193","-0.0221216574"
"2015/12/23"," 0.3874074951"," 0.0192777667"," 0.1912005083","-0.313031164"," 0.2114640571"," 0.2610662838","-0.0207698681"," 0.3763639274"," 0.9163454317"," 0.7714828640"," 4.920339e-01","-0.4689794212"," 1.237311e-01"," 3.268455e-01","-0.3345010179"," 2.769123e-01"," 0.5422594929","-0.0933586836"
"2015/12/24","-1.0213997575","-0.6150821991"," 0.1361281111","-1.478940965","-0.7343092622","-0.9327779834","-0.5749369482"," 0.0890374637"," 0.4271927234"," 0.4725123429","-6.644168e-02","-1.3943349918","-1.103003e+00","-8.028942e-01","-0.7687182875","-1.467948e+00","-0.8923215764","-0.2586675051"
"2015/12/25","-4.5934869969","-1.3475227582","-0.6996430224","-1.994047116","-1.1565813643","-2.1372248476","-0.7994254182","-0.4920306481","-0.2774734976","-0.6246117627","-1.463295e+00","-2.0394610109","-2.018599e+00","-1.229588e+00","-1.8521859575","-2.525245e+00","-1.9668397427","-0.3402143363"
"2015/12/26","-0.8795781911","-1.1462684804","-0.5245465163","-1.890373645","-0.7829222635","-1.3614975872","-0.4621428394","-0.2532312687","-0.5988832120","-0.8808223068","-1.283466e+00","-2.0404862410","-1.926181e+00","-8.693750e-01","-1.9736302467","-2.523389e+00","-1.3122534762","-0.2861396160"
"2015/12/27","-0.8442352914","-1.1231180650","-0.1011459632","-1.771515585","-0.7850292145","-1.4586586450"," 0.0679954707","-0.2223930273","-0.0739758822","-0.6051742841","-9.323541e-01","-1.7171115910","-1.659375e+00","-5.087273e-01","-1.7014388299","-1.999157e+00","-1.3265989552","-0.2318992764"
"2015/12/28","-0.3154826042","-0.5275350449"," 0.5369288166","-0.945346590"," 0.1005669770","-0.2888976132"," 1.0894638561"," 0.3103632491"," 0.0063876476"," 0.1979542572"," 2.618835e-01","-1.0524207647","-6.037004e-01"," 6.905348e-01","-0.6312161521","-4.075242e-01","-0.1614449512","-0.0831937956"
"2015/12/29","-2.9084815280","-0.3548715301"," 0.6552415817","-0.868120372"," 0.1158081062","-0.3640525128"," 1.4541287209"," 0.3512297806"," 0.2074874120"," 0.1395551647"," 3.513231e-01","-1.0202968893","-5.380829e-01"," 9.721007e-01","-0.5207501864","-9.899777e-02","-0.2075388391","-0.1206237704"
"2015/12/30"," 0.0243246503","-0.4743276735"," 0.3335013738","-0.807242592"," 0.0699183555","-0.4201879010"," 1.1813684742"," 0.4317097877"," 0.4370683169"," 0.7535976709"," 4.962115e-01","-0.9343484354","-6.781286e-01"," 1.165895e+00","-0.5880128992"," 6.830451e-04","-0.1388357333","-0.1151583316"
"2015/12/31","-0.2014772090","-0.7502034570"," 0.3290664282","-1.238478888","-0.3664341151","-1.1126148609"," 0.8519126702"," 0.3236548655"," 0.3902658192"," 1.2941342890"," 4.305085e-01","-1.0964202217","-1.082152e+00"," 5.879892e-01","-1.1404792743","-7.504969e-01","-0.9041866075","-0.1419596842"
"2016/01/01","-0.6945188412","-1.3812066126","-0.8323451523","-1.939352283","-0.9551610132","-2.1497959164"," 0.7979964749"," 0.0442503282"," 0.2071144130"," 0.1799953252","-8.505102e-01","-1.6869527398","-1.899831e+00","-3.340522e-01","-0.8241560898","-1.790535e+00","-1.8076002823","-0.2356671168"
"2016/01/02","-0.0897216511","-0.8044140130","-0.0276531196","-1.085954076","-0.2991591431","-1.2739345269"," 1.2860530159"," 0.2291068086"," 0.3230105411"," 0.3767087662","-1.260681e-01","-0.9620296472","-1.303470e+00"," 4.598072e-01","-0.1019626499","-8.356989e-01","-1.2195881809","-0.1031095233"
"2016/01/03","-0.0766725944","-0.7078381968","-0.5771206253","-1.190603482"," 0.0088838905","-1.2522813360"," 1.2505754453"," 0.3369733880"," 0.5236129735"," 0.1245737790","-2.804512e-01","-0.8470330081","-1.608510e+00"," 7.013977e-01","-0.4071982740","-6.806266e-01","-0.9893707653","-0.0723043228"
"2016/01/04"," 1.0191209214"," 0.7899936792"," 0.9212292006"," 0.356951743"," 1.5057425645","-0.1124953798"," 2.0898399402"," 1.0295327162"," 1.4952665739"," 0.7935480326"," 8.600467e-01"," 0.8463907537","-3.968978e-01"," 2.153982e+00"," 1.1486923235"," 1.039693e+00"," 0.5782392544"," 0.1359413172"
"2016/01/05"," 1.1328808799"," 1.1511015753"," 0.5910172972"," 0.624776391"," 1.7344275602","-0.1870936769"," 2.5115431408"," 1.2463997754"," 1.7495453433"," 0.5652253428"," 6.883833e-01"," 1.1632722800","-3.260677e-01"," 2.496380e+00"," 1.2841735735"," 1.310619e+00"," 1.0496835610"," 0.1779672292"
"2016/01/06"," 0.3257619513"," 1.1023699509"," 0.4486895075"," 0.295116213"," 1.8182329755","-1.2218989904"," 2.6653935397"," 1.3269066887"," 1.7225828418","-0.5239091211","-2.544358e-01"," 1.2247006481","-1.239853e+00"," 2.709727e+00"," 1.3824596083","-2.766306e-01"," 1.3911630002"," 0.0608536408"
"2016/01/07"," 1.1114460657"," 1.0265137565"," 0.6061553455"," 0.930892877"," 1.7088104775"," 0.5453679287"," 3.3723741138"," 1.2630008429"," 1.6694393605"," 0.1725848302"," 3.444869e-01"," 1.0255497077"," 2.601870e-01"," 2.871801e+00"," 1.4401094608"," 1.167410e+00"," 1.2346162187"," 0.1650489193"
"2016/01/08"," 0.9216006981"," 1.1391019434"," 0.4907707120"," 0.862637993"," 1.4469889755"," 0.5490740861"," 3.1385992040"," 1.2006324889"," 1.7462238757"," 0.2467129244"," 5.630539e-01"," 1.0551959438"," 3.537448e-01"," 2.999114e+00"," 1.2144530270"," 1.183531e+00"," 1.1340519564"," 0.1727088146"
"2016/01/09"," 0.1367756125"," 0.0732568186","-0.2611006422","-0.548843908"," 0.2043633772","-0.3825289973"," 2.3149311290"," 0.5017925068"," 0.9432191239","-0.1403605668","-2.253822e-01"," 0.2270663579","-6.570730e-01"," 1.701652e+00"," 0.2038191593"," 2.010662e-01","-0.0183681966"," 0.0404410550"
"2016/01/10","-0.3397808478","-0.3950760848"," 0.0721423662","-1.175600743"," 0.0665910933","-0.7955822799"," 2.1291166388"," 0.3738808782"," 0.7635046374","-0.4599892959","-9.359621e-01","-0.4174616104","-1.351966e+00"," 1.130699e+00","-0.3682552660","-6.561253e-01","-0.5127268028","-0.0315412584"
"2016/01/11"," 1.1937083010"," 1.2080515972"," 0.5358523184"," 1.010804434"," 1.1023621274"," 0.6237945642"," 2.4518139941"," 1.1532623671"," 1.9981758417"," 0.0327343435"," 6.914198e-02"," 0.7189204821"," 3.952332e-01"," 2.362984e+00"," 1.3058025092"," 9.605230e-01"," 0.8333606339"," 0.1470585165"
"2016/01/12"," 1.2679938402"," 1.2458639424"," 0.6777275917"," 1.151824116"," 1.2133660202"," 0.8993399030"," 2.2452899719"," 1.4039311831"," 2.1126332593","-0.0952140315","-3.359018e-02"," 0.6691113881"," 6.072074e-01"," 2.286727e+00"," 1.3239358593"," 1.122980e+00"," 1.0397352398"," 0.1704605318"
"2016/01/13"," 1.4914231438"," 1.4785642011"," 1.2509819744"," 1.200717890"," 1.3231174635"," 1.0926438434"," 2.4153652179"," 1.6201025272"," 2.1916113641"," 0.0918040836"," 2.850504e-01"," 0.7794944919"," 6.597686e-01"," 2.072728e+00"," 1.4335552379"," 1.092153e+00"," 1.1134987250"," 0.1650489193"
"2016/01/14"," 1.4883551837"," 1.5322731648"," 0.8094458052"," 1.158273778"," 1.6654587094"," 1.1609973332"," 2.3709754073"," 1.7244905316"," 2.2840884815"," 0.2244986632"," 4.506372e-01"," 0.8265696391"," 8.566867e-01"," 2.067948e+00"," 1.5192790121"," 1.121120e+00"," 1.1876402463"," 0.1746755445"
"2016/01/15"," 1.4730153835"," 1.6540829338"," 0.8114098592"," 1.143768100"," 1.6485463871"," 1.1007485174"," 2.4776366381"," 1.8886639038"," 2.3345232793"," 0.3016322922"," 6.048304e-01"," 0.9566029858"," 7.904463e-01"," 2.212642e+00"," 1.5058974736"," 1.128189e+00"," 1.0793958801"," 0.1704522508"
"2016/01/16"," 0.5399464685"," 0.5767397694"," 0.1288887911","-0.242297040"," 0.7445046861"," 0.1541986233"," 2.2219239068"," 1.5144153423"," 1.7260641661"," 0.0120869002"," 1.751023e-01"," 0.0295386984","-3.828908e-01"," 1.406181e+00"," 0.3525454015"," 2.154534e-01"," 0.0337676384"," 0.0307523226"
"2016/01/17"," 0.1485565791"," 0.3177252052","-0.0655506717","-0.717802023"," 0.6246636985","-0.3066681630"," 2.0909254053"," 1.3433117260"," 1.5807810427","-0.1948859426","-2.669688e-01","-0.4384788268","-1.073915e+00"," 8.365319e-01","-0.1669040755","-4.563484e-01","-0.1858713957","-0.0096173959"
"2016/01/18"," 1.7739618108"," 1.8729701114"," 1.2161622906"," 1.275398189"," 2.0057289236"," 1.2953964490"," 2.9021106313"," 2.2831304821"," 2.3346831361"," 1.0767131219"," 1.114503e+00"," 0.9392595105"," 8.042074e-01"," 1.895880e+00"," 1.4678010528"," 1.211209e+00"," 1.2034978702"," 0.2108633741"
"2016/01/19"," 2.0450467604"," 2.1172069938"," 1.1513050498"," 1.527892765"," 1.9588022391"," 1.3618764965"," 2.8298129411"," 2.3321649386"," 2.1639472691"," 1.4310524416"," 1.337818e+00"," 1.2979191620"," 1.154154e+00"," 2.251748e+00"," 1.6190124378"," 1.479932e+00"," 1.4460047785"," 0.2854541924"
"2016/01/20"," 1.9262553475"," 2.2078408701"," 0.9021323411"," 1.451787964"," 2.1181582457"," 1.3105604704"," 2.9575836121"," 2.2615863785"," 2.0367634797"," 1.6865708084"," 1.415484e+00"," 1.2798922000"," 1.152088e+00"," 2.220029e+00"," 1.5708388992"," 1.522899e+00"," 1.2928868517"," 0.2806305286"
"2016/01/21"," 1.9211829868"," 1.9801179506"," 0.9175500238"," 1.406785809"," 2.2878004076"," 1.2631813882"," 2.9580977798"," 2.2976482482"," 1.7320410315"," 1.2625826318"," 1.301928e+00"," 1.2839076844"," 1.098847e+00"," 2.368633e+00"," 1.6536952008"," 1.401922e+00"," 1.3211931415"," 0.2619776484"
"2016/01/22"," 1.8213720201"," 1.7693334185"," 1.3377102183"," 1.341392054"," 1.8610752566"," 1.0659812310"," 3.0583319146"," 2.1090787252"," 1.6413933856"," 1.1016858657"," 1.221983e+00"," 1.2832241977"," 1.085774e+00"," 2.231760e+00"," 1.5095022962"," 1.412994e+00"," 1.1177234453"," 0.2714076006"
"2016/01/23"," 0.8966888625"," 0.6406734999"," 0.2239593051","-0.077473013"," 0.6382194560","-0.2119507255"," 1.6768490254"," 1.0395840687"," 1.1101450722"," 0.9680251445"," 7.726958e-01"," 0.5510390588","-2.019714e-01"," 1.337963e+00"," 0.1752809803"," 4.974510e-01","-0.3474785565"," 0.1521513118"
"2016/01/24"," 0.0486638000"," 0.0915456468"," 0.1098788451","-0.842012576"," 0.2019133024","-0.8853853255"," 1.0530493576"," 0.6251262536"," 0.7477321068"," 0.6674442078","-1.025214e-01","-0.1467154371","-1.079571e+00"," 9.773149e-01","-0.1994567161","-5.292778e-01","-1.0404719748"," 0.0734200096"
"2016/01/25"," 1.3736952903"," 1.0056397986"," 0.5163430926"," 0.879883565"," 1.2821902486"," 0.6626481268"," 1.5161144925"," 1.1507178183"," 1.4489969319"," 1.5416662435"," 9.090391e-01"," 1.2408480216"," 6.848075e-01"," 1.865464e+00"," 0.9859018113"," 9.797985e-01"," 0.6707785376"," 0.2551872547"
"2016/01/26"," 1.2819019258"," 1.1340860200"," 0.9437426072"," 1.075816302"," 1.1674299525"," 0.8879499173"," 1.3412260656"," 1.1053233735"," 1.6850520343"," 1.4658233151"," 7.218045e-01"," 1.1603674614"," 9.482201e-01"," 1.780299e+00"," 1.1942441729"," 9.474369e-01"," 0.8557708853"," 0.2268870470"
"2016/01/27"," 1.2619806385"," 1.0147070446"," 0.9573261336"," 1.170482067"," 0.9743088519"," 0.8978194282"," 1.0309401470"," 1.0644107172"," 1.6601321465"," 1.1053889602"," 5.940065e-01"," 1.1507986475"," 9.566948e-01"," 1.484829e+00"," 1.3548499441"," 8.553871e-01"," 0.9803901881"," 0.2269077494"
"2016/01/28"," 1.1686737470"," 1.0246617233"," 0.9823099593"," 1.052096820"," 0.8628521868"," 0.8896333002"," 1.1187856968"," 1.1074489559"," 1.7634084740"," 0.7920727155"," 3.898714e-01"," 0.9540399106"," 8.440484e-01"," 1.209781e+00"," 1.1241959153"," 7.399368e-01"," 1.0211849370"," 0.1897055012"
"2016/01/29"," 0.9709334956"," 1.0261665003"," 1.1565524468"," 0.932844748"," 0.9599316765"," 0.8043373765"," 1.2639266663"," 1.1542540493"," 1.5502572885"," 0.5949109202"," 1.707348e-01"," 0.8512605965"," 6.589982e-01"," 9.803565e-01"," 1.2742330020"," 7.146584e-01"," 0.8439655442"," 0.1747376517"
"2016/01/30"," 0.0989374386"," 0.1707200674"," 0.1719336008","-0.222463117","-0.3085095059","-0.2216844797"," 0.5512873911"," 0.6694137043"," 0.8348629048"," 0.0168756258","-3.913487e-01","-0.0879355800","-5.485000e-01","-1.498177e-01"," 0.3444072413","-3.783815e-01","-0.0860366770"," 0.0157016634"
"2016/01/31","-0.3408444073","-0.0897606898"," 0.3814364797","-0.925579345","-0.0892183543","-0.8441017183"," 0.3929151731"," 0.2373343114"," 0.9067096233","-0.5476665178","-9.606482e-01","-0.6756487154","-1.312978e+00","-2.997255e-01","-0.2023514979","-1.179440e+00","-0.7387725558","-0.0668181816"
"2016/02/01"," 0.9861914836"," 0.9121507044"," 0.4347087301"," 1.029232040"," 1.3373963334"," 0.5545043534"," 1.1411234265"," 0.7124596303"," 1.4947603609","-0.0308523109","-2.132290e-01"," 0.6553562180"," 4.176739e-01"," 9.269111e-01"," 1.1610088008"," 5.836612e-01"," 0.6268600159"," 0.1411583269"
"2016/02/02"," 0.9880322596"," 1.2084760215"," 0.1969722198"," 1.206082505"," 1.1590068750"," 0.7308522842"," 1.2360045043"," 0.8442226758"," 1.6767661272","-0.0541118351","-2.105723e-02"," 0.6849170183"," 7.947820e-01"," 1.012945e+00"," 1.1621557898"," 5.492398e-01"," 0.9057711474"," 0.1415309705"
"2016/02/03"," 1.2608761729"," 1.3986566840"," 1.0659173507"," 1.245889772"," 1.1991079458"," 0.7808921974"," 1.2073168036"," 1.1414967113"," 1.9681050149","-0.2397466722"," 1.380732e-01"," 0.8467324970"," 8.659154e-01"," 1.095503e+00"," 1.2767454541"," 6.083333e-01"," 0.9156863074"," 0.1451538939"
"2016/02/04"," 1.3174902623"," 1.4522884796"," 0.6727314878"," 1.182660048"," 1.2409870223"," 0.8105143055"," 1.3274435150"," 1.4114226118"," 1.8343138141","-0.3326792742"," 3.256875e-01"," 0.7813740803"," 7.536051e-01"," 1.211953e+00"," 1.4298411782"," 7.175167e-01"," 0.8783933676"," 0.1495428069"
"2016/02/05"," 1.0426828545"," 1.2338643104"," 0.3590737545"," 0.917260085"," 1.1455257918"," 0.8125506558"," 1.4447308781"," 1.0282527543"," 1.4923447481"," 0.5159876415"," 4.035437e-01"," 0.7161010994"," 5.990523e-01"," 1.001213e+00"," 1.1840578181"," 8.396344e-01"," 0.8014464197"," 0.1527723844"
"2016/02/06"," 0.0092711930","-0.0698513326","-0.5849763692","-0.446491891","-0.1984414056","-0.1350852918"," 0.9653523451"," 0.3801576884"," 0.9947462761"," 0.3837349574","-2.502582e-01","-0.2522286981","-4.949143e-01"," 9.004961e-05","-0.0230115728","-2.745344e-01","-0.1037645852","-0.0130954024"
"2016/02/07","-0.4295289056","-0.4666494524","-0.8434899074","-1.024173101","-0.4784513105","-0.8243898480"," 0.4029328736"," 0.2411838065"," 0.7356362811"," 0.0733650411","-7.658179e-01","-0.8557474637","-1.175555e+00","-2.632262e-01","-0.5651550467","-1.193767e+00","-0.8182596417","-0.0864026706"
"2016/02/08"," 0.9057700243"," 0.7663030875"," 0.7983057737"," 0.835711866"," 0.9952403556"," 0.6780293589"," 0.8719452147"," 1.0043332260"," 1.7693054111"," 0.8223051452"," 1.314269e-01"," 0.5524060322"," 4.760379e-01"," 9.190898e-01"," 0.8823997074"," 3.637641e-01"," 0.2742716181"," 0.1160876967"
"2016/02/09"," 0.7802700054"," 1.2976822888"," 0.9516918775"," 1.076883163"," 1.1604011112"," 0.8551511028"," 0.8685345690"," 1.2368327328"," 1.9313202055"," 0.7096045850","-8.714003e-02"," 0.5744484786"," 6.766279e-01"," 1.015987e+00"," 1.1978216863"," 5.099762e-01","-0.4448195627"," 0.1037283521"
"2016/02/10"," 1.2810019908"," 1.4329578828"," 1.2838210717"," 1.195650298"," 1.4519430042"," 0.8427836690"," 0.7802034163"," 1.4910262486"," 1.9511957254"," 0.4976390234"," 2.683398e-01"," 0.9278965439"," 6.860041e-01"," 1.173281e+00"," 1.3250828483"," 7.080070e-01"," 0.9851322212"," 0.1503916061"
"2016/02/11"," 1.2793248393"," 1.3873515645"," 1.0983823424"," 1.056940129"," 1.3488337970"," 0.8443720222"," 0.7718481913"," 1.5189009746"," 1.9559647844","-0.0068290233"," 2.810627e-01"," 0.7475414881"," 7.105103e-01"," 1.290166e+00"," 1.2007437773"," 7.832087e-01"," 0.9945101719"," 0.1482799593"
"2016/02/12"," 1.1296492953"," 1.2203599014"," 1.2185070632"," 0.848944584"," 1.0728260592"," 0.8180488014"," 1.0143439565"," 1.5305205687"," 2.0412927537"," 0.0049406813"," 5.433050e-01"," 0.6540746804"," 7.132888e-01"," 1.021635e+00"," 1.1526521665"," 7.506753e-01"," 1.2241439527"," 0.1372869744"
"2016/02/13","-0.0136362420"," 0.5419369783"," 0.3084849555","-0.370987199"," 0.1065617203","-0.2230556222"," 0.5735422827"," 0.7993432908"," 1.4106224361","-0.4058062411","-3.472935e-01","-0.1094654114","-5.413777e-01"," 2.007775e-02"," 0.1444215140","-1.291259e-01"," 0.1081479195","-0.0278562276"
"2016/02/14","-0.4221248954"," 0.2032849851","-0.0011024907","-0.895525374","-0.0718088332","-0.7257626180"," 0.4133361998"," 0.4944279211"," 1.0900031244","-0.9590388757","-9.431780e-01","-0.8053403188","-1.239385e+00","-1.433000e-01","-0.0495561757","-1.045380e+00","-0.5552193985","-0.0988862297"
"2016/02/15"," 1.0780257543"," 1.3160482850"," 1.2555014716"," 1.044937938"," 1.2522486703"," 1.0366034848"," 1.0285435542"," 1.5649219473"," 2.1429616330","-0.7064038632"," 1.995985e-01"," 0.5782930914"," 3.189526e-01"," 1.011207e+00"," 1.1522698369"," 5.975610e-01"," 1.0068659868"," 0.0963996955"
"2016/02/16"," 1.3249351787"," 1.5782267394"," 1.4948170662"," 1.171270090"," 1.3608440791"," 1.2376591318"," 1.1528378804"," 1.8439613303"," 2.0282555494","-0.5352057124"," 3.017610e-01"," 0.7338717539"," 6.487859e-01"," 1.169371e+00"," 1.2176209014"," 8.427327e-01"," 1.2576233694"," 0.1193793814"
"2016/02/17"," 1.3789721816"," 1.7511217584"," 1.3746040150"," 1.261729027"," 1.2622720475"," 1.3798099543"," 1.1398008729"," 1.9860793829"," 2.1731923166","-0.4302827271"," 2.058650e-01"," 0.7711217796"," 7.042321e-01"," 1.142431e+00"," 1.3322924935"," 7.931501e-01"," 1.6465563005"," 0.1079102409"
"2016/02/18"," 1.3717727020"," 1.6969883704"," 1.1623572232"," 1.062807866"," 1.4677938164"," 1.4339497193"," 1.1421146275"," 1.9829544308"," 2.0165327227","-0.4391793041"," 2.239048e-01"," 0.7611257865"," 6.808160e-01"," 1.407485e+00"," 1.4677464342"," 8.366497e-01"," 1.4648866920"," 0.1014096811"
"2016/02/19"," 1.2184565120"," 1.3095275847"," 1.4183412978"," 1.053600125"," 0.9679246676"," 1.2367088351"," 1.1426916379"," 1.6564103956"," 1.8405482265","-0.4856585228"," 1.745326e-01"," 0.8438276785"," 5.654731e-01"," 1.286255e+00"," 1.0271934158"," 8.939843e-01"," 1.3157016682"," 0.1172884370"
"2016/02/20"," 0.1049915464"," 0.1496146054"," 0.6690560899","-0.021650702","-0.4279790123"," 0.0201932018"," 0.6428663697"," 0.8818604746"," 0.8730864248","-0.6402691784","-5.466813e-01","-0.2776031422","-6.520406e-01"," 2.555850e-01"," 0.0715877116","-2.799707e-01","-0.0203246997","-0.0422444093"
"2016/02/21","-0.5074550908","-0.4202714536","-0.1885425901","-0.817268665","-0.6828775404","-0.6478382822"," 0.4755590598"," 0.1758749994"," 0.5476536493","-1.1059860633","-1.144085e+00","-0.8111499558","-1.459482e+00","-4.255103e-03","-0.3410279316","-1.136796e+00","-0.6456960632","-0.0952011990"
"2016/02/22"," 0.6674508880"," 0.9495772093"," 0.8418819833"," 1.023667388"," 0.5148054425"," 0.7494781010"," 1.0814542660"," 0.8597859363"," 1.5886761889","-0.5214402120","-9.967297e-02"," 0.1177084841"," 3.740218e-01"," 1.055962e+00"," 1.0853894536"," 3.582799e-01"," 0.7746058492"," 0.0278125790"
"2016/02/23"," 0.9754740765"," 1.2578635743"," 1.1557574725"," 1.099232697"," 0.7474349454"," 0.7876800315"," 1.0998814648"," 1.0361938994"," 1.8422533649","-0.5146637643"," 6.857049e-03"," 0.5354043003"," 6.076828e-01"," 1.019897e+00"," 1.0371066780"," 6.901221e-01"," 1.0940132800"," 0.0961512665"
"2016/02/24"," 1.0385104289"," 1.3045502454"," 1.3604952294"," 1.042222290"," 0.9517231696"," 0.8911673507"," 1.0678002574"," 1.2388737531"," 2.0740545021","-0.2049553455","-2.447712e-03"," 0.5194277984"," 5.551052e-01"," 1.053355e+00"," 1.0241347784"," 6.719424e-01"," 1.2769032158"," 0.1175161636"
"2016/02/25"," 1.2189473856"," 1.4252410776"," 1.5695200845"," 1.050738997"," 1.1262191642"," 0.8030205367"," 1.0421747110"," 1.3268605639"," 2.2016734570","-0.3490175641"," 2.362479e-01"," 0.7104623341"," 5.500892e-01"," 1.019028e+00"," 1.1314055605"," 7.625213e-01"," 1.0696332609"," 0.1459405859"
"2016/02/26"," 0.9194326730"," 1.3331024244"," 1.3680647258"," 0.775161419"," 0.6920010566"," 0.9979128303"," 1.2734044908"," 1.3855927499"," 2.0893829862","-0.4326542147"," 2.237149e-01"," 0.5103715995"," 5.628668e-01"," 9.686246e-01"," 1.1462891084"," 7.752357e-01"," 1.4591498268"," 0.1159427797"
"2016/02/27","-0.0307759121"," 0.0294639495"," 0.3496497904","-0.549662239","-0.0431669666"," 0.1947219930"," 0.9250501676"," 0.9619061403"," 1.2790248249","-0.6635846797","-3.951466e-01","-0.4451428222","-5.575157e-01","-1.480797e-01","-0.1733763707","-2.081398e-01"," 0.4925709449","-0.0366961609"
"2016/02/28","-0.5092958668","-0.3187182981"," 0.3531438039","-1.041806623","-0.0783688330","-0.5690722549"," 0.5761416860"," 0.7954803427"," 1.0318419180","-1.1563368458","-1.050847e+00","-1.0363588270","-1.248040e+00","-3.275345e-01","-0.5968611002","-1.099468e+00","-0.3007546082","-0.1031095233"
"2016/02/29"," 1.0906248435"," 1.0616252198"," 1.6576762591"," 0.817654024"," 1.2536533043"," 0.7271732781"," 1.2205252003"," 1.6216746126"," 2.0588325892","-0.6613649759","-1.693637e-01"," 0.3683772353"," 3.536301e-01"," 9.825291e-01"," 0.8263611013"," 5.437059e-01"," 0.9759665013"," 0.0970414705"
"2016/03/01"," 1.3227262474"," 1.4838116286"," 1.3126078314"," 1.171930817"," 1.1894768452"," 0.9328039253"," 1.0469993178"," 1.6480733464"," 1.7688880075","-0.6704235633"," 1.498465e-01"," 0.6836354807"," 5.988802e-01"," 9.916539e-01"," 1.3260659817"," 8.868964e-01"," 1.0465332593"," 0.1389638704"
"2016/03/02"," 1.1389758938"," 1.1174177209"," 1.4123962318"," 1.091116064"," 1.3324810598"," 0.9059512535"," 1.0853048107"," 1.3370771968"," 1.9257163390","-0.5643950321","-6.644168e-02"," 0.5002047347"," 6.129528e-01"," 1.000344e+00"," 1.1225300503"," 8.007057e-01"," 1.1455057902"," 0.1208906580"
"2016/03/03"," 1.3461245560"," 1.2562816293"," 1.6636482493"," 1.010652891"," 1.2634450965"," 0.7948615600"," 1.2896236249"," 1.4667454097"," 1.9195707359","-0.5721645335"," 5.442545e-01"," 0.5676136115"," 7.201243e-01"," 9.842671e-01"," 1.1256706154"," 7.555261e-01"," 0.9422085316"," 0.1165845547"
"2016/03/04"," 0.9742877986"," 1.2161156586"," 1.4294784952"," 0.893401185"," 1.0248718935"," 0.8508476160"," 1.2216563692"," 1.3488697587"," 1.8518447686","-0.3528584482"," 4.128485e-01"," 0.4769661865"," 5.605145e-01"," 8.956260e-01"," 1.3223792313"," 7.133832e-01"," 1.2109458466"," 0.0967102318"
"2016/03/05","-1.5386987272","-1.7142253381","-1.0835848886","-2.137776383","-2.0582051288","-2.2748413968","-0.9301239886","-0.3722600385","-0.8092457858","-1.7461730628","-2.410292e+00","-2.1680419484","-1.891454e+00","-1.943062e+00","-1.9219611225","-2.233927e+00","-2.1997432050","-0.3959866551"
"2016/03/06","-0.5593240686","-0.1581315833"," 0.2485165939","-1.022021193","-0.0793670116","-0.7884550541"," 0.3547582175"," 0.7630815472"," 1.0826053102","-1.2325888370","-9.686237e-01","-0.8571998730","-1.350565e+00","-2.919042e-01","-0.4732047608","-1.226239e+00","-0.6279548905","-0.1198991857"
"2016/03/07"," 1.1370123994"," 1.2386873136"," 1.2793724278"," 0.765001988"," 1.2238743081"," 1.1157089038"," 0.8768697986"," 1.5482363177"," 1.9762843508","-0.7525536788"," 2.869493e-01"," 0.4980688387"," 4.074781e-01"," 9.143102e-01"," 0.8891450952"," 4.666763e-01"," 0.9975808870"," 0.0693623353"
"2016/03/08"," 1.2555174694"," 1.3008847630"," 1.5539606952"," 0.989267169"," 1.3203271005"," 1.1441363532"," 0.8559288911"," 1.6666577783"," 2.1510521597","-0.3958380273"," 2.972036e-01"," 0.5810270382"," 7.785620e-01"," 1.161115e+00"," 1.0360143075"," 6.484917e-01"," 1.0068062968"," 0.1022791827"
"2016/03/09"," 1.0601906799"," 1.0483908990"," 1.1630421386"," 1.020260706"," 1.0603516619"," 1.3004465976"," 0.7601394504"," 1.5364591307"," 2.0999068875","-0.1125044688"," 3.032801e-01"," 0.5011445289"," 8.025027e-01"," 1.010773e+00"," 0.9529668411"," 6.927463e-01"," 1.3345570529"," 0.0936876785"
"2016/03/10"," 1.0688627803"," 1.0033247571"," 1.1436599764"," 0.901602682"," 1.2158907694"," 1.1906873197"," 0.7731907403"," 1.4572360231"," 1.9880338203","-0.1990912155"," 3.877826e-01"," 0.4811525426"," 5.296810e-01"," 9.108340e-01"," 0.8571386399"," 6.808618e-01"," 1.1067736599"," 0.0704181588"
"2016/03/11"," 1.0299610469"," 0.9006526648"," 1.0270495805"," 0.819508908"," 0.9511683108"," 0.9710465828"," 0.8995960105"," 1.2686934062"," 1.6991016645","-0.1627938919"," 3.308146e-01"," 0.3309563379"," 5.431143e-01"," 9.425537e-01"," 0.8750262066"," 7.243224e-01"," 0.8597701104"," 0.0627168586"
"2016/03/12"," 0.0208476289","-0.0432669389"," 0.2751513020","-0.248601221","-0.0215633938","-0.1877588847"," 0.5469769520"," 0.6173849825"," 0.9170470251","-0.2562146781","-3.736887e-01","-0.5339106588","-7.941682e-01","-1.828409e-01","-0.3653331750","-2.235411e-01","-0.3788754580","-0.0743952672"
"2016/03/13","-0.4492865683","-0.5846008189"," 0.0505117920","-0.769447814","-0.2619902221","-0.8683885888"," 0.3960401700"," 0.3916389083"," 0.5886835429","-0.8374368943","-7.996189e-01","-1.2875401932","-1.486021e+00","-3.153680e-01","-0.8179568873","-1.115414e+00","-1.0336275299","-0.1378067788"
"2016/03/14"," 0.8710816227"," 0.7816981137"," 1.2184329033"," 0.702469361"," 0.9257998274"," 0.8843795166"," 0.7175835046"," 1.0332342277"," 1.4372563433","-0.7693311729"," 2.220059e-01","-1.3082156662"," 1.592527e-01"," 8.330558e-01"," 0.6528653583"," 5.146407e-01"," 0.5161418338"," 0.0303175718"
"2016/03/15"," 1.3073864472"," 1.0566092965"," 1.0756152809"," 0.953145424"," 0.7487639598"," 1.0343227726"," 0.4914696933"," 1.0247780229"," 1.7860903676"," 0.4268108816"," 3.323338e-01","-1.3765643373"," 4.279682e-01"," 9.112686e-01"," 1.0268930139"," 8.380294e-01"," 0.9938071572"," 0.1273084081"
"2016/03/16"," 1.2014804665"," 0.9541301244"," 1.1443283594"," 0.949732680"," 0.7132690675"," 0.8880720983"," 0.2669669409"," 1.2588303964"," 1.6493240555"," 0.5275054496"," 5.127322e-01"," 0.1998123253"," 6.268861e-01"," 8.808525e-01"," 0.7616108406"," 7.031086e-01"," 0.8167071443"," 0.0848477453"
"2016/03/17"," 0.9460216601"," 0.8700941165"," 0.8246962740"," 0.730716942"," 0.7017021053"," 0.9127119362"," 0.5350711135"," 1.1906580109"," 1.6688887429"," 0.7931831056"," 4.103780e-02"," 0.3817052262"," 3.960938e-01"," 8.056813e-01"," 0.6494517005"," 5.888334e-01"," 0.7254080851"," 0.0633172288"
"2016/03/18"," 0.7034482858"," 0.9962252964"," 0.5866631245"," 0.706894411"," 0.5553866978"," 0.7917120050"," 0.9869502446"," 1.0070392115"," 1.8655746854"," 0.6654645593","-3.587070e-03"," 0.3159196303"," 2.281896e-01"," 8.430497e-01"," 0.9792110421"," 5.491646e-01"," 0.9270207613"," 0.0437327397"
"2016/03/19","-0.3089785289"," 0.1827582834","-0.2426570503","-0.566034925","-0.5915886211","-0.3525674974"," 0.6438032975"," 0.4998821732"," 1.0476322104"," 0.1009789309","-7.696158e-01","-0.4335235481","-9.891028e-01"," 9.915953e-02","-0.2336752217","-2.903031e-01","-0.2954886302","-0.0761549728"
"2016/03/20","-0.8500030563","-0.1785039488","-0.4876947592","-1.106272936","-0.9083874585","-0.9875829562"," 0.4360566988"," 0.2707651483"," 0.6209657212","-0.7207931843","-1.509249e+00","-1.0822378725","-1.640598e+00","-2.445420e-01","-0.6824483281","-1.093316e+00","-0.9124039207","-0.1229424414"
"2016/03/21"," 0.6039236620"," 0.9411658917"," 0.7306729721"," 0.688278892"," 0.2940018990"," 0.4960339502"," 0.9043520616"," 0.8258573365"," 1.5237299525","-0.3497560300","-4.251515e-02"," 0.1494906162"," 5.519595e-03"," 9.460298e-01"," 0.8257602975"," 4.148648e-01"," 0.6343942111"," 0.0540839496"
"2016/03/22"," 0.8031774404"," 0.8607567823"," 0.6242012140"," 0.790576354"," 0.5180958401"," 0.4962783122"," 0.9443285995"," 0.7859594248"," 1.4562970558","-0.2805323831","-3.605879e-02"," 0.3483852490"," 2.817508e-01"," 8.669480e-01"," 0.7542646490"," 7.021672e-01"," 0.6809987795"," 0.0643109449"
"2016/03/23"," 0.8874849824"," 1.0289831341"," 1.0868748184"," 0.760104125"," 0.2893919394"," 0.2838598309"," 0.9463395665"," 0.8895786833"," 1.6368996353","-0.4962467897"," 4.037336e-01"," 0.5028532457"," 3.459422e-01"," 9.638449e-01"," 0.8566470731"," 7.349367e-01"," 0.6340161749"," 0.0735856290"
"2016/03/24"," 0.9239732539"," 0.8766919849"," 0.8290372208"," 0.558600675","-0.6440695647","-0.9656718276"," 0.8466624468"," 0.8290476320"," 1.3637755338","-0.3220710925"," 2.442234e-01"," 0.3754684099"," 2.553104e-01"," 7.252960e-01"," 0.9414423324"," 6.662413e-01"," 0.4253070296"," 0.0588869110"
"2016/03/25"," 0.5705442567"," 0.7548436318","-0.2715165528","-1.116062602","-0.9015382137","-1.5433979663"," 0.3349084881"," 0.7374400280"," 0.2313415883","-0.6760508676"," 5.337904e-03"," 0.2870423167","-8.543188e-02","-2.723510e-01"," 0.6578629533"," 2.605950e-01","-0.6836721211","-0.1082644258"
"2016/03/26","-0.3761054947","-0.5191623114","-0.1912633576","-1.223585260","-1.1626517272","-1.2574265143"," 0.1145076512","-0.0123063069"," 0.1019198047"," 0.0463927340","-5.307303e-01","-0.6006360489","-1.435844e+00","-4.322526e-01","-0.6522169748","-1.223080e+00","-0.9383491422","-0.1587162227"
"2016/03/27","-1.1950462960","-1.0751195371","-0.1927394685","-1.757052339","-1.2249906302","-1.6408169618","-0.2501143663","-0.2277780923","-0.2712479661","-0.3255922617","-2.057471e+00","-1.8381741746","-2.261087e+00","-1.031015e+00","-1.1841740939","-2.519240e+00","-1.7709307706","-0.2657684350"
"2016/03/28","-1.1293101388","-1.0796338681","-0.2022342859","-1.484614728","-1.2126788150","-0.7909394014","-0.2099950040","-0.1379462913"," 0.0986782655"," 0.1262762337","-1.650150e+00","-2.0516783359","-2.195150e+00","-8.554705e-01","-0.8734766174","-2.465402e+00","-0.4028111187","-0.3191806779"
"2016/03/29"," 0.4130965472"," 0.2588073980"," 0.7048752779"," 0.392491564"," 0.1460219151"," 0.0693778479"," 0.1902674039"," 0.5032800301"," 1.2101709796"," 0.1029499676","-4.390119e-01","-0.0382119218","-3.110525e-01"," 2.538470e-01"," 0.5292909467","-1.998024e-01"," 0.3691653373","-0.0187782166"
"2016/03/30"," 0.3811488566"," 0.4480620438"," 0.6944669250"," 0.598038177"," 0.6396949833"," 0.0766408305"," 0.3678752066"," 0.4795296258"," 1.2125954733","-0.4468826019","-4.122370e-01"," 0.1817853633"," 1.365743e-01"," 4.202663e-01"," 0.5046579922"," 2.457607e-01"," 0.4731186610"," 0.0188898361"
"2016/03/31"," 0.3015046138"," 0.6828844240"," 0.5638922841"," 0.525321872"," 0.3757570780"," 0.2759995189"," 0.4015531903"," 0.5626464314"," 1.1642210510","-0.6213338782","-6.008008e-01","-0.0014745111"," 1.970365e-01"," 4.085344e-01"," 0.6142773708"," 2.179882e-01"," 0.5797315025","-0.0169874573"
"2016/04/01"," 0.3107084940"," 0.5615762473"," 0.4363733108"," 0.408439930"," 0.1773133032"," 0.2844300089"," 0.4498621013"," 0.6914190553"," 0.9190274723","-0.6520367301","-6.642251e-01","-0.1145915617"," 2.354595e-01"," 6.049353e-01"," 0.2664666069"," 2.728628e-01"," 0.4388500108","-0.0219146332"
"2016/04/02","-0.8461578797","-0.4323096696","-0.6135326194","-0.974576168","-1.0643566525","-0.6808678831"," 0.0078349944"," 0.1322102329"," 0.2848403067","-0.6085216017","-1.379932e+00","-1.0049184383","-9.920862e-01","-5.365363e-01","-0.7040226452","-8.007999e-01","-0.4230460039","-0.1627738969"
"2016/04/03","-1.4044447956","-1.1116586094","-0.7714009043","-1.572812646","-1.0099407925","-1.1786061844","-0.1632285961","-0.4832438826"," 0.0937759925","-1.4961189134","-1.948092e+00","-1.6328718538","-1.756523e+00","-9.202133e-01","-1.2447460375","-1.638916e+00","-0.8289772996","-0.2435547387"
"2016/04/04","-0.9100941671","-0.9851030052","-0.8117310871","-0.908006441","-0.9392449791","-0.8269556493","-0.5606373734","-0.4815295792","-0.2237616368","-1.4755150677","-1.973158e+00","-1.6178351462","-1.066785e+00","-1.001902e+00","-0.8854653835","-1.276598e+00","-0.6534093282","-0.2559596286"
"2016/04/05"," 0.0828204218"," 0.4989543737"," 0.3904603587"," 0.446871188"," 0.5392334072"," 0.5832711945"," 0.2967458196"," 0.2411799627"," 0.8943029650","-0.7129628617","-9.249483e-01","-0.3018669204","-7.913573e-04"," 2.173477e-01"," 0.4268265948","-7.942662e-03"," 0.4797906684","-0.0512582429"
"2016/04/06"," 0.2502492280"," 0.4563961934"," 0.5779014028"," 0.616708252"," 0.2221925871"," 0.3566661398"," 0.1963317262"," 0.2414028991"," 0.8727045448","-0.6480698977","-9.707125e-01","-0.2973388210"," 1.939549e-02"," 2.829595e-01"," 0.5301921523"," 2.422156e-03"," 0.2850224371","-0.0540261564"
"2016/04/07"," 0.3724767562"," 0.5695631406"," 0.6118292795"," 0.559582672"," 0.4170699528"," 0.2763524863"," 0.0767049000"," 0.3943833311"," 1.1526936047","-0.9042083176","-1.018755e+00","-0.2456501385"," 5.782673e-02"," 2.069193e-01"," 0.4657149842","-8.912651e-03"," 0.2572268279","-0.0585868995"
"2016/04/08"," 0.4611612546"," 0.5602258064"," 0.7017898519"," 0.344167592","-0.0032369852"," 0.3362076077"," 0.1870252910"," 0.5157529321"," 0.9633344289","-1.0773236810","-7.244212e-01","-0.1475697955"," 1.261407e-01"," 7.873731e-02"," 0.3618851692"," 5.752746e-02"," 0.2698810923","-0.0599822426"
"2016/04/09","-0.6480085670","-0.5193938155","-0.3723205175","-1.044152506","-1.0464414254","-0.7668018632","-0.1274025341","-0.0062370581"," 0.3033304017","-1.2050599892","-1.253273e+00","-1.0254230396","-1.061187e+00","-9.362903e-01","-0.8328950537","-8.320850e-01","-0.6869418026","-0.1699969712"
"2016/04/10","-1.3266822350","-1.0524321300","-0.8699649594","-1.597598989","-1.2384282321","-1.3174038167","-0.4165904385","-0.4335252421"," 0.0569378975","-1.2895255301","-1.856944e+00","-1.5099296817","-1.883250e+00","-1.166149e+00","-1.2921549168","-1.558024e+00","-1.0375405362","-0.2242538728"
"2016/04/11"," 0.0791797759"," 0.0644982448"," 0.1099232465"," 0.268711393"," 0.0455480508"," 0.3027028584"," 0.0401390078"," 0.0949568071"," 0.9001732593","-0.9052847986","-1.115031e+00","-0.3147677321","-2.886363e-01","-7.203948e-02"," 0.1128793161"," 2.303177e-02"," 0.4693316668","-0.0560963984"
"2016/04/12"," 0.2394091025"," 0.2118892228"," 0.0661283363"," 0.363146814"," 0.2907304063"," 0.4643211891","-0.0601693956"," 0.0738662636"," 1.0599500594","-0.7338019185","-1.093383e+00","-0.2570131050","-1.161013e-02"," 1.074153e-01"," 0.2457661861"," 2.041402e-01"," 0.6262432200","-0.0325701686"
"2016/04/13"," 0.1411116627"," 0.5199054996"," 0.3621700446"," 0.458903688"," 0.3222202958"," 0.3080923987"," 0.0254709462"," 0.0400721943"," 0.9540005722","-0.8369083422","-9.627370e-01","-0.2208737452","-4.227152e-02"," 1.817174e-01"," 0.2809405159"," 1.244467e-01"," 0.5524664704","-0.0532332537"
"2016/04/14"," 0.3441288054"," 0.4175806636"," 0.2746737507"," 0.440548822"," 0.3086049878"," 0.2706099786"," 0.1860797937"," 0.0466603466"," 0.9969842703","-0.7249968425","-8.508900e-01","-0.1338146254","-7.621133e-02"," 3.159826e-01"," 0.2306095456"," 1.931403e-01"," 0.7084760425","-0.0268231769"
"2016/04/15"," 0.0136890555"," 0.2219210695"," 0.3000047577"," 0.183562516"," 0.0601709898"," 0.1550674660"," 0.3286099339","-0.0954307999"," 1.1153315349","-0.7919884061","-9.953986e-01","-0.2515452114","-1.339197e-01"," 2.833354e-02"," 0.4323430657"," 3.178310e-02"," 0.7168326323","-0.0478568353"
"2016/04/16","-1.0683190931","-0.6662060331","-0.3690811037","-1.733684437","-0.9981715479","-0.8327931866","-0.3839836375","-0.5411996352"," 0.4576543112","-1.2045335900","-1.665341e+00","-1.1487923909","-1.195463e+00","-9.736587e-01","-0.7458604350","-1.047237e+00","-0.5466174168","-0.2084165217"
"2016/04/17","-1.4756623748","-0.9688977144","-0.5804956052","-2.163605341","-1.2197379041","-1.4445671013","-0.5724946516","-0.5929938895"," 0.1922921419","-1.1688347899","-2.174065e+00","-1.7111310822","-1.779652e+00","-1.107924e+00","-1.2474223452","-1.761977e+00","-1.2859501151","-0.2584936048"
"2016/04/18"," 0.2236602410"," 0.1889317275"," 0.6010496552"," 0.153460052"," 0.2045212332"," 0.0090068512","-0.0339782647"," 0.1844772659"," 0.8351382136","-0.4137608972","-1.162315e+00","-0.4091743340","-3.305263e-01"," 1.008390e-02"," 0.2422706006","-1.659193e-01"," 0.1986776418","-0.0647789932"
"2016/04/19"," 0.1328077175"," 0.2205320445"," 0.3044477333"," 0.451120449"," 0.1204804519"," 0.2693474415"," 0.0351430117"," 0.0885723725"," 0.6192872255","-0.6533521899","-8.243050e-01","-0.2846943168","-5.021349e-02"," 1.478252e-01"," 0.2513645849"," 3.899386e-02"," 0.4176534545","-0.0465463722"
"2016/04/20"," 0.0148344273"," 0.1440199217"," 0.2357025346"," 0.329298211"," 0.0525882350"," 0.3144050845"," 0.0909216367","-0.1104213448"," 0.6448465402","-0.8901903824","-1.068507e+00","-0.1402223133","-2.419353e-01"," 2.004016e-01"," 0.2049934576","-1.406747e-02"," 0.1957793643","-0.0200120808"
"2016/04/21"," 0.0164706726"," 0.2328403487","-0.0591327778"," 0.257885175","-0.1513559201"," 0.1658872736"," 0.1595373149","-0.1538670187"," 0.6420490475","-0.6748489766","-1.096042e+00","-0.1416747226","-4.297638e-02"," 1.056773e-01"," 0.1979476680"," 1.310998e-02"," 0.2322499096","-0.0169149988"
"2016/04/22","-0.1091929708"," 0.1270815344","-0.1618568676"," 0.118653698","-1.2645945022"," 0.0223245817"," 0.2255764418","-0.2313527606"," 0.7096062771","-0.4294339219","-1.057114e+00","-0.2699139167","-1.078399e-01"," 2.355387e-02"," 0.2345420794","-1.321306e-02"," 0.0401544606","-0.0310754539"
"2016/04/23","-0.9751758261","-0.7371234723","-0.4946643642","-1.145080020","-1.3115646679","-1.1183845199","-0.2121459389","-0.5110032966"," 0.0387319923","-0.8276748267","-1.472600e+00","-1.1358915793","-1.199110e+00","-9.328142e-01","-0.7776757255","-8.542906e-01","-1.1136849862","-0.1605214737"
"2016/04/24","-1.2628277599","-0.8933887762","-0.4049569743","-2.110789639","-1.1807238650","-1.7065639232","-0.3674045859","-0.3972019989","-0.0612939151","-1.4333912909","-1.712245e+00","-1.3062506419","-1.937598e+00","-8.550360e-01","-1.0967571455","-1.655926e+00","-1.8196045898","-0.1829835991"
"2016/04/25"," 0.3617184430"," 0.6120055689"," 0.4056097435"," 0.352047818"," 0.3145619214","-0.1656305454"," 0.1074635539"," 0.4230959901"," 0.8550226144","-0.7135167112","-4.853458e-01","-0.0646115960","-2.087159e+00"," 1.869316e-01"," 0.5528315307"," 3.476658e-02","-1.8278351675"," 0.0032926331"
"2016/04/26"," 0.3792262683"," 0.7015205084"," 0.7686692465"," 0.619617874"," 0.3588768941","-0.1005487917"," 0.1935437947"," 0.4875284268"," 1.0351811474","-0.6794794594","-4.188832e-01","-0.0463283264","-2.560489e-01"," 3.924573e-01"," 0.4945262559"," 1.455763e-01","-0.4030631428"," 0.0037501565"
"2016/04/27"," 0.6882312040"," 0.9465676553"," 0.6329912771"," 0.787303029"," 0.3752154526","-0.0026817992","-0.0142113735"," 0.5591217315"," 1.1084310528","-0.5104143557","-3.000102e-01"," 0.3411232027","-9.602102e-03"," 4.180351e-02","-0.8570364415"," 3.128776e-01","-0.1278196257"," 0.0777923607"
"2016/04/28"," 0.5395374072"," 0.7986750850"," 0.5714627253"," 0.546634854"," 0.4400450760","-0.0283533879","-0.0268141949"," 0.4328590629"," 1.0627209094","-0.8035907180","-1.296761e-01"," 0.1564109191"," 3.287798e-02"," 1.065463e-01"," 0.2579734264"," 1.814111e-01","-0.1569682067"," 0.0254835568"
"2016/04/29"," 0.0779934980"," 0.6255871459"," 0.3547946862"," 0.313865090","-0.0860092477","-0.0887651117","-0.1008372034"," 0.2803629407"," 0.8142147440","-1.6074717195","-4.308465e-01","-0.0107870175","-3.388697e-02","-7.899173e-02"," 0.2791654139"," 7.756747e-02","-0.2390750171"," 0.0003052739"
"2016/04/30","-1.0848042651","-0.3206860834","-0.3032338058","-1.126549365","-1.1548666900","-1.1301682000","-0.6292244868","-0.1391378475"," 0.1523013170","-1.4681481701","-1.238842e+00","-1.2637035942","-1.072407e+00","-1.178315e+00","-0.9034348781","-1.083202e+00","-1.3292120476","-0.1930801692"
"2016/05/01","-1.2766949394","-1.0074431561","-0.0878222323","-1.910019656","-1.3099265584","-2.0674730640","-0.9432495471","-0.4335713669","-0.2674913330","-2.5067553086","-1.526150e+00","-1.9890538660","-2.141983e+00","-1.602402e+00","-1.4163847507","-2.183824e+00","-2.0367499115","-0.2580505730"
"2016/05/02"," 0.2720112913"," 0.0432384466"," 0.4446763753"," 0.004129762","-0.1660119427","-0.9417922271","-0.3999913916"," 0.0373316152","-0.1573145233","-2.3494324592","-4.507853e-01","-0.3067367633","-2.838335e-01","-3.388319e-01","-0.0199802447","-1.424620e+00","-0.4798973431","-0.0713644329"
"2016/05/03"," 0.2020618023"," 0.1513508865"," 0.3492572630"," 0.373185010","-0.0309676356","-0.2199603698","-0.5957807350","-0.0622940083"," 0.6260900174","-1.9460481283","-5.178175e-01","-0.1277486809","-2.955127e-02","-5.343637e-01"," 0.0211201950","-2.078572e+00","-0.2287221309","-0.0500285192"
"2016/05/04"," 0.3973885918"," 0.0133744108","-0.0178422964"," 0.193940168","-0.1592203578","-0.1505208266","-0.4953837805","-0.1966823210"," 0.6351130416","-0.9576534447","-4.711038e-01","-0.2453083951","-7.010564e-05","-1.471179e+00","-0.0198710076","-3.506750e-01","-0.2159020611","-0.0336115003"
"2016/05/05","-1.1957417003","-1.3882674893","-0.9548288163","-1.579450221","-1.4942341953","-0.1246320272","-0.8999794795","-0.9478508358"," 0.4960021641","-0.9260323545","-7.173952e-01","-0.3317694640"," 1.138796e-02","-5.843330e-01","-1.3138657803","-8.949045e-02","-0.2639192911","-0.0630917460"
"2016/05/06","-0.7363249101","-1.0418215229","-0.6755708427","-0.713267862","-1.4276161686","-0.1262475318","-0.7833748168","-0.8428516785"," 0.2709860569","-1.1763023383","-9.124153e-01","-0.2794827307","-1.120936e-01","-5.287150e-01","-0.5617413890","-1.591394e-01","-0.2053236796","-0.0738984091"
"2016/05/07","-1.2988251578","-1.2702389548","-0.8179128032","-1.301720735","-2.0208575565","-1.1298559596","-1.0808208256","-1.1285906819","-0.4731114904","-1.2534612647","-1.592233e+00","-1.1939025138","-1.220231e+00","-1.413388e+00","-1.0693932647","-1.047985e+00","-1.0037295088","-0.2294977957"
"2016/05/08","-1.7165176914","-1.6330445481","-1.1324151081","-1.729920113","-2.0230713201","-1.6676017553","-1.3124019533","-1.3203850939","-0.7364843315","-1.5714096070","-2.147100e+00","-1.6648248576","-1.933352e+00","-1.649330e+00","-1.4544538623","-1.882235e+00","-1.7220911460","-0.2788730667"
"2016/05/09","-0.2315432174","-0.2401226378","-0.1512345377"," 0.209021709","-0.5224222140","-0.1457829184","-0.8312009815","-0.5643696363"," 0.0296379206","-0.8772952169","-1.123576e+00","-0.5099031880","-2.747195e-01","-3.475222e-01"," 0.2331219977","-3.391509e-01","-0.2679384129","-0.0888662586"
"2016/05/10"," 0.0189250406","-0.0139044954","-0.0781072972"," 0.314950137","-0.3187701396"," 0.0137311837","-0.8911472212","-0.4850350605"," 0.1989706008","-0.6865869250","-7.584121e-01","-0.1250147340"," 7.980851e-02","-2.823449e-01"," 0.4635848617","-1.502121e-01"," 0.0276792659","-0.0480390166"
"2016/05/11"," 0.0781162164"," 0.0011432746"," 0.0315571115"," 0.358727825","-0.3313437877","-0.0117503456","-0.8858541505","-0.4237775443"," 0.2574870443","-0.7207738076","-7.003048e-01","-0.2054952942"," 2.320910e-01","-4.522403e-01"," 0.4397438758","-8.964269e-02"," 0.1059858177","-0.0469645610"
"2016/05/12"," 0.3035090144"," 0.0707488569"," 0.3920144082"," 0.498771571","-0.3094169411","-0.0325754207","-0.7093118175","-0.4123309180"," 0.0793089586","-0.7237239037","-6.196002e-01","-0.0173655771"," 5.728579e-02","-4.574545e-01"," 0.4076281834","-7.623168e-02","-0.0180631147","-0.0386835932"
"2016/05/13"," 0.0998782797","-0.1296565723"," 0.3619716553"," 0.167171646","-0.6594364115","-0.1345015381","-0.6320267007","-0.4359275730"," 0.1396992782","-0.7570668252","-7.724641e-01","-0.3762815361","-7.294931e-02","-5.235008e-01"," 0.1233387635","-1.380133e-01","-0.0392331421","-0.0477926578"
"2016/05/14","-1.0400120484","-1.1214589519","-0.4709710136","-1.116389935","-1.7533116512","-1.1841314813","-0.9676210957","-0.8804933210","-0.5442033300","-1.0720677627","-1.288214e+00","-1.2554163178","-1.159867e+00","-1.287813e+00","-0.9052099801","-1.069411e+00","-1.1896768953","-0.1853602369"
"2016/05/15","-1.5547339317","-1.3778883864","-0.8509309232","-1.921743008","-1.8660415613","-1.9229600753","-1.1082973757","-1.1057743039","-0.6300019885","-1.4320478426","-1.751743e+00","-2.0718411938","-1.892208e+00","-1.557213e+00","-1.5024089268","-2.160495e+00","-1.8739622165","-0.2567421800"
"2016/05/16","-1.4828209482","-1.3188934112","-1.1027530737","-1.813402019","-1.7801499905","-0.9044184124","-0.5936897864","-0.9537509605"," 0.3115186185","-0.8253916105","-1.002615e+00","-2.3187507681","-3.355341e-01","-4.018366e-01","-1.2096263263","-3.844007e-01","-0.5333927819","-0.0705446171"
"2016/05/17","-0.0148634260","-0.0501348955"," 0.0165716341","-0.119771644","-0.5416683460","-0.3833028104","-0.6287617359","-0.4518444567"," 0.4630805590","-0.6937708208","-9.686237e-01","-0.5129788782","-1.237566e-01","-3.166716e-01"," 0.1268343491","-1.379270e-02","-0.3159291141","-0.0299471720"
"2016/05/18","-0.0835448249"," 0.1330620584","-0.1299983803"," 0.276252164","-0.0967500658","-0.1524892985","-0.5296330617","-0.4338827090"," 0.4145551610","-0.7347196186","-1.012109e+00","-0.1845635137","-4.512360e-03","-2.076082e-01"," 0.3163333198"," 4.208501e-02","-0.2636738992","-0.0296987430"
"2016/05/19"," 0.1176724480"," 0.1125353567"," 0.1990444433"," 0.326849279","-0.0341209727","-0.1886548788","-0.5675100815","-0.3495166913"," 0.5068724217","-0.8213284331","-9.352025e-01","-0.2239494354"," 2.048063e-01","-2.580120e-01"," 0.2834802773","-3.020109e-02","-0.2096611476","-0.0549970999"
"2016/05/20"," 0.0275971410"," 0.0441258792","-0.1781389608"," 0.226776465","-0.4002304022","-0.1749298782","-0.6081350420","-0.4380416242"," 0.2656752612","-0.8446783818","-8.632330e-01","-0.3789300471","-3.163306e-02","-4.691864e-01"," 0.3679205161","-1.327660e-01","-0.1634478798","-0.0800056229"
"2016/05/21","-1.2031048044","-1.1235424893","-0.9962468337","-1.119614766","-1.5638004410","-1.1113115968","-1.1466971327","-1.0647424921","-0.5083332563","-1.2354824178","-1.615589e+00","-1.2650705676","-1.255638e+00","-1.444239e+00","-0.8157994556","-1.029281e+00","-1.2339933499","-0.2241772738"
"2016/05/22","-1.7054730352","-1.2710878034","-1.0141250161","-1.624100796","-1.7692352473","-1.7150215645","-1.3586541936","-1.2151975938","-0.5226670763","-2.0750374604","-2.282684e+00","-1.7407773183","-1.944860e+00","-1.598057e+00","-1.0152116884","-1.877551e+00","-1.9103929686","-0.2886860137"
"2016/05/23","-0.0574467114","-0.0522956009"," 0.3959477122"," 0.184671810","-0.2117447827","-0.3752388634","-0.9041185294","-0.4598163516"," 0.2628777684","-1.1159510476","-1.146174e+00","-0.4503544084","-2.647285e-01","-3.005945e-01"," 0.4709310533","-2.324594e-01","-0.5013127624","-0.1046000975"
"2016/05/24"," 0.1793998041"," 0.0157280363"," 0.2108410489"," 0.407657969","-0.1790052794","-0.1921845525","-0.9377508093","-0.3629774319"," 0.3224421616","-1.1700705900","-1.019325e+00","-0.3027212788","-1.440991e-01","-2.071737e-01"," 0.2974080010","-4.178597e-02","-0.2124002521","-0.0835353855"
"2016/05/25","-0.1472765815"," 0.1304769286","-0.0276951592"," 0.216229086","-0.4214180673","-0.0599982706","-0.9797954440","-0.4542621625"," 0.4991282513","-0.9796464891","-1.038125e+00","-0.2435142425","-1.277398e-01","-2.979874e-01"," 0.4424748020","-1.106627e-01","-0.3441226562","-0.0906259642"
"2016/05/26","-1.6008351446","-0.0135186551","-0.4013571532","-1.003399612","-0.2489600208","-0.1017027235","-0.8379365782","-0.5627245201"," 0.4642084370","-0.8629726376","-2.087854e+00","-0.1454338995","-5.027906e-02","-8.594397e-02"," 0.2762160135","-2.088165e+00","-1.6524926913","-0.1007080426"
"2016/05/27","-0.8256639066","-0.0840502540","-0.2048591653","-0.400859318","-0.6354725621","-0.1229486444","-0.7519763099","-0.6252927480"," 0.0971773884","-0.7342497346","-1.299228e+00","-0.1639734765"," 3.752514e-02","-4.413775e-01"," 0.1305484088","-1.012792e+00","-0.8411739414","-0.0976233821"
"2016/05/28","-1.4340199305","-1.0934469492","-0.3823127252","-1.233762875","-1.7715350282","-1.1008990592","-1.2084401029","-1.1325458795","-0.6307657484","-0.8384913074","-1.610083e+00","-1.0119241771","-1.046237e+00","-1.399484e+00","-0.9205304762","-1.338990e+00","-1.4677788966","-0.2205957552"
"2016/05/29","-1.7563602658","-1.3706345896","-0.3471538902","-1.657488709","-1.8618352214","-1.8112594769","-1.3306291980","-1.3586878579","-0.9443868879","-1.3357776114","-2.129250e+00","-1.4184278983","-1.671882e+00","-1.488994e+00","-1.1620262822","-1.932135e+00","-1.9570970202","-0.2869884153"
"2016/05/30","-0.1508354152","-0.0586619651"," 0.3374479038"," 0.261328227","-0.3163039956","-0.3665097087","-0.7009565926","-0.6020535598","-0.7364754506","-0.5485529999","-1.073065e+00","-0.3167327564","-2.007830e-01","-1.276574e-01"," 0.4431029151","-2.089826e-01","-0.5298909729","-0.0936485175"
"2016/05/31"," 0.0214203148","-0.0427267625"," 0.3002711662"," 0.354314898","-0.2283168168","-0.2334002814","-0.7536473549","-0.4203643125"," 0.0335632914","-0.2174086156","-1.036985e+00","-0.2254018447","-8.364500e-03"," 9.649385e-03"," 0.2411509208","-4.274631e-02","-0.2810834612","-0.0675427662"
"2016/06/01"," 0.1099820948"," 0.0802019432"," 0.0106152315"," 0.390988260","-0.0939228383","-0.1524214202","-0.7175727784","-0.4315918462"," 0.2261018399","-0.0852657326","-1.032618e+00","-0.3047717390","-3.607532e-02"," 5.483897e-02"," 0.3784072728","-1.621429e-02","-0.2294981000","-0.0782873221"
"2016/06/02"," 0.0879336886"," 0.1062461605"," 0.1729652252"," 0.341379204","-0.0071777113","-0.0627812826","-0.6703836104","-0.4067959476"," 0.2330822504","-0.0519486466","-9.762194e-01","-0.2983640510","-1.721534e+00","-1.555250e-02"," 0.4645953045"," 8.689556e-03","-0.1320111850","-0.0797364915"
"2016/06/03","-0.1632708799"," 0.0686267355"," 0.0475142241"," 0.130916543","-0.2884514086","-0.0321138480","-0.7234085817","-0.4528668887"," 0.2246009629","-0.1330614876","-9.936896e-01","-0.3714971291","-9.138796e-01","-2.441075e-01"," 0.3365694831","-7.445957e-02","-0.2107090375","-0.0888455561"
"2016/06/04","-1.1860060404","-0.9339791712","-0.7981102446","-1.183832549","-1.4082603882","-1.0397678250","-1.2499162965","-1.0046111886","-0.4973297848","-0.5356115457","-1.505641e+00","-1.2097081440","-1.329198e+00","-1.501160e+00","-0.8103376031","-1.049915e+00","-1.3314603682","-0.2322719199"
"2016/06/05","-1.6204700889","-1.4018104823","-1.0045796566","-1.696841347","-1.6008115061","-1.6229378067","-1.2564576522","-1.2976263718","-0.7662176830","-0.9560311879","-2.020821e+00","-1.6321029313","-1.880808e+00","-1.892658e+00","-1.3046352496","-1.929462e+00","-1.8853430959","-0.2905699339"
"2016/06/06","-0.1878963725","-0.0500191434","-0.2107876988"," 0.137038872","-0.1656432971","-0.0780539094","-0.5827065933","-0.6913510823"," 0.2121143762","-0.2265538597","-9.993864e-01","-0.4086617190","-1.978652e-01","-7.698710e-01"," 0.2216794168","-4.612242e-01","-0.3213940585","-0.1143923421"
"2016/06/07","-0.1752563771"," 0.1069792570","-0.1058043328"," 0.291163977","-0.0644501014"," 0.2883398014","-0.7025533689","-0.6308892181"," 0.3175487696","-0.3140717624","-8.917170e-01","-0.3905493212"," 2.540891e-01","-6.986105e-01"," 0.3852345884","-2.098218e-01","-0.0160004961","-0.1095686783"
"2016/06/08","-0.0674687142","-0.0353186296"," 0.0751375723"," 0.290885138","-0.1236252696"," 0.5235925568","-0.6460491962","-0.6353671629"," 0.3878324445","-0.7491853698","-8.282927e-01","-0.3236530593"," 3.757184e-01","-4.930848e-01"," 0.2292713917","-1.252566e-01"," 0.1578497319","-0.0964019393"
"2016/06/09"," 0.1351393671","-0.0691182361","-0.0438369629"," 0.240324393","-0.1585246576"," 0.6232786888","-0.5454951349","-0.6389418313"," 0.2298229494","-0.5439004492","-7.530951e-01","-0.1622647598"," 1.466063e-01","-7.207708e-01"," 0.1420729174","-7.456068e-02"," 0.0671011465","-0.0691161501"
"2016/06/10","-0.2152625761","-0.1286148036","-0.3215026261"," 0.063419373","-0.5720409560"," 0.4331786061","-0.5125312730","-0.6815649471"," 0.1389710420","-0.4027737942","-7.886051e-01","-0.2679488924"," 1.373693e-01","-7.550975e-01"," 0.1127154605","-1.931035e-01","-1.3839012850","-0.0934000885"
"2016/06/11","-3.0346769512","-3.6203919576","-3.2333681794","-3.478772690","-3.8638545251","-3.5058694194","-2.8251718492","-2.3742434590","-2.7636186245","-2.8630172233","-3.962288e+00","-4.0795834068","-2.767078e+00","-3.865792e+00","-3.2489454839","-3.629879e+00","-3.9983134482","-0.7077857984"
"2016/06/12","-1.5990761809","-1.3755733449","-1.0391522985","-1.683123692","-1.6487694528","-1.3910789684","-1.1144473926","-1.3896221925","-0.5512370260","-0.9391842607","-1.929483e+00","-1.6789217710","-1.641032e+00","-1.956967e+00","-1.1523041849","-1.903184e+00","-1.7910131149","-0.2998239155"
"2016/06/13","-0.1178650712","-0.1347882477","-0.0395772612"," 0.128176648","-0.3007859096"," 0.5181079868","-0.5772078555","-0.6915086752"," 0.2036064459","-0.4568131388","-1.005273e+00","-0.4101141283"," 3.751694e-02","-8.932733e-01"," 0.3903141112","-3.764224e-01","-0.3823772671","-0.1072086024"
"2016/06/14","-0.0615782309"," 0.0859123790"," 0.0048189575"," 0.259552145","-0.0435894911"," 0.5964938953","-0.6525562740","-0.6405292916"," 0.2464480491","-0.3809750546","-8.305714e-01","-0.2089127278"," 3.708499e-01","-6.686289e-01"," 0.3945470468","-8.276381e-02","-0.0206961037","-0.0892389021"
"2016/06/15"," 0.0337739673"," 0.1449073542","-0.1344659183"," 0.265007687"," 0.1245147573"," 0.3864918830","-0.7631994480","-0.5682825529"," 0.1347348387","-0.1916220523","-9.765992e-01","-0.1261253999"," 3.305418e-01","-4.305146e-01"," 0.3451992099"," 4.505190e-02","-0.0559264250","-0.0745401841"
"2016/06/16"," 0.0314014115"," 0.1581030910"," 0.1593632769"," 0.301002136"," 0.1541254998","-0.0768456749","-0.7272477005","-0.5342693910"," 0.1929937353"," 0.4185273606","-5.721270e-01"," 0.0585868837"," 5.115514e-01","-3.397009e-01"," 0.3112537970"," 2.473114e-02","-0.0761281491","-0.0755339003"
"2016/06/17","-0.2015181151"," 0.0151878600"," 0.0116152081"," 0.187969381","-0.3633960979","-0.1356690455","-0.6529504692","-0.6025878382"," 0.0654547088"," 0.8774850214","-4.878144e-01"," 0.0857554804"," 2.444834e-01","-4.322526e-01"," 0.3025148331","-8.985822e-02","-0.1491421940","-0.0860507295"
"2016/06/18","-1.2633595397","-1.0127291676","-0.5481931037","-1.158931033","-1.6754612790","-1.0170285807","-1.1086287282","-1.1073886703","-0.4706159493"," 0.9751218452","-1.194596e+00","-1.0729253660","-9.749810e-01","-1.418168e+00","-0.8239922342","-1.101610e+00","-1.2095669054","-0.2300153562"
"2016/06/19","-2.5332086553","-2.7766750686","-1.7322125620","-2.855780178","-2.9772128927","-2.9996327498","-2.2672313496","-1.9602046103","-2.0666344074","-0.8849834440","-3.183726e+00","-2.9968550211","-2.541876e+00","-2.850330e+00","-2.6836983741","-3.047741e+00","-3.1167661832","-0.5133900773"
"2016/06/20","-1.4845390059","-1.8353020106","-1.6600952176","-1.629568461","-2.0184169341","-1.8110694175","-2.2536801745","-1.4592013829","-1.3759911738","-0.5344812407","-2.529355e+00","-2.1669312825","-1.311486e+00","-2.075589e+00","-1.2109371709","-1.953476e+00","-1.5686681374","-0.3995267688"
"2016/06/21","-0.0701685191"," 0.2746654325"," 0.0767057924"," 0.130158828","-0.1167627914"," 0.3417329047","-1.1461201223","-0.4898512535"," 0.1576298746"," 1.8887850671","-7.707551e-01"," 0.1021591615"," 3.201492e-01","-3.197132e-01"," 0.5074435369","-7.537534e-02"," 0.2995536182","-0.0498836022"
"2016/06/22"," 0.0386008911"," 0.0830957451"," 0.1226135487"," 0.261273672","-0.1032675296"," 0.4681631032","-1.3720568314","-0.4462287680"," 0.2013684517"," 1.9060087626","-1.398732e+00"," 0.4547528684"," 5.862091e-01","-6.555935e-01"," 0.5165102120"," 1.480977e-01"," 0.3575987559","-0.0260758195"
"2016/06/23"," 0.1120274015"," 0.0613343547"," 0.3054888047"," 0.388606007","-0.0564249720"," 0.3873199987","-1.4538723368","-0.4421736334"," 0.2727533619"," 2.0757159873","-7.099911e-02"," 0.8013660666"," 8.351885e-01","-1.953056e+00"," 0.9364447374"," 2.560686e-01"," 0.0910699682","-0.0003634143"
"2016/06/24"," 0.0067350127","-0.6109922924"," 0.3028875431"," 0.326176429","-0.3608514986","-0.0769407046","-1.9488958501","-0.5425680028"," 0.1091044766"," 2.0518719338"," 4.438010e-01"," 1.0010296220"," 9.249761e-01","-2.286764e+00"," 0.5862307585"," 3.347416e-01","-0.3102519388","-0.0030340264"
"2016/06/25","-0.9194207656","-1.4593778486","-0.4825234115","-1.019360101","-1.4171315118","-0.5442423577","-2.0633067307","-1.1163484036","-0.5797448093"," 1.0968718428","-3.286840e-01","-0.0027560486","-2.013321e-01","-1.585022e+00","-0.6970587834","-6.776605e-01","-1.0326061689","-0.1457772104"
"2016/06/26","-1.4682992707","-1.7489509611","-0.7223940238","-1.698750787","-1.7634588555","-1.2938907593","-2.0361615331","-1.3424519447","-0.7673455611"," 0.2639985176","-8.339895e-01","-0.8188391813","-1.071727e+00","-1.348645e+00","-1.2696247754","-1.600053e+00","-1.5041499587","-0.2179251431"
"2016/06/27","-0.0276670459","-0.2624627887"," 0.1403490797"," 0.210470459","-0.3042322726"," 0.3999317945","-1.3104309772","-0.6428547479","-0.1186469569"," 1.6661149788"," 3.629048e-02","-0.0138627077"," 5.365411e-01","-5.617382e-01"," 0.3506337531","-1.498231e-01"," 0.2149464630","-0.0539619789"
"2016/06/28","-0.1325912794","-0.1028406745"," 0.2578333333"," 0.280610535","-0.1633737641"," 0.8051926436","-0.9388505569","-0.5629128628"," 0.1639886200"," 1.4475893422","-1.722121e-01"," 0.0592703704"," 8.133542e-01","-7.033902e-01"," 0.3124554045"," 4.266349e-02"," 0.4519022081","-0.0390976416"
"2016/06/29"," 0.0031352729","-0.0476655178"," 0.4751527506"," 0.412234562","-0.0679399457"," 0.7908431622","-0.8958975594","-0.5172532007"," 0.1881713907"," 0.9796968894","-1.327162e-02"," 0.2395399903"," 9.207797e-01","-6.021481e-01"," 0.3770418097"," 1.468940e-01"," 0.3037982352","-0.0152898589"
"2016/06/30"," 0.1484338607"," 0.0523056927"," 0.3847543046"," 0.363498393","-0.2343408627"," 0.8547302571","-0.8270476491","-0.4806070842"," 0.1546814060"," 1.4407536881"," 1.688358e-01"," 0.4328812936"," 1.052744e+00","-3.075468e-01"," 0.5510837380"," 2.895849e-01"," 0.2392004699","-0.0196373670"
"2016/07/01","-0.1009708379","-0.1347110797"," 0.0843867648"," 0.196201187","-0.6313720896"," 0.7578407127","-0.7743168960","-0.5468230113","-0.1304941166"," 1.5870474517"," 3.611975e-01"," 0.5131055463"," 9.969537e-01","-3.075468e-01"," 0.5356266955"," 1.426990e-01"," 0.1590302660","-0.0178362565"
"2016/07/02","-1.0091688234","-1.2504453496","-0.8083164293","-1.109443212","-1.9189412484","-0.3008713527","-1.1977225630","-1.0966915712","-0.9163142701"," 0.9778668717","-7.859484e-02","-0.3743165118","-2.535163e-01","-1.220029e+00","-0.8896437007","-8.161378e-01","-0.9031718787","-0.1624633606"
"2016/07/03","-1.6785977052","-1.4945278960","-0.8574206151","-1.765011367","-1.7915780016","-0.8990424478","-1.2956058088","-1.3094496836","-1.0151945376"," 0.3933377059","-1.042492e+00","-1.3750264922","-1.024067e+00","-1.588063e+00","-1.3230963109","-1.876441e+00","-1.2475893888","-0.2675488431"
"2016/07/04","-0.2647180920","-0.1864908421","-0.1000439578"," 0.069256802","-0.6546610341"," 0.6953247603","-0.6968261121","-0.5566322089","-0.0747485231"," 1.4712719235"," 9.686637e-02","-0.1662802442"," 8.616535e-01","-6.690635e-01"," 0.1951621232","-4.818033e-01"," 0.3279925522","-0.1500626112"
"2016/07/05","-0.0814995182","-0.1646908676"," 0.1745225812"," 0.425285430","-0.2587952942"," 1.0034109759","-0.6847288890","-0.4740881190","-0.0266138859"," 1.7267208573"," 3.881624e-01"," 0.1756339829"," 1.201568e+00","-6.621112e-01"," 0.3676474235","-1.743461e-01"," 0.5415697427","-0.1912397241"
"2016/07/06","-0.0916851455","-0.1908894211"," 0.2346302877"," 0.423557841","-0.6459534378"," 1.0764480712","-0.7149676621","-0.4452101797","-0.0934695221"," 1.6622934714"," 3.661348e-01"," 0.1780261864"," 1.220378e+00","-6.508138e-01"," 0.1390962078","-3.884850e-01"," 0.5928765509","-0.0859265150"
"2016/07/07","-0.1102974364","-0.0592407255","-0.1057948857"," 0.227237156","-0.6931126525"," 0.9194454677","-0.6903418862","-0.3950841039","-0.0201574503"," 1.3376268113"," 2.259937e-01"," 0.0047623052"," 1.281496e+00","-7.303301e-01"," 0.1891540855","-3.404043e-01"," 0.5958013573","-0.0825313181"
"2016/07/08","-0.1837648530","-0.2586043861","-0.0732637642"," 0.222405971","-0.6770359268"," 1.0138642405","-0.7531131918","-0.4437572499","-0.2698181364"," 1.1482738090"," 4.253814e-01"," 0.0303930568"," 1.318657e+00","-8.989220e-01"," 0.3592088615","-2.163142e-01"," 0.5221041943","-0.0823242939"
"2016/07/09","-1.1085707289","-1.2740201893","-0.5975868433","-1.098810968","-2.0442637114"," 0.0853699852","-1.1811835023","-0.9032020746","-0.9205771162"," 0.8028310663","-4.764226e-02","-0.9293077209"," 7.757114e-03","-1.770560e+00","-0.8319665388","-1.289590e+00","-0.5386057022","-0.2013218025"
"2016/07/10","-1.5808320451","-1.6118233340","-0.7007530578","-1.586542425","-1.7849612871","-0.5126653533","-1.3306149155","-1.1480899214","-1.1181866754"," 0.5465747718","-3.193793e-01","-1.3178699160","-6.401236e-01","-1.976954e+00","-1.1942785209","-1.905583e+00","-1.1951086786","-0.2616693559"
"2016/07/11"," 0.0538179729","-0.4197312772"," 0.1972764167"," 0.290503250","-0.7300055620"," 1.3233487499","-0.9163128731","-0.5082319677","-0.1036470672"," 1.3751421731"," 1.157799e+00"," 0.3216438315"," 7.135592e-01","-6.586351e-01"," 0.3207574202","-1.851881e-01"," 0.1989959881","-0.0728218833"
"2016/07/12"," 0.2850603480","-0.2301679592"," 0.1943799330"," 0.319084225","-0.8368976394"," 1.2706072787","-0.9803381765","-0.4871644866"," 0.2350804595"," 1.5606198439"," 1.561322e+00"," 0.7645432201"," 1.747400e+00","-5.313221e-01"," 0.3522449996"," 1.201353e-01"," 0.3374169284","-0.0523885950"
"2016/07/13"," 0.1089594414","-0.2885070060","-0.0272724011"," 0.180943857","-0.8985597470"," 0.8376520664","-0.9588631060","-0.5903494036"," 0.0854634426"," 2.0689879812"," 1.439410e+00"," 0.7229359665"," 1.540425e+00","-6.451651e-01"," 0.2877678315"," 3.883390e-02"," 0.4146291649","-0.0662385138"
"2016/07/14","-0.0804768648","-0.3611607263"," 0.3473300527"," 0.255587785","-0.6678358579"," 0.6699789877","-0.9446720778","-1.1735738476"," 0.0500018917"," 2.4961894535"," 3.946187e-01","-0.0370158200"," 9.886839e-01","-6.942653e-01"," 0.2255846413","-2.464319e-01"," 0.6974533027","-0.1033579524"
"2016/07/15","-0.2758854666","-0.5303516788","-0.2403410914"," 0.059006446","-1.2343882553"," 0.5183116218","-0.7815009612","-0.8768071844","-0.1940016425"," 2.4954897409","-2.314588e-01","-0.3937104472"," 5.781360e-01","-8.163641e-01"," 0.0843411371","-3.935860e-01"," 0.8389383259","-0.1265860673"
"2016/07/16","-1.1846561380","-1.3224045575","-1.0835839439","-1.263107626","-2.1494241000","-0.4525930212","-1.2436348813","-1.1119050524","-0.8696893910"," 1.1132881775","-8.691197e-01","-1.2531949860","-7.651214e-01","-1.751441e+00","-0.7732243157","-1.220743e+00","-0.3052313527","-0.2386689676"
"2016/07/17","-1.6420685276","-1.6441953315","-1.2780706422","-1.717317813","-2.2696252260","-1.0417091456","-1.3470825641","-1.2710854200","-1.0281606945"," 0.3710545499","-1.364551e+00","-1.8924259323","-1.459998e+00","-1.929158e+00","-1.2958143579","-1.920628e+00","-0.9053538771","-0.2902179927"
"2016/07/18","-0.2105583707","-0.5855268355","-0.5212584498"," 0.076652091","-1.3787271557"," 0.8256511757","-0.8715602887","-0.4789734991"," 0.0203662304"," 0.9275952105"," 2.242828e-02","-0.6354938711"," 6.030438e-01","-7.950729e-01"," 0.2571814578","-4.769071e-01"," 0.6763297008","-0.1384071489"
"2016/07/19","-0.1581167070","-0.5354447702","-0.3944154172"," 0.278525306","-1.2589145254"," 1.1471094245","-0.9313151438","-0.3300789515"," 0.2602312515"," 0.9793201210"," 4.865270e-01","-0.4063549514"," 1.089454e+00","-7.216398e-01"," 0.5658307396","-2.275730e-01"," 0.7647039536","-0.1153653558"
"2016/07/20","-0.1376636400","-0.5278437171","-0.2641511139"," 0.426649315","-1.2310004974"," 1.3230908122","-1.0186065351","-0.3292294873"," 0.3404970910"," 0.8369016889"," 4.673478e-01","-0.2384735280"," 1.336942e+00","-7.181637e-01"," 0.7567771011","-2.263560e-01"," 0.6672767286","-0.1240189672"
"2016/07/21","-0.0657915627","-1.5335363459"," 0.4365471376"," 0.346131586","-1.3076967256"," 1.2939710038","-1.0108968763","-0.3634117733"," 0.1573279230"," 1.3149130629"," 7.280710e-01","-0.1434688752"," 1.455686e+00","-5.838985e-01"," 0.6933649942","-1.706105e-01"," 0.5921801684","-0.1175598123"
"2016/07/22","-0.2393562890","-1.0675956521"," 0.1257608532"," 0.130110335","-1.3171425582"," 0.9795721025","-0.8879136777","-0.4936911392","-0.0071380078"," 1.5970049006"," 8.507419e-01","-0.1064751570"," 1.337057e+00","-6.686289e-01"," 0.5502644601","-1.478438e-01"," 0.5125935993","-0.1226526075"
"2016/07/23","-2.0024515676","-2.5699418591","-1.7305078311","-2.180663000","-2.9223244103","-1.4869639133","-1.8811428310","-1.5563939257","-1.5744266594","-0.0268128160","-9.156435e-01","-2.2296411882","-1.028936e+00","-2.291761e+00","-1.7386340451","-2.107922e+00","-1.5773430735","-0.4363977784"
"2016/07/24","-2.6340013693","-3.1358537634","-2.1729046320","-2.905619579","-3.2667045495","-2.3481907324","-2.2102044398","-1.8998888078","-1.9717416772","-0.7049420020","-1.746995e+00","-3.0024083506","-1.998281e+00","-2.729100e+00","-2.3528466621","-2.976094e+00","-2.3262394244","-0.5407172713"
"2016/07/25","-0.2479056710","-0.8530684694","-0.0876682444"," 0.127127972","-1.1726212255"," 0.4324183687","-0.9028788140","-0.5678482114","-0.1555205756"," 1.6976020471"," 7.880772e-01","-0.3396295612"," 9.458924e-01","-3.416562e-01"," 0.2749051689","-1.366348e-01"," 0.8121176521","-0.1236256213"
"2016/07/26","-1.3788375558","-2.2360357010","-1.1583639561","-1.142697767","-2.5226606763","-0.5843313060","-1.8700539478","-1.2660770405","-1.3975096657"," 0.1123223491","-9.614078e-01","-1.8910589588","-5.499998e-02","-1.826612e+00","-1.2213966183","-1.451065e+00","-0.8551082232","-0.3715785022"
"2016/07/27","-0.1941959171","-0.9205905143"," 0.1981261842"," 0.181610645","-1.2808971414"," 1.2814270863","-0.9051925686","-0.5243371941","-0.0593134678"," 1.5951748830"," 1.066650e+00","-0.1284321676"," 1.297339e+00","-8.876832e-02"," 0.2309918753"," 8.516627e-02"," 0.8242081784","-0.0978304063"
"2016/07/28","-1.0603014909","-1.7986471862","-0.8379378412","-0.839424224","-2.0096299372"," 0.1836170964","-1.5923434088","-1.0187868628","-0.6800637873"," 0.7648312881","-1.359425e-01","-1.4303889158"," 3.167807e-01","-1.144423e+00","-0.6860258414","-9.525354e-01","-0.0521991207","-0.2889965500"
"2016/07/29","-0.5021372934","-0.9090153066","-0.1260235089","-0.087335419","-1.2344128316"," 1.1896012662","-0.8463460765","-0.6263728360","-0.1571724284"," 1.8427655057"," 7.728857e-01","-0.3984094183"," 1.083996e+00","-5.108999e-01"," 0.0270736141","-1.017653e-01"," 0.7842689852","-0.1309128730"
"2016/07/30","-1.3263958921","-1.5181799037","-0.7041927503","-1.295568097","-2.0106819948"," 0.0568067791","-1.2024843271","-1.0799944105","-0.9483211396"," 1.5214359367"," 3.708821e-01","-1.1951840514","-1.273136e-01","-1.487690e+00","-1.0236229412","-1.058342e+00","-0.7309929686","-0.2640087294"
"2016/07/31","-1.7172949079","-1.8726899314","-0.9021956628","-1.862744359","-2.1484779099","-0.7220428849","-1.3761930248","-1.3776989437","-1.1839499573"," 0.8695728863"," 2.356764e-02","-1.5840879899","-1.026567e+00","-1.691043e+00","-1.4968105280","-1.700097e+00","-1.4077507269","-0.3048546035"
"2016/08/01","-0.6442452026","-0.9629557745","-1.8117222696","-0.242515262","-1.1727327644"," 0.7118327729","-0.8375680914","-0.9283938774","-0.0628569586"," 2.1361603936"," 2.039661e-01","-0.6462587868"," 4.991016e-01","-5.608692e-01","-0.3013202643","-5.309042e-01","-0.0371506269","-0.1509321129"
"2016/08/02","-0.6445724517","-0.6553253379","-0.9086867718"," 0.022126987","-0.9684558831"," 0.9088021438","-0.7844774209","-0.8564776994"," 0.0414406758"," 2.2668990072"," 1.052217e-01","-0.5707335053"," 5.949543e-01","-6.382129e-01","-0.0536252558","-3.735522e-01"," 0.2191711834","-0.1329417101"
"2016/08/03","-0.5268445983","-0.5762280853","-0.6500490041"," 0.149301717","-0.7943417675"," 1.0126560060","-0.8992167974","-0.8085041122","-0.2406620454"," 1.8799040991"," 2.301713e-01","-0.4754725450"," 5.985196e-01","-5.174176e-01"," 0.0604455326","-2.613759e-01"," 0.2293383676","-0.1344943916"
"2016/08/04","-0.4110802392","-0.8034879964","-0.6951665096"," 0.123745537","-0.8613180421"," 0.9937179488","-0.8018334369","-0.8088654227","-0.1807868196"," 1.7288738193"," 4.213936e-01","-0.1676472176"," 5.928069e-01","-4.205207e-01","-0.1540687223","-3.334376e-02"," 0.2145485302","-0.1043723709"
"2016/08/05","-0.3409671257","-0.7671804283","-0.6547508305","-0.197337318","-1.1265537687"," 0.6742824745","-0.7233571649","-0.9867263155","-0.2099695535"," 1.7587999902","-3.592568e-01","-0.0681999012"," 1.468030e-01","-3.131955e-01","-0.3216656646","-2.924036e-02"," 0.2515695492","-0.1162555598"
"2016/08/06","-1.3603479832","-1.4982705464","-1.1202689595","-1.448662710","-2.0562768291","-0.4535297423","-1.1045668035","-1.3027692818","-0.9018028316"," 1.3036638368","-9.399498e-01","-1.4044164208","-1.111961e+00","-1.368633e+00","-1.2071684927","-1.187915e+00","-0.4792805472","-0.2679007843"
"2016/08/07","-1.8405859956","-1.8398935096","-1.4457256602","-1.929859641","-1.8484231411","-1.1059356321","-1.2429693197","-1.4579982956","-1.5207680843"," 0.5988917468","-1.246817e+00","-1.9275400620","-1.730500e+00","-1.815315e+00","-1.4244409831","-2.024176e+00","-0.8534899629","-0.3193877021"
"2016/08/08","-0.5346985760","-0.6701416038","-0.6849064763","-0.058608963","-0.5893294857"," 0.3765273424","-0.7851629778","-1.0078014840","-0.4539375639"," 1.1640442552","-2.468401e-01","-0.7424595414","-8.645558e-01","-4.917812e-01","-0.3263628577","-4.124793e-01"," 0.4407866173","-0.1419058579"
"2016/08/09","-0.2368201087","-0.5434316635","-0.5242035862","-0.058602902","-0.5584521149"," 0.4216528638","-0.6471775086","-0.9893169891","-0.0729012897"," 0.8082672952","-2.105723e-02","-0.4838452572","-6.803252e-01","-4.066162e-01","-0.4029926476","-2.275901e-01"," 0.4763220204","-0.1100448339"
"2016/08/10","-0.2387836031","-0.4592799035","-0.6569123291","-0.084201514","-0.2839709476"," 0.0312030688","-0.5801129029","-1.0484104856"," 0.0663694445"," 1.0075239224","-1.822765e-01","-0.5445901386","-8.330256e-01","-5.469647e-01","-0.5022618158","-2.739991e-01"," 0.2890349266","-0.1012256031"
"2016/08/11","-0.4695760108","-0.3846969819","-0.6884288311","-0.110485100","-0.1944373481"," 0.0029656788","-0.5109802005","-1.0279234077","-0.0061078200"," 1.3423633276","-6.078268e-01","-0.6730002044","-1.126411e+00","-5.660833e-01","-0.1907996800","-3.282189e-01"," 0.2857586129","-0.1200026978"
"2016/08/12","-0.4740347794","-0.5839448904","-0.7226977484","-0.153038322","-0.5421551471"," 0.0817995844","-0.6449922960","-0.9724391731","-0.2815764869"," 0.6277414368","-6.708714e-01","-0.8613007932","-1.345950e+00","-5.969339e-01","-0.2183820349","-3.818030e-01"," 0.2799620578","-0.1333971634"
"2016/08/13","-1.3824782017","-1.4260412504","-1.2774334347","-1.302460264","-1.7703950628","-0.7534569813","-0.9975885025","-1.2332554348","-0.9234012518","-0.6267894837","-9.739407e-01","-1.5372691502","-1.796667e+00","-1.357770e+00","-1.1148358771","-1.254634e+00","-0.6733523959","-0.2452523371"
"2016/08/14","-1.8953593089","-1.7921650699","-1.3501501982","-1.920785257","-1.7636082042","-1.3897892799","-1.1357996342","-1.4548810310","-0.8179046919","-1.2463581050","-1.392275e+00","-1.7460743403","-2.135032e+00","-1.607182e+00","-1.5830258689","-2.034476e+00","-1.3115836225","-0.2841107789"
"2016/08/15","-1.7068229376","-1.7565134302","-0.5841058180","-0.431943780","-0.3335547155","-1.1404178295","-0.5753825602","-1.3766150120","-0.1122970924","-1.4811386042","-1.449433e+00","-0.4780356201","-2.131385e+00","-5.139415e-01","-0.3715869960","-2.311871e+00","-1.4071869887","-0.1201269123"
"2016/08/16","-0.3249319212","-0.4479362000","-0.2597449820","-0.070362624","-0.1029414201"," 0.0741972102","-0.5974175022","-0.8704112186"," 0.0527549798","-0.1022203079","-1.836057e-01","-0.4537718419","-1.358671e+00","-3.366593e-01","-0.2435338654","-5.027172e-01","-0.6535353402","-0.0834422246"
"2016/08/17","-0.2701586078","-0.1469036318","-0.2363185122","-0.037605129","-0.0732654556"," 0.2397660603","-0.5931699058","-0.8317625190"," 0.0271690223"," 0.5262292815","-1.896841e-02","-0.4729949057","-1.237894e+00","-2.910352e-01","-0.2230246094","-1.646325e-01","-0.5027254240","-0.1024677483"
"2016/08/18","-0.1662161215","-0.1736809456","-0.1579443472"," 0.030928593","-0.1296323011"," 0.3929674767","-0.5876426031","-0.8432629576"," 0.1192109742"," 0.7581032820","-5.200981e-02","-0.5022139625","-1.161974e+00","-3.457841e-01","-0.1064959875","-1.136256e-01","-0.5809457570","-0.0854917641"
"2016/08/19","-0.2499100715","-0.1105574796","-0.2700045429","-0.113837227","-0.2645669598"," 0.4580220790","-0.6282818460","-0.8443737954","-0.0390383061"," 0.6938373682","-6.245573e-03","-0.4999926307","-1.060630e+00","-3.948843e-01"," 0.0558029580","-1.573847e-02","-0.4967962246","-0.0814133875"
"2016/08/20","-1.1603169883","-1.2734800130","-0.7333460579","-1.201793403","-1.2639403927","-0.3431867106","-1.0535013824","-1.2360267637","-1.2113121007"," 0.2484433676","-4.397715e-01","-2.0586840747","-1.238279e+00","-1.273474e+00","-1.0467538863","-9.359563e-01","-1.3691578731","-0.2281728408"
"2016/08/21","-1.4982016546","-1.5973543243","-1.0948245871","-1.794040909","-1.4442033266","-1.1133750983","-1.1563977631","-1.4883291647","-1.2774661435","-0.0900022489","-9.184919e-01","-1.8105783987","-1.564924e+00","-1.350818e+00","-1.2788826153","-1.663616e+00","-1.6874709885","-0.2611103906"
"2016/08/22","-0.1827012935","-0.1676232536","-0.3366222525"," 0.085647673","-0.0537659980"," 0.5769042060","-0.6253025299","-0.7796146416","-0.1815949842"," 1.0805631561","-3.617254e-01","-0.4566766604","-5.867018e-01","-2.036976e-01"," 0.1793227511","-1.812859e-01","-0.4042171481","-0.0582473798"
"2016/08/23","-0.1953412889"," 0.1064776647","-0.3268147358"," 0.190157660"," 0.0363536534"," 0.7726246154","-0.6583035262","-0.5836420957"," 0.0717424067"," 0.6367300529","-2.172168e-01","-0.3148531679","-2.956112e-01","-2.832139e-01"," 0.2985276808"," 6.199169e-02","-0.1474509795","-0.0458673328"
"2016/08/24","-0.0381799223"," 0.1896262400"," 0.0185333263"," 0.240815392","-0.0157104372"," 0.7451610385","-0.6692895758","-0.4914118076"," 0.1606849143"," 0.1231948069","-9.340650e-02","-0.1590181979","-1.509592e-01","-3.140645e-01"," 0.5429728871"," 1.712564e-01","-0.0989031723","-0.0360750883"
"2016/08/25","-0.0017734631"," 0.3872922034"," 0.2064240529"," 0.271705879"," 0.0502827826"," 0.6792104421","-0.4759768067","-0.3981283377"," 0.2489613521"," 0.1448858984","-5.979542e-02","-0.0942578320"," 6.382623e-02","-3.336177e-01"," 0.7786518202"," 1.076030e-01","-0.1905802677","-0.0420373852"
"2016/08/26","-0.1479719858"," 0.2522866976"," 0.1431860466"," 0.187987567","-0.4453800262"," 0.6543805448","-0.5255768499","-0.4279672094","-0.3416293313","-0.0896254805","-5.106215e-03","-0.1070732079"," 1.635557e-01","-3.218858e-01"," 0.6292974650"," 5.393636e-02","-0.0990159199","-0.0503390555"
"2016/08/27","-1.1621168582","-0.8874468363","-0.7582698945","-1.029228569","-1.6376826750","-0.2697151940","-0.9993138208","-0.8913557004","-0.7122837990","-0.4648867461","-5.271223e-01","-1.0620750145","-6.375172e-01","-1.300414e+00","-0.6302330187","-8.327409e-01","-0.9948688707","-0.1903909248"
"2016/08/28","-1.5647150284","-1.4317902702","-1.0400903965","-1.571909451","-1.5996772122","-0.7483796814","-1.1161270070","-1.2226428978","-0.8605775575","-0.7224348178","-1.113702e+00","-1.5007026112","-1.112699e+00","-1.620217e+00","-0.9613851326","-1.576457e+00","-1.5283708046","-0.2587917196"
"2016/08/29"," 0.1258536747","-0.0239363420"," 0.2371247969"," 0.318520486","-0.4621089709"," 0.9448726944","-0.4731031806","-0.5511702694","-1.2543668462"," 0.4500144289"," 1.185142e-01","-0.0547010387"," 5.961919e-01","-4.457226e-01"," 0.4089663373"," 1.163619e-02","-0.3310439300","-0.2045927848"
"2016/08/30"," 0.0451049664"," 0.0442030473"," 0.3670367231"," 0.223606190","-0.1659760233"," 0.9777393872","-0.5394850859","-0.4477854784","-0.3099332944"," 0.7976639576"," 4.878562e-01"," 0.0733672838"," 9.589569e-01","-4.770077e-01"," 0.3470016213"," 6.325883e-02","-0.1191977474","-0.0656795485"
"2016/08/31"," 0.0106620016"," 0.0994939560"," 0.3236201696"," 0.183714059","-0.0416867131"," 1.0038182460","-0.5758881584","-0.3974018728","-0.2315058072"," 0.8440064633"," 3.756294e-01","-0.0220645482"," 9.349425e-01","-5.148105e-01"," 0.3797181174"," 1.342791e-01","-0.0882253076","-0.0660935969"
"2016/09/01"," 0.0984465650"," 0.0846776902"," 0.1707522398"," 0.180768067","-0.2269792952"," 1.0594920615","-0.4611145040","-0.3776758533","-0.4311846229"," 0.6462569094"," 4.122788e-01","-0.1212555571"," 8.125018e-01","-6.186597e-01"," 0.5045214458"," 5.683668e-02"," 0.0630024381","-0.1464603902"
"2016/09/02","-0.0230446528","-0.0134029030"," 0.0760062340"," 0.009185230","-0.5753512037"," 1.1390319019","-0.5165503504","-0.4234854208","-0.3966289268"," 0.2779927702"," 4.738041e-01","-0.0992131107"," 8.445402e-01","-6.860096e-01"," 0.3547028332"," 6.338753e-02"," 0.1429073535","-0.1209136043"
"2016/09/03","-1.0783001898","-1.0277769376","-0.8829651268","-1.329574305","-1.7558864984"," 0.1430258483","-0.9093716093","-0.9466554360","-0.7358804283","-0.5781863680","-3.573579e-01","-1.0519081497","-3.804894e-01","-1.473351e+00","-0.7544082341","-9.413100e-01","-0.8691021949","-0.2091680195"
"2016/09/04","-1.4614679463","-1.3314332195","-0.8784229565","-1.640352248","-1.5454201534","-0.3339959832","-1.1118251374","-1.1865541220","-0.8906039796","-0.9424137036","-8.391166e-01","-1.5185587015","-1.036722e+00","-1.613265e+00","-1.0541820056","-1.702917e+00","-1.2460706117","-0.2382756217"
"2016/09/05"," 0.0311559747"," 0.0257984670"," 0.1650428792"," 0.108106318","-0.2849398237"," 1.6400690906","-0.5899235081","-0.4659970685","-0.0621642462"," 0.0940759967","-1.744927e-02","-0.3710699499"," 6.429257e-01","-4.898259e-01"," 0.3498964031","-9.328126e-02"," 0.5961197036","-0.0440041150"
"2016/09/06"," 0.2584304548"," 0.3392550915"," 0.0572079032"," 0.167323188","-0.1921063741"," 1.8903772620","-0.4828352324","-0.3568082461"," 0.2518121304"," 0.0301868512","-1.129655e-01","-0.3385188953"," 6.308858e-01","-3.657718e-01"," 0.6138131133"," 9.342459e-02"," 0.9642075857","-0.0316447705"
"2016/09/07"," 0.0951331682"," 0.2053299384","-0.1628771554"," 0.215392569"," 0.0855309660"," 1.7378342656","-0.5424444066","-0.3883691086"," 0.4463311262","-0.2960407062"," 1.768095e-02","-0.1198885837"," 6.543756e-01","-2.667023e-01"," 0.5757440018"," 2.134051e-01"," 0.6518037731","-0.0488898861"
"2016/09/08"," 0.1332167789"," 0.1687136981","-0.2074708187"," 0.303675351","-0.0800816168"," 1.1149079394","-0.5223947232","-0.4064538556","-0.0035145887","-0.0417220774"," 2.261817e-02","-0.0027560486"," 5.292139e-01","-2.758271e-01"," 0.7051352862"," 2.965313e-01"," 0.3985858390","-0.0304440301"
"2016/09/09","-0.0368300199"," 0.0344798728","-0.2957734234"," 0.083338160","-0.3789160744"," 0.9769248471","-0.4251713259","-0.4495574377","-0.4629250645","-0.1731065796"," 1.988390e-01","-0.0130083493"," 6.649075e-01","-4.509368e-01"," 0.4537262181"," 2.915081e-01"," 0.3098468145","-0.0371309117"
"2016/09/10","-1.0608332706","-0.9989160864","-1.0324920863","-1.297713943","-1.6644123111","-0.1713730531","-0.8259507581","-0.9708594003","-0.5739544433","-0.6165629145","-5.071835e-01","-0.9550239084","-5.707769e-01","-1.348211e+00","-0.7504210818","-6.628731e-01","-0.8173046028","-0.1619043953"
"2016/09/11","-1.5157094799","-1.2859040692","-1.1283023090","-1.793386244","-1.7580274782","-0.8201949665","-1.0954374705","-1.1889795153","-1.0927428128","-1.0791806107","-1.024832e+00","-1.4149250289","-1.263457e+00","-1.421209e+00","-1.0090671044","-1.459273e+00","-1.3140640706","-0.2158756035"
"2016/09/12"," 0.0799978986"," 0.0306600543","-0.0684438490"," 0.145082765","-0.2811380486"," 0.8977515498","-0.5411275660","-0.4732117487","-0.2368610076","-0.3988984627"," 1.363641e-01","-0.0981024448"," 5.080353e-01","-3.236238e-01"," 0.6884220178"," 1.489889e-01"," 0.1699336260","-0.0117083403"
"2016/09/13"," 0.1519517882"," 0.2677974760"," 0.0212890482"," 0.328679916","-0.0340151053"," 0.7235757260","-0.4479403852","-0.4028176876"," 0.2800357240","-0.2761796323"," 2.014975e-01"," 0.0296241343"," 7.751525e-01","-3.075468e-01"," 0.9852190798"," 3.359439e-01"," 0.1930535243"," 0.0151426981"
"2016/09/14"," 0.2100384984"," 0.2985875284"," 0.0738768555"," 0.370845189","-0.0623904127"," 0.1587871991","-0.4798473468","-0.4412549821"," 0.2763679001","-0.2585253445"," 1.724438e-01"," 0.0934447059"," 8.620551e-01","-3.501293e-01"," 0.9665122351"," 2.284891e-01"," 0.0121399883"," 0.0040254987"
"2016/09/15","-0.7741221779","-1.0678271562","-0.9530144989","-0.859615789","-1.2727065941","-1.2464030717","-1.2594683896","-1.1028415384","-0.7843525408","-1.0830021181","-1.163264e+00","-1.2766044059","-2.095117e-01","-1.475958e+00","-0.3623291561","-1.091108e+00","-1.2184408078","-0.3280413136"
"2016/09/16"," 0.0831885771","-0.0534145376"," 0.0359282890"," 0.040827370","-0.5403383863","-0.0286656283","-0.4382868868","-0.5828925685","-0.1592772087","-0.0428523825"," 9.230893e-02"," 0.1122405905"," 6.673581e-01","-3.440460e-01"," 0.5895351792"," 1.196513e-01","-0.0479677681","-0.0740847309"
"2016/09/17","-0.9069443947","-0.8994850523","-0.9753890330","-1.435102659","-1.6646892678","-0.9841347365","-0.8402617588","-1.0981675633","-0.7622123839","-0.4306008272","-8.404459e-01","-0.9586976495","-7.330749e-01","-1.319098e+00","-0.5947582870","-9.255891e-01","-0.9943515580","-0.1782593069"
"2016/09/18","-1.4355743635","-1.3659273384","-1.0788296860","-2.377280709","-1.6784662126","-1.5857540513","-1.0174667967","-1.2811636786","-0.8306932302","-0.7782503560","-1.484373e+00","-1.6461998447","-1.503691e+00","-1.455102e+00","-1.1152728253","-1.769100e+00","-1.5029694246","-0.2421883790"
"2016/09/19"," 0.1617692603","-0.1118693365","-0.0646924018","-0.060348675","-0.1838099594","-0.1212652615","-0.4007569301","-0.5964148087","-0.1239222289","-0.3233833228","-3.776764e-01","-0.4283973978"," 6.167067e-02","-2.228163e-01"," 0.4540266200","-1.765633e-01","-0.0189054059","-0.0581645701"
"2016/09/20"," 0.1978484705"," 0.0071237986"," 0.0418828022"," 0.145325233","-0.1121698463"," 0.1559498845","-0.3352291145","-0.4981959901"," 0.0210767047","-0.5542346665","-3.930578e-01","-0.4260051943"," 3.956348e-01","-5.031372e-02"," 0.4624924913"," 8.427076e-02"," 0.1323753976","-0.0410229666"
"2016/09/21"," 0.1946577920"," 0.0613729387"," 0.1705325945"," 0.092709568","-0.0376174337"," 0.1350433553","-0.3110175292","-0.4844777197"," 0.0021336824","-0.4223119238","-5.309202e-01","-0.3361266918"," 4.749725e-01"," 1.138745e-02"," 0.4791238320"," 1.151489e-01"," 0.1589573116","-0.0268625115"
"2016/09/22"," 0.1473703012"," 0.0862982193"," 0.0938966976"," 0.065989539","-0.1704186745"," 0.2296793388","-0.3177302741","-0.4811413625","-0.0583898512","-0.5563338043","-5.833306e-01","-0.2736730936"," 3.672683e-01"," 7.960634e-02"," 0.4861969309"," 1.293952e-01"," 0.0714452467","-0.0426377553"
"2016/09/23","-0.0383026407","-0.0427267625","-0.0171904458","-0.001683420","-0.5539225012"," 0.1266400167","-0.2018997194","-0.5381438703","-0.3079883708","-0.8596861412","-5.354776e-01","-0.3103250685"," 2.976101e-01","-8.203334e-02"," 0.3099702617"," 1.107103e-01"," 0.0748807336","-0.0445423779"
"2016/09/24","-1.1207198507","-1.1876691399","-0.7943380138","-1.317420571","-1.6683662706","-0.9920086240","-0.6959177492","-1.0714498000","-1.0025303324","-1.1434465245","-1.182633e+00","-1.1848463149","-9.379923e-01","-1.113573e+00","-0.8228452452","-7.912461e-01","-1.0269621547","-0.1682600382"
"2016/09/25","-1.5485161993","-1.5124694679","-1.0113669325","-1.797671875","-1.9163465511","-1.6031444823","-0.9607112532","-1.2952471033","-1.2306902886","-1.5481495445","-1.704649e+00","-1.7052360094","-1.576464e+00","-1.378192e+00","-1.1388953371","-1.599002e+00","-1.6059478128","-0.2242393811"
"2016/09/26","-0.0287715115","-0.1112519921","-0.0409744887"," 0.109500512","-0.1490580296"," 0.0019882307","-0.4270965983","-0.5783069993"," 0.0381103273","-0.8305135070","-6.773277e-01","-0.4311313446"," 1.076669e-01","-1.559009e-01"," 0.3812474361","-1.658458e-02","-0.1971594241","-0.0383937593"
"2016/09/27"," 0.1283898550"," 0.0355988096"," 0.0699482750"," 0.286241866","-0.2604022106"," 0.2365079000","-0.3954267251","-0.4803149607","-0.1373146704","-0.7016587351","-5.521882e-01","-0.1597016846"," 3.917744e-01","-3.336763e-02"," 0.3843880013"," 2.360618e-01"," 0.1887094241","-0.0272765599"
"2016/09/28"," 0.1863538468"," 0.0151878600"," 0.0732089449"," 0.462849862","-0.4461730867"," 0.2813686957","-0.2761341079","-0.4833092260","-0.1209826413","-0.8017176411","-5.411744e-01","-0.1159585351"," 4.206409e-01"," 1.274030e-01"," 0.5890436125"," 2.269892e-01"," 0.3457071961","-0.0169253500"
"2016/09/29"," 0.1852493812","-0.0722821262"," 0.0159037234"," 0.550871991","-0.4115043385"," 0.1139739182","-0.2624972382","-0.5149085257","-0.2543653194","-0.7354602375","-5.347180e-01","-0.1376592382"," 3.631703e-01","-5.993164e-03"," 0.7525168562"," 1.785258e-01"," 0.3321575827","-0.0211693461"
"2016/09/30","-0.0739727895","-0.0053388417"," 0.0290540998"," 0.257624521","-0.6268027756"," 0.0706811121","-0.3126400140","-0.5225421724","-0.1279985755","-0.6724322768","-5.607334e-01","-0.2186524134"," 2.844391e-01","-2.058702e-01"," 0.3714161017"," 1.373149e-01"," 0.1145148450","-0.0403811916"
"2016/10/01","-1.0261039629","-0.9984916621","-0.9095828301","-1.149117121","-1.4613207669","-0.9774555077","-0.7129566952","-1.0094542877","-0.3799505414","-0.9017227230","-1.165163e+00","-1.1417866522","-8.052410e-01","-1.275647e+00","-0.6923069717","-8.346511e-01","-1.1166628503","-0.2144678390"
"2016/10/02","-1.2002413750","-1.3374137435","-0.9107689147","-1.748214362","-1.4583886172","-1.5849802382","-0.7474987662","-1.2052807719","-0.6727103778","-1.3230573740","-1.525010e+00","-1.5763133285","-1.528878e+00","-1.178750e+00","-1.0343554813","-1.579645e+00","-1.7699094096","-0.2510904195"
"2016/10/03"," 0.1717503570"," 0.0600224978"," 0.2279922762","-1.607000705","-0.2485289891","-0.0412638484","-0.0691787561","-0.5035157117"," 0.0722752625","-0.6077357706","-5.214255e-01","-0.2485549570"," 8.986506e-02","-4.553405e-02"," 0.3995446418"," 1.542425e-01","-0.3173616723","-0.0395116899"
"2016/10/04"," 0.2764700599","-0.1319716139"," 0.0130941531"," 0.079410171","-0.3377128480","-0.1084362550","-0.2167705916","-0.5724145620","-0.1772433288","-0.7585507542","-6.881516e-01","-0.2749546312"," 1.111748e-01","-2.632262e-01"," 0.1761002582","-1.199368e-01","-0.3599139579","-0.0301956011"
"2016/10/05"," 0.0251427730","-0.4659549400","-0.0810751067"," 0.056430218","-0.7300792911","-0.4555185777","-0.3356947219","-0.6689844207","-0.5121875796","-1.1759562497","-8.989329e-01","-0.5852575979","-3.979632e-02","-2.397624e-01","-0.2503065624","-1.174214e-01","-1.7660560933","-0.0862204893"
"2016/10/06"," 0.6205315524"," 0.3515633957"," 0.5200676156"," 0.801566239","-0.2236236757"," 0.1825174673"," 0.2464830714","-0.2420421722"," 0.0735896400","-0.4853937085","-2.105705e-01"," 0.4126329998"," 3.598591e-01"," 3.346668e-01"," 0.6032717381"," 5.301760e-01","-0.0670420158"," 0.0518687907"
"2016/10/07"," 0.4586659804"," 0.0530387892"," 0.6018441571"," 0.541549077","-0.4362272196","-0.0541743089"," 0.1929582148","-0.1676275701"," 0.2772382312","-0.6911092216","-5.751670e-02"," 0.2413341430"," 2.838736e-01"," 3.403155e-01"," 0.5857665010"," 4.906818e-01","-0.1102707872"," 0.0397785776"
"2016/10/08","-0.5237766382","-0.6396988075"," 0.0724418396","-0.829101128","-1.5292630818","-1.0406366678","-0.2907079055","-0.6548279651","-0.5216368885","-1.1747182966","-1.046290e+00","-0.8098684182","-9.080194e-01","-6.421235e-01","-0.5823325727","-5.122222e-01","-1.2021653544","-0.1232943825"
"2016/10/09","-1.0441026618","-0.9464803955","-0.2590614836","-1.323409543","-1.4118712238","-1.6416179262","-0.3665362138","-0.7935174110","-0.8318921556","-1.4363569959","-1.252894e+00","-1.1832230340","-1.575128e+00","-7.646568e-01","-0.9721176726","-1.352497e+00","-1.7129652194","-0.1653616994"
"2016/10/10"," 0.6415163991"," 0.5230693897"," 0.9556676935"," 0.476179568"," 0.0303778149","-0.1983343303"," 0.2462516959"," 0.0822340626"," 0.1096817370","-0.7407349942"," 1.509859e-01"," 0.1335995502"," 1.164284e-01"," 3.842015e-01"," 0.5586757129"," 3.890998e-01","-0.3044155904"," 0.0281417474"
"2016/10/11"," 0.7812926587"," 0.7541877034"," 1.0085809538"," 0.742319060"," 0.2978102908","-0.1636756492"," 0.3130363659"," 0.2237563372"," 0.2623360317","-0.5989086266"," 3.452465e-01"," 0.5653068439"," 4.315826e-01"," 2.221273e-01"," 0.6552685734"," 6.210435e-01","-0.1075117862"," 0.0806244517"
"2016/10/12"," 0.8740268643"," 0.8079352511"," 1.0182689645"," 0.777573980"," 0.3191246186","-1.3642670235"," 0.3520359852"," 0.3342174340"," 0.2238372030","-0.8600629096"," 2.753659e-01"," 0.5480488044"," 3.369839e-01"," 5.962450e-01"," 0.7696397636"," 7.148315e-01","-0.0693102330"," 0.0650562320"
"2016/10/13"," 0.7813744710"," 0.5394676006"," 1.0714495780"," 0.838257785"," 0.1388749182","-0.2296262456"," 0.5224854310"," 0.4157314044"," 0.2498139213","-0.8329894132"," 1.610502e-01"," 0.4657740916"," 5.275910e-01"," 7.292067e-01"," 0.7540734842"," 7.092574e-01","-0.1441216080"," 0.0778296250"
"2016/10/14"," 0.4981813058"," 0.7413778069"," 0.7085766554"," 0.604027149","-0.5349523808","-0.3232712053"," 0.5499191338"," 0.2991203404"," 0.2061730345","-0.7604345959"," 1.069307e-01"," 0.3736742573"," 5.342872e-01"," 6.635949e-01"," 0.6632428780"," 4.917907e-01","-0.2635943126"," 0.0507922649"
"2016/10/15","-4.2546205834","-5.3031570686","-4.2453368796","-5.009476354","-5.6895090851","-5.8878018706","-3.6406132411","-2.9157595948","-4.6875209945","-4.8468639998","-5.661072e+00","-5.8019699179","-4.085231e+00","-5.246682e+00","-4.9848314288","-5.260806e+00","-5.7327568134","-0.9930651421"
"2016/10/16","-1.2088725693","-1.0394678973","-0.4736676910","-1.428459022","-1.1713120613","-1.7456211208","-0.2627343266","-0.7345661325","-0.5112284392","-1.2403298116","-1.435951e+00","-1.0267045772","-1.605880e+00","-8.454767e-01","-0.9979522347","-1.163470e+00","-1.6804408415","-0.1793772376"
"2016/10/17"," 0.6065007484"," 0.3287602365"," 0.6170322750"," 0.538554591"," 0.1309887398","-0.0744427817"," 0.3074233686","-0.0664298612"," 0.0480747300","-0.9909091713","-4.120471e-01"," 0.3360824882"," 3.128795e-02"," 4.910923e-01"," 0.6134580929"," 4.536078e-01","-0.1655370273"," 0.0529453165"
"2016/10/18"," 0.7410410229"," 0.4804340414"," 0.4687646151"," 0.758988770"," 0.3158975525"," 0.0727717650"," 0.2516504567"," 0.0283834131"," 0.1658180915","-0.8477372025"," 3.249081e-03"," 0.4361278555"," 3.555889e-01"," 5.189013e-01"," 0.8567563102"," 6.764408e-01"," 0.0793243170"," 0.0769187185"
"2016/10/19"," 0.8018275380"," 0.6816497352"," 0.7863358136"," 0.835475459"," 0.2086472273"," 0.0333208730"," 0.3824432911"," 0.2088388232"," 0.3193693601","-0.4572437312","-9.093789e-02"," 0.5214782585"," 3.747595e-01"," 6.301372e-01"," 0.8669699743"," 7.161476e-01"," 0.1110329326"," 0.0870214994"
"2016/10/20"," 0.8174127750"," 0.7458921379"," 0.6842810516"," 0.869045223","-0.0666950581","-0.0087365473"," 0.4595084584"," 0.2787447306"," 0.4209671920","-0.5019715154"," 2.850486e-02"," 0.6687696447"," 3.398443e-01"," 7.027012e-01"," 0.9556158395"," 7.578631e-01"," 0.0773213884"," 0.0969172560"
"2016/10/21"," 0.6577561342"," 0.7121311154"," 0.8561433397"," 0.664383621","-0.2106728750","-0.0582877364"," 0.5415182050"," 0.3139225425"," 0.3177619119","-0.4472324582"," 1.133871e-01"," 0.6885053235"," 2.228048e-01"," 6.796719e-01"," 0.7737361530"," 7.497345e-01","-0.0439420141"," 0.0923834261"
"2016/10/22","-0.5570742312","-0.1486013289","-0.0213136368","-0.729646609","-1.0550667853","-0.9684005369"," 0.1845572861","-0.1386919748","-0.4791682843","-0.6186620524","-7.322068e-01","-0.5923487725","-9.605232e-01","-3.449151e-01","-0.3170230901","-2.411057e-01","-1.0600701675","-0.0910193102"
"2016/10/23","-0.9633130473","-0.3787164580","-0.0173945034","-1.266762839","-0.9840694388","-1.5210116893","-0.0406567317","-0.3445928739","-0.4308293857","-1.4282295646","-1.201623e+00","-1.3901486357","-1.534197e+00","-5.856365e-01","-0.7911665010","-1.177728e+00","-1.6694512628","-0.1449905184"
"2016/10/24"," 0.5091032435"," 1.0026302446"," 0.6521145885"," 0.737239345"," 0.3956185644","-0.0180358800"," 0.4851797086"," 0.1758480933"," 0.4736932696","-0.9322409585","-2.449412e-01"," 0.2484253176"," 2.145760e-01"," 7.835211e-01"," 0.9170005427"," 5.144113e-01","-0.2097871597"," 0.0571272053"
"2016/10/25"," 0.5715669101"," 1.0693806090"," 0.9273339227"," 0.802651285"," 0.6497911444"," 0.1161867521"," 0.5411497182"," 0.1498567948"," 0.6023157695","-0.9481728768","-1.678446e-01"," 0.4381783157"," 4.970198e-01"," 9.647139e-01"," 1.0028608632"," 7.167879e-01"," 0.0678970121"," 0.0823427525"
"2016/10/26","-0.7433198590"," 0.9175138840"," 1.1033926170"," 0.735687546"," 0.5311591250"," 0.0674229517"," 0.6859193443"," 0.1768436193"," 0.1240777235","-0.7978423096","-2.212045e-01"," 0.5152414423"," 4.670469e-01"," 9.121376e-01"," 0.9242648064"," 7.655395e-01"," 0.0372230220"," 0.0685238873"
"2016/10/27"," 0.4921271980"," 0.8442042353"," 1.0568245078"," 0.788206224"," 0.2156722876"," 0.0482948351"," 0.5230024552"," 0.2155576622"," 0.0939447301","-0.8194795771","-1.752504e-01"," 0.5417265523"," 3.326400e-01"," 7.370279e-01"," 0.9811499997"," 7.694687e-01"," 0.0826603207"," 0.0913276027"
"2016/10/28"," 0.3820078854"," 0.6657917006"," 0.9247312441"," 0.667820612","-0.3646655618","-0.0362136998"," 0.3178209819"," 0.2330965997"," 0.1738375707","-1.5998744550","-1.308154e-01"," 0.4375802648"," 2.319844e-01"," 5.293296e-01"," 0.9932753121"," 6.983735e-01"," 0.0147663450"," 0.0824980207"
"2016/10/29","-0.5936852211","-0.4273709143","-0.0021955213","-0.789227182","-1.4115961575","-1.1562877857"," 0.0336776338","-0.2582486168","-0.2520473968","-0.9122184125","-7.895545e-01","-0.4891422792","-9.884635e-01","-7.177292e-01","-0.3343917808","-3.613597e-01","-1.1549506223","-0.0872514698"
"2016/10/30","-1.0764594138","-0.9393037667","-0.5855691753","-1.425767622","-1.0093717551","-1.8449678612","-0.1023197202","-0.5146650895","-0.0743488812","-1.1306364009","-1.314799e+00","-1.1550292072","-1.724452e+00","-8.415660e-01","-0.7071632104","-1.171908e+00","-1.8269729797","-0.1485409834"
"2016/10/31","-0.0598601733","-0.3257791748"," 1.1792037812","-0.292130379"," 0.4443903669","-1.0423200506"," 0.5942975184","-0.1447074114"," 0.5880085923","-0.5514896400","-5.519983e-01","-1.2091100932","-8.433608e-01"," 6.257920e-01"," 0.7107063757","-3.080917e-01","-0.8584375946","-0.0036550990"
"2016/11/01","-0.9458461281","-0.7888646507"," 0.3092048253","-0.493742940"," 0.0575819639","-1.6599993810"," 0.7891070868","-0.3315395687"," 1.1101273103","-0.3938928262","-1.496906e+00","-1.7576936144","-1.664358e+00"," 1.083337e+00"," 0.9751692712","-1.825572e+00","-1.7098613432","-0.1060596181"
"2016/11/02"," 0.6494930952"," 0.3186512218"," 0.6460089216"," 0.983738887"," 0.4657046948","-0.1843106649"," 0.9333454064"," 0.3671581954"," 0.6654058917","-0.3670077140","-3.662847e-02"," 0.0895146573"," 6.627685e-02"," 1.083337e+00"," 0.9298632052"," 3.211629e-01","-0.2892875100"," 0.0938325955"
"2016/11/03"," 0.9128876916"," 0.7991380933"," 0.2051425525"," 1.117775476"," 0.8625846824","-0.0237105094"," 0.9778037727"," 0.6982301439"," 1.0065046265","-0.4384591383"," 2.842908e-01"," 0.5419828599"," 4.525727e-01"," 1.088116e+00"," 1.0232608821"," 8.578021e-01","-0.0846306476"," 0.1027760408"
"2016/11/04"," 0.8313617667"," 0.8285777049"," 0.1623178604"," 0.837845589"," 0.5489042080"," 0.1496915014"," 1.0687486111"," 0.7784756836"," 0.8879886242","-0.3910401517"," 2.709983e-01"," 0.6274186987"," 3.677273e-01"," 9.655830e-01"," 1.0320817738"," 8.806746e-01","-0.0428145377"," 0.1195139471"
"2016/11/05","-0.1777107452","-0.1482540727","-0.2347337596","-0.421093315","-0.5237786405","-0.8685243455"," 0.8163836828"," 0.0956755845"," 0.2807017937","-0.8864905173","-3.560286e-01","-0.1157022276","-7.682277e-01"," 4.397609e-02","-0.0916124395","-3.943461e-02","-1.1194616447","-0.0407331327"
"2016/11/06","-0.4697396353","-0.4473960236","-0.4690589187","-0.982535197","-0.7782026556","-1.5508374325"," 0.8803575694"," 0.0887030593"," 0.3445734376","-1.4730111729","-1.063760e+00","-0.7704824965","-1.483054e+00"," 8.655859e-02","-0.4785573762","-9.280950e-01","-1.7461793476","-0.0971886313"
"2016/11/07"," 1.2919239286"," 1.0710397221"," 0.6282455216"," 0.920794064"," 0.9629810367"," 0.0851391988"," 1.5327392478"," 1.1421117080"," 1.0075170525","-1.0042575353"," 2.109722e-03"," 0.4353589330"," 1.770627e-01"," 1.386194e+00"," 1.1841943644"," 7.925167e-01","-0.1861499487"," 0.1114089498"
"2016/11/08"," 1.5353972377"," 1.1731716380"," 0.9657411464"," 1.167354224"," 1.4347745206"," 0.5021022739"," 1.4611271145"," 1.3429581029"," 1.6392175579","-0.9953765673"," 4.455101e-01"," 0.8221269754"," 5.323120e-01"," 1.480484e+00"," 1.2864675515"," 1.063389e+00"," 0.3138327751"," 0.1573579704"
"2016/11/09"," 1.5610453837"," 1.3469926736"," 0.9407332305"," 1.227165142"," 1.4430038229"," 0.5226015330"," 1.3571766899"," 1.2661219512"," 1.5143872148","-0.8536040237"," 3.836049e-01"," 0.8106785730"," 6.107235e-01"," 1.496126e+00"," 1.4268917779"," 1.270246e+00"," 0.4545882548"," 0.1629993797"
"2016/11/10"," 1.4093245330"," 1.0272854370"," 0.7876461277"," 1.212610970"," 1.4878226111"," 0.5476214896"," 1.3993698619"," 1.0570884126"," 1.0644260478","-0.7508539153"," 5.360891e-01"," 0.9275548006"," 6.978556e-01"," 1.516983e+00"," 1.3352965124"," 1.096282e+00"," 0.4331197778"," 0.1927901617"
"2016/11/11"," 1.3034185522","-0.0412219855"," 0.8680518936"," 1.141798043"," 1.1064134472"," 0.4923006414"," 1.5392234737"," 0.3943525812"," 1.0712199588","-0.7392279209"," 6.555318e-01"," 0.8509188531"," 5.752100e-01"," 1.449198e+00"," 1.1585782764","-5.625532e-01"," 0.3209557731"," 0.1725431952"
"2016/11/12"," 0.4548208038"," 0.2673344677","-0.0135367762","-0.191305914","-0.0776135823","-0.5997804165"," 1.0489645810"," 0.6369534091"," 0.3719888665","-0.9962915761"," 2.020671e-01"," 0.1791368523","-7.083556e-01"," 2.434186e-01"," 0.1658592848","-3.676068e-01","-0.6565662621"," 0.0258458491"
"2016/11/13"," 0.0181887302","-0.0170683855","-0.3104268350","-0.755608924","-0.2636311673","-1.2467017364"," 0.6833456494"," 0.2826614909"," 0.1628785038","-1.2856496604","-4.255295e-01","-0.4932431995","-1.451056e+00","-1.980489e-01","-0.2241715984","-8.147734e-01","-1.3599656243","-0.0318724971"
"2016/11/14"," 1.5237389896"," 1.2370282005"," 0.8215225176"," 1.133917817"," 0.9860346152"," 0.3509236321"," 1.2391694921"," 1.0755152516"," 0.6874572393","-0.4895650723"," 8.101048e-01"," 0.8133270840"," 4.934463e-01"," 1.174150e+00"," 1.3499615862"," 9.324832e-01"," 0.1082938282"," 0.1853165882"
"2016/11/15"," 1.4918322051"," 1.2486805762"," 0.5146884314"," 1.375652853"," 0.8526038413"," 0.6601637795"," 1.1491901463"," 1.0829643993"," 0.6272889429"," 0.0935377562"," 1.090007e+00"," 1.0613473242"," 8.513183e-01"," 1.342742e+00"," 1.3336579566"," 1.203892e+00"," 0.3220832495"," 0.2062053297"
"2016/11/16"," 1.3500106388"," 0.9953378638"," 0.3817595709"," 1.246047376"," 0.7989517392"," 0.6172239408"," 0.9170891379"," 0.8692953230"," 0.4558603634"," 0.1081778974"," 1.157039e+00"," 1.2520401165"," 7.996750e-01"," 1.342308e+00"," 1.2494088826"," 1.199897e+00"," 0.3148209750"," 0.2284811333"
"2016/11/17"," 1.2400958569"," 0.8937461242"," 0.1437032759"," 1.243768173"," 0.7464632336"," 0.6391486450"," 0.7172293002"," 0.7386853964"," 0.9476684695"," 0.2538795965"," 8.573882e-01"," 1.2262384932"," 7.383522e-01"," 1.079426e+00"," 1.2779470617"," 1.061845e+00"," 0.3924444088"," 0.1219878863"
"2016/11/18"," 0.9800964696"," 0.9690621423"," 0.1518358201"," 1.120472938"," 0.5273034710"," 0.5721391465"," 0.7597224033"," 0.7795903651"," 1.2147002535"," 0.2299278949"," 5.005791e-01"," 0.8892795448"," 6.544740e-01","-3.475222e-01"," 1.2783840099"," 7.962390e-01"," 0.4074929026"," 0.1427317108"
"2016/11/19"," 0.0587267090"," 0.0522671086"," 0.0047273205","-0.263622145","-0.4652443483","-0.5182585286"," 0.2084917920"," 0.3785894468"," 0.9186011877","-0.0950078854","-3.112139e-01","-0.1495348198","-5.294770e-01","-4.539784e-01"," 0.0961387383","-1.389381e-02","-0.5523343854","-0.0077334757"
"2016/11/20","-0.5237766382","-0.4678455572","-0.5229650701","-0.786105400","-0.6376504064","-0.9807543951"," 0.0145448828","-0.0025393903"," 0.7419861455","-0.7487009534","-1.025402e+00","-0.7673213705","-1.352728e+00","-3.709860e-01","-0.2606840821","-1.049320e+00","-0.9902462175","-0.0791775261"
"2016/11/21"," 0.8644139229"," 0.6111567203"," 0.8010435460"," 1.044549988"," 0.7267945772"," 0.5782210459"," 0.3469914289"," 0.5324539366"," 1.5924772266","-0.1818798995","-1.070788e-01"," 0.4416811851"," 4.837258e-01"," 1.085944e+00"," 1.1152111680"," 5.317312e-01"," 0.3867672335"," 0.1057571892"
"2016/11/22"," 0.9665156332"," 0.7794216562"," 0.4924830006"," 1.071973176"," 0.6454600321"," 0.7969929400"," 0.3764332421"," 0.7597413463"," 1.5701061656"," 0.0236203173"," 5.395053e-02"," 0.7103768982"," 7.133133e-01"," 1.293207e+00"," 1.1120706028"," 8.182670e-01"," 0.6472540742"," 0.1308485219"
"2016/11/23"," 1.0677174085"," 0.9826437193"," 0.5481335608"," 1.043089115"," 0.6377487240"," 0.8244972439"," 0.4433950143"," 0.7446085834"," 1.6925208959"," 0.2243301939"," 1.711128e-02"," 0.7533511252"," 6.955853e-01"," 1.387063e+00"," 1.2390040537"," 1.031353e+00"," 0.8480841492"," 0.1384877148"
"2016/11/24"," 1.0683719066"," 0.6596182565"," 0.7046060353"," 1.168075567"," 0.7709327890"," 0.8828590417"," 0.6756474165"," 0.7105339219"," 1.5210212690"," 0.3659412653"," 9.211904e-02"," 0.8175134401"," 6.754476e-01"," 1.181972e+00"," 1.2214988166"," 1.143756e+00"," 1.2907977043"," 0.1678851508"
"2016/11/25"," 0.9719561490"," 0.7805791770"," 0.5103966096"," 1.040270419"," 0.3287141284"," 0.9606204696"," 0.9694971080"," 0.8205491461"," 1.3304898105"," 0.4076010787"," 1.287684e-01"," 0.8597187445"," 6.058550e-01"," 1.012511e+00"," 1.1564208447"," 1.210768e+00"," 1.2819171696"," 0.1562089861"
"2016/11/26","-0.0845265721"," 0.3258664346","-0.3112274775","-0.290093644","-1.0848013550","-0.0533190418"," 0.4240051794"," 0.3724779170"," 1.0224814185"," 0.1203421323","-3.767270e-01","-0.0945995754","-6.637118e-01","-1.198362e-01"," 0.2521565535"," 1.288914e-01"," 0.1227785838","-0.0009430820"
"2016/11/27","-0.5032826651","-0.0734396470","-0.6599826397","-0.904945276","-1.0053175996","-0.7404243398"," 0.5318861303"," 0.2170144357"," 0.7886731912","-0.4585893324","-9.027308e-01","-0.5676578151","-1.417141e+00","-2.984219e-01","-0.3097315170","-8.476245e-01","-0.5908675493","-0.0531752870"
"2016/11/28"," 1.5871844033"," 1.0320698562"," 0.6167809819"," 1.154933774"," 1.0259050462"," 0.7278927885"," 1.2765580526"," 1.2235833974"," 1.5393515072"," 0.0299177310"," 5.436848e-01"," 0.7416464152"," 4.125678e-01"," 1.185448e+00"," 1.2274522358"," 1.012618e+00"," 0.8500340201"," 0.1895398818"
"2016/11/29"," 1.8708275360"," 1.6012228187"," 1.1528548481"," 1.427674471"," 0.9757815435"," 0.9862513312"," 1.4324108490"," 1.7661680900"," 1.8909563815"," 0.5072832164"," 1.081652e+00"," 1.0832188990"," 9.553670e-01"," 1.487001e+00"," 1.4621480355"," 1.292759e+00"," 1.1770684970"," 0.2380249488"
"2016/11/30"," 1.6837228794"," 1.7053225199"," 1.1886655337"," 1.526528880"," 0.8596808900"," 0.9295729162"," 0.9557288398"," 1.8132537757"," 1.6868459820"," 0.6155772018"," 1.153431e+00"," 1.2351238204"," 1.019837e+00"," 1.493954e+00"," 1.5282364501"," 1.313326e+00"," 1.1600701323"," 0.2459125707"
"2016/12/01"," 1.5303657833"," 1.6847186502"," 1.3408131215"," 1.507531473"," 0.7659248814"," 0.9572808552"," 1.0059573102"," 1.8607046157"," 1.6801231185"," 0.9885778573"," 1.127796e+00"," 1.3333750351"," 9.439172e-01"," 1.369682e+00"," 1.4389897811"," 1.276238e+00","-0.1890415940"," 0.2451465812"
"2016/12/02"," 1.3705455180"," 1.3801363517"," 1.0362288644"," 1.164214256"," 0.6365180151"," 0.8484039957"," 1.2452166754"," 1.8470901260"," 1.6331874068"," 0.7590721149"," 1.112415e+00"," 1.0773238261"," 8.670301e-01"," 1.487870e+00"," 1.2553076833"," 1.185622e+00"," 0.4866483778"," 0.2100663310"
"2016/12/03"," 0.4387446932"," 0.4307378163"," 0.3901915884","-0.174060342","-0.3305393842","-0.1151697865"," 1.0952825204"," 1.1968195093"," 0.9553504734"," 0.4981331282"," 4.244319e-01"," 0.1761465979","-3.385830e-01"," 4.215699e-01"," 0.2347059349"," 2.617205e-01","-0.0653176401"," 0.0680787853"
"2016/12/04"," 0.0795888373"," 0.1609197249"," 0.2169150679","-0.593840000","-0.6729099327","-0.7525338358"," 1.1224162920"," 1.0466257811"," 0.8830952321"," 0.0167308391","-1.853147e-01","-0.1851615646","-1.122362e+00"," 2.156096e-01","-0.1448928102","-4.557825e-01","-0.8274054649"," 0.0521793270"
"2016/12/05"," 1.6983263692"," 1.6496071868"," 1.4350215867"," 1.309562001"," 0.6247364823"," 0.2797735547"," 1.0517096652"," 1.5762378868"," 1.9449257892"," 0.5548098512"," 1.011961e+00"," 1.2330733603"," 6.408276e-01"," 1.379676e+00"," 1.4115166633"," 1.163426e+00"," 0.4813558709"," 0.2759103769"
"2016/12/06"," 1.7359600124"," 1.8144767285"," 1.4381377158"," 1.608180149"," 1.0775910389","-0.4915416134"," 1.2648007514"," 1.6013835648"," 1.7117214652"," 1.0053171364"," 1.079563e+00"," 1.6394062099"," 8.893315e-01"," 1.518721e+00"," 1.6031730657"," 1.436947e+00"," 0.6776097181"," 0.3037861850"
"2016/12/07"," 1.6937448822"," 1.5190774280"," 1.6235499931"," 1.685000232"," 0.8811530738"," 0.3178533042"," 1.2110530889"," 1.6425460635"," 1.1108466656"," 0.7104151751"," 1.221983e+00"," 1.4883556468"," 7.962983e-01"," 1.538274e+00"," 1.6080887329"," 1.455470e+00"," 0.7487733753"," 0.2963229627"
"2016/12/08"," 0.3595504179"," 1.3544008065"," 1.2679759073"," 1.433899850"," 0.6449949716","-0.7124041605"," 0.9027952761"," 1.6116078852"," 1.1252959377"," 0.8035307789"," 1.413015e+00"," 1.7866975960","-9.429919e-01"," 1.349260e+00"," 1.5260243998"," 1.253645e+00","-0.5924062229"," 0.3068190895"
"2016/12/09"," 0.8405247407"," 1.3249611950"," 1.2948784410"," 1.131565872"," 0.2960672591","-0.0275252721"," 1.1393895388"," 1.4937437654"," 0.8557153269"," 0.9651643963"," 1.368201e+00"," 1.4643481761"," 4.797509e-02"," 1.072908e+00"," 1.4310974043"," 1.236372e+00"," 0.1784427566"," 0.2748752559"
"2016/12/10"," 0.1071186654"," 0.4047707670"," 0.3599343862","-0.291560578","-0.7069907385","-0.5283045231"," 1.1524893889"," 1.0259234543"," 0.4025303826"," 0.4475923467"," 6.266681e-01"," 0.2919975954","-5.082165e-01"," 1.260995e-01"," 0.3945743561"," 1.409257e-01","-0.5201217215"," 0.0829017178"
"2016/12/11","-0.2157534497","-0.1484469928"," 0.0598436467","-0.678770656","-0.6324647927","-0.8888063939"," 1.2564026791"," 0.7613518689"," 0.2809060550","-0.1418348075"," 1.502245e-02","-0.2804225249","-1.031599e+00"," 9.025197e-02","-0.0897554097","-7.078961e-01","-1.0330770561"," 0.0332366129"
"2016/12/12"," 1.4397177905"," 1.4596966126"," 1.3196993041"," 1.154757985"," 1.0200880090"," 0.7513786946"," 1.8678908872"," 1.4599612272"," 1.3423014466"," 0.3477487369"," 1.048421e+00"," 0.9811230715"," 7.958475e-01"," 1.453544e+00"," 1.4854701454"," 1.153286e+00"," 0.6333662179"," 1.0959435731"
"2016/12/13"," 1.6406487203"," 1.5994865375"," 1.5368316686"," 1.319048581"," 1.1677125807"," 1.0900101638"," 1.6706504483"," 1.5151994631"," 1.2128885439"," 0.7660692412"," 1.219134e+00"," 1.2304248493"," 1.161604e+00"," 1.585202e+00"," 1.5811618003"," 1.446814e+00"," 1.0210124994"," 0.3181122595"
"2016/12/14"," 1.5033677349"," 1.4925702024"," 1.5160683390"," 1.245841278"," 1.2512410392"," 1.1758219629"," 1.5356385823"," 1.4704968897"," 0.7725809472"," 1.3971562089"," 1.466565e+00"," 1.4786159611"," 1.212567e+00"," 1.510900e+00"," 1.5195794140"," 1.529460e+00"," 1.1537032068"," 0.3155348082"
"2016/12/15"," 1.6093964340"," 1.5413018268"," 1.4893504963"," 1.311647230"," 1.2606462263"," 1.2136573504"," 1.3917144763"," 1.5516879868"," 1.0231297263"," 1.4917788860"," 1.375416e+00"," 1.4643481761"," 1.171792e+00"," 1.586071e+00"," 1.6397128585"," 1.521720e+00"," 1.4333969395"," 0.2999044813"
"2016/12/16"," 1.6194593430"," 1.2821715105"," 1.5617555052"," 1.093449824"," 1.2096597149"," 1.1380816051"," 1.4467304192"," 1.3201840059"," 0.9130861306"," 1.5524385886"," 1.367441e+00"," 1.2006931774"," 1.139712e+00"," 1.382718e+00"," 1.4430042426"," 1.479121e+00"," 1.4419524957"," 0.2773015795"
"2016/12/17"," 0.6249903210"," 0.6295613005"," 0.7640949561","-0.161627769","-0.0986216508","-0.0225158505"," 0.9878386121"," 1.0367781462"," 0.5073875156"," 1.0865914495"," 8.486531e-01"," 0.6415156121","-1.430910e-01"," 4.115760e-01"," 0.4812266452"," 5.717350e-01"," 0.1077101933"," 0.1489631392"
"2016/12/18"," 0.0920243020"," 0.2860863041"," 0.3201025384","-0.755136111","-0.2997622094","-0.4720062268"," 0.6374818914"," 1.0249163972"," 0.5468543656"," 0.9956288077"," 3.758193e-01"," 0.1605118394","-8.275834e-01"," 1.317482e-01","-0.0348911019","-2.318577e-01","-0.5291349005"," 0.1003952625"
"2016/12/19"," 1.6914132326"," 1.3649728296"," 1.4390781755"," 0.957934177"," 1.0322552017"," 1.2570723375"," 1.0208167564"," 1.7716799980"," 1.1324450858"," 1.7642900431"," 1.731466e+00"," 1.1950544120"," 9.661694e-01"," 1.315368e+00"," 1.4516339695"," 1.322409e+00"," 1.0928592747"," 0.2609839323"
"2016/12/20"," 1.8309440554"," 1.5539959713"," 1.4337004084"," 1.123443178"," 1.0500172991"," 1.2574796075"," 0.7567202353"," 1.8122889996"," 0.9795776487"," 1.7455054502"," 1.746278e+00"," 1.1044069870"," 1.085160e+00"," 1.292338e+00"," 1.7108807959"," 1.499338e+00"," 1.4170883251"," 0.2891392231"
"2016/12/21"," 1.6697738877"," 1.2966791042"," 1.5411428570"," 1.081841644"," 0.8417647177"," 1.1356922875"," 0.6676892432"," 1.7423023738"," 1.1355356492"," 1.3619552812"," 1.738682e+00"," 1.1005623742"," 7.463516e-01"," 1.140693e+00"," 1.7107169404"," 1.393345e+00"," 1.4752395782"," 0.2680227550"
"2016/12/22"," 1.5141669542"," 1.3001902505"," 1.3186842122"," 0.776294959"," 0.7454196832"," 0.9206265508"," 0.5299494320"," 1.4693476146"," 0.9236011510"," 1.4127113589"," 1.777610e+00"," 0.7717198305"," 6.770868e-01"," 1.258881e+00"," 1.5212725882"," 1.349839e+00"," 1.2738192362"," 0.2038452538"
"2016/12/23"," 0.9068335838"," 0.5215646127"," 0.7505463840"," 0.095958646"," 0.0205869680"," 0.3992258598"," 0.1691236859"," 1.2064096142"," 0.7773056016"," 1.2244348375"," 1.409977e+00"," 0.3916157835"," 1.852506e-01"," 8.356629e-01"," 1.2050040222"," 1.002460e+00"," 0.6635626887"," 0.0993187367"
"2016/12/24","-0.2340793977","-0.6920187463"," 0.0472681269","-1.089779016","-1.0359388090","-0.9875015022","-0.2913563281"," 0.4836962285"," 0.2654265952"," 0.3745531130"," 6.213511e-01","-0.7271665262","-1.220297e+00","-3.896701e-01"," 0.0782784808","-9.952483e-01","-0.9016531017","-0.0879760545"
"2016/12/25","-0.6306234600","-1.4278932836","-0.3282908467","-1.588379124","-1.0670420933","-1.9646238012","-0.5325466786"," 0.0163025714","-0.6934029432","-0.1486704616","-6.222587e-01","-1.5061705048","-2.010723e+00","-1.017545e+00","-0.5925189275","-1.975937e+00","-1.6913375693","-0.1888589458"
"2016/12/26","-0.6381501887","-0.6413579206","-0.3407567800","-1.499647775","-1.2417772349","-1.2455613802","-0.3647937567"," 0.4821587367","-0.6527105249","-0.3972299172","-6.002311e-01","-1.7052360094","-1.901994e+00","-6.894857e-01","-0.5298714799","-1.980475e+00","-0.3669905304","-0.1834349118"
"2016/12/27"," 0.2452586797","-0.0385596878"," 0.2231539390","-0.454020538","-0.5028244509","-0.0006861760"," 0.3502221159"," 0.9825854047"," 0.3021758808"," 0.5806992184"," 4.377244e-01","-0.9608335455","-6.798170e-01"," 7.826520e-01"," 0.5670869656","-2.118117e-01"," 0.3640651647","-0.0707682032"
"2016/12/28"," 0.3185624717"," 0.4072015607"," 0.5008663655","-0.594221888","-0.3176074884"," 0.0668391980"," 0.9125873141"," 1.2704922716"," 0.8941608701"," 0.7479843609"," 7.838995e-01","-0.7324635482","-5.195844e-01"," 6.931419e-01"," 0.8490004797"," 3.832385e-01"," 0.4116579330","-0.0536887070"
"2016/12/29"," 0.5300880902"," 0.5273908006"," 0.7213704034","-0.609267059","-0.4688769246"," 0.1035342293"," 0.8787493671"," 1.6104432351"," 0.9637784754"," 1.2410126444"," 8.872014e-01","-0.6677031824","-4.343456e-01"," 6.331788e-01"," 0.9044382821"," 4.403330e-01"," 0.4072674073","-0.0500492216"
"2016/12/30"," 0.4900409851"," 0.4194712808"," 0.5818129785","-0.610909783","-0.5447971067"," 0.0728667947"," 0.7313146384"," 1.8289438793"," 0.7625188542"," 1.3140518781"," 9.958202e-01","-0.6580489326","-5.641791e-01"," 3.542200e-01"," 0.8080092771"," 2.572254e-01"," 0.3649140881","-0.0169253500"
"2016/12/31","-0.0871854708"," 0.2058701148"," 0.3624194483","-1.091930924","-1.2965466164","-0.7190426622"," 0.2732826340"," 1.7935392874"," 0.2695207036"," 1.6380188255"," 8.080160e-01","-0.8756540141","-1.201339e+00","-3.136300e-01"," 0.0983507886","-8.262168e-01","-0.4951580677","-0.0421615997"
"2017/01/01","-0.3809324185","-0.3380488949","-0.1627926038","-1.868333258","-1.4378040184","-1.5912114699"," 0.3997078996"," 1.4881780451","-0.4565929618"," 0.1549509955","-4.059705e-01","-1.2692569237","-1.869177e+00","-1.299545e+00","-0.5300080262","-1.711788e+00","-1.1507391664","-0.0998385410"
"2017/01/02"," 0.9525666415"," 0.5924434678"," 0.1430830731"," 0.141748823"," 0.5840796075"," 0.2595186577"," 1.3579850758"," 1.9585275302","-0.0799705095"," 0.6871093622"," 8.670727e-01"," 0.5907667238","-5.504589e-01"," 3.789874e-01"," 0.9505636260"," 6.027417e-01"," 0.8581120569"," 0.1698725831"
"2017/01/03"," 1.1933401458"," 1.3611530110"," 1.0954886928"," 1.051278489"," 0.6168427420"," 0.9659964342"," 1.7423768411"," 2.3788893138"," 0.8418966008"," 1.1414381548"," 1.039306e+00"," 0.8840679586","-7.873571e-02"," 1.056831e+00"," 1.3000402548"," 1.130671e+00"," 1.3804453422"," 0.2162045984"
"2017/01/04"," 1.3079182269"," 1.4102704757"," 1.1723683251"," 1.217745240"," 0.6716943598"," 0.9010911642"," 2.3198442870"," 2.4726455625"," 0.9066740996"," 1.1056451627"," 1.224831e+00"," 1.1936874386","-6.063066e-02"," 1.562172e+00"," 1.2843101198"," 1.159556e+00"," 1.2754441287"," 0.2292471228"
"2017/01/05"," 1.2609579852"," 1.6918181109"," 1.3960687925"," 1.056224847"," 1.7070778435"," 0.4267980420"," 2.8448951934"," 2.3616847808"," 1.3907113925"," 0.9007908344"," 1.358706e+00"," 1.1906117484","-7.812920e-02"," 2.220898e+00"," 1.2820980695"," 1.359436e+00"," 1.2408107067"," 0.2245663057"
"2017/01/06"," 0.6112867661"," 1.9568131991"," 1.3936399407"," 0.663062168"," 1.5435684307","-0.9796411903"," 2.5296247046"," 2.6586359430"," 1.2270003407"," 0.3239585075"," 9.312566e-01"," 1.4891245693","-9.265588e-01"," 2.396442e+00"," 1.3505077714","-5.282572e-03"," 1.1546118201"," 0.1545941973"
"2017/01/07"," 0.8163492155"," 1.2466742069"," 0.7420997234"," 0.139815137"," 0.0572180446","-0.1986465706"," 1.5747867389"," 2.3064388574"," 0.1621413867"," 1.5787585482"," 1.427257e+00"," 0.8329773270","-6.642281e-01"," 1.418348e+00"," 0.5595223000"," 4.121536e-01"," 0.0772882273"," 0.1557535328"
"2017/01/08"," 0.4119511755"," 0.6363135050"," 0.0962362743","-0.594185518","-0.0879630690","-0.3970006596"," 0.8793749378"," 1.6335402054","-0.0668444959"," 1.5417276029"," 1.359086e+00"," 0.4856806421","-9.923403e-01"," 7.813485e-01","-0.1139787253"," 3.651727e-02","-0.3763684811"," 0.1626474386"
"2017/01/09"," 1.7836974707"," 1.6259937631"," 1.3777414001"," 1.253951850"," 0.9295099138"," 1.3543827276"," 1.1832080519"," 2.0452113167"," 0.5955396204"," 2.8398560026"," 2.496545e+00"," 1.7129664671"," 9.526869e-01"," 1.933683e+00"," 1.4332002175"," 1.699492e+00"," 1.2761206145"," 0.3592169138"
"2017/01/10"," 2.0765853896"," 1.8127790314"," 1.4669537615"," 1.525916647"," 1.0086562168"," 1.6649261392"," 1.0707452956"," 2.0216108179"," 0.7155564998"," 2.6008772277"," 2.686628e+00"," 2.0076346753"," 1.457858e+00"," 1.967141e+00"," 1.4451343651"," 1.850377e+00"," 1.6500912706"," 0.4038927356"
"2017/01/11"," 2.1561478201"," 1.4351957563"," 1.3334424866"," 1.683551483"," 0.7665572503"," 1.3696282031"," 1.2081280460"," 1.8441612042"," 0.6958141938"," 2.2789555941"," 2.834555e+00"," 1.9961862729"," 1.561940e+00"," 2.033621e+00"," 1.5110316149"," 1.847009e+00"," 1.3362548997"," 0.4093561041"
"2017/01/12"," 1.8442385489"," 1.6210164238"," 1.2040525133"," 1.484278743"," 0.8029019177"," 1.2229838345"," 1.3447195494"," 1.7393503896"," 1.1999401489"," 1.8623036353"," 2.599847e+00"," 1.9042573103"," 1.484503e+00"," 1.940635e+00"," 1.5176677656"," 1.564935e+00"," 1.4446518068"," 0.3838941981"
"2017/01/13"," 1.8369981632"," 1.8581924296"," 1.3699532030"," 1.485666875"," 1.0004051738"," 1.1832478534"," 1.2476675414"," 1.9692476916"," 1.2105617404"," 1.7394233328"," 2.068716e+00"," 1.7814005740"," 1.368193e+00"," 1.660373e+00"," 1.6257305163"," 1.444592e+00"," 1.2660794424"," 0.3421995248"
"2017/01/14"," 0.8230169153"," 1.0160574855"," 0.8520418772"," 0.112313147","-0.2447754215"," 0.3516295668"," 0.7693659040"," 1.6433570904"," 0.5422362824"," 0.9977279456"," 1.110895e+00"," 0.5390780413","-1.339197e-01"," 4.367779e-01"," 0.5113487614"," 4.507428e-01"," 0.2038971943"," 0.1602873627"
"2017/01/15"," 0.2703750459"," 0.8585574928"," 0.7960535828","-0.478030981","-0.1988289560","-0.1988094786"," 0.8286865730"," 1.5256928445"," 0.2219899697"," 0.5814527551"," 8.761876e-01"," 0.1054911592","-8.098062e-01"," 1.356588e-01","-0.0154195979","-3.722922e-01","-0.2628912980"," 0.1002296431"
"2017/01/16"," 1.8219037998"," 2.1346469734"," 1.7676533671"," 1.390085791"," 1.4759786922"," 1.4150659647"," 1.5777860504"," 2.1770704554"," 0.8667454412"," 1.4567394305"," 2.042701e+00"," 1.5561062670"," 1.081750e+00"," 1.599975e+00"," 1.5154010968"," 1.350462e+00"," 1.4158746299"," 0.3302749310"
"2017/01/17"," 2.0672996972"," 2.2862436102"," 1.9371023912"," 1.637482467"," 1.5923846598"," 1.7164593759"," 1.5061167874"," 2.6595815005"," 0.8979974316"," 1.6388261863"," 2.254432e+00"," 1.6236005797"," 1.433672e+00"," 1.781603e+00"," 1.6993289780"," 1.679697e+00"," 1.6208233098"," 0.3607695953"
"2017/01/18"," 2.1144235635"," 2.3749097012"," 2.1962025949"," 1.668876077"," 1.1075420696"," 2.1913498275"," 1.1860474002"," 2.9801254740"," 1.0581205880"," 1.4789149384"," 2.205249e+00"," 1.6736659812"," 1.415632e+00"," 1.726419e+00"," 1.8631845514"," 1.762745e+00"," 1.9067911170"," 0.3750542649"
"2017/01/19"," 2.1408489261"," 2.1975775192"," 2.1311280706"," 1.664008522"," 0.9192407729"," 2.2805962707"," 1.0509269877"," 3.0590141772"," 0.9710253137"," 1.3884905371"," 2.083908e+00"," 1.7426127032"," 1.347023e+00"," 1.579988e+00"," 1.6358349433"," 1.766216e+00"," 2.2304895903"," 0.3852398554"
"2017/01/20"," 2.0295024295"," 1.9957058970"," 2.0327746861"," 1.456291816"," 0.4115071864"," 2.0859076121"," 1.2842619985"," 2.9604340481"," 0.9258657879"," 1.2755676835"," 1.999785e+00"," 1.7913965672"," 1.255752e+00"," 1.388366e+00"," 1.5507392822"," 1.589496e+00"," 2.1850987170"," 0.3873307998"
"2017/01/21"," 1.1139413398"," 1.1183823216"," 1.3586714649"," 0.160346157","-0.2881271896"," 0.6957727574"," 0.9491503499"," 2.3873493623"," 0.5713923735"," 0.9375526594"," 1.365732e+00"," 0.9131161438","-6.125356e-02"," 2.377699e-01"," 0.4176233734"," 4.349245e-01"," 0.7822328954"," 0.2134304742"
"2017/01/22"," 0.5369603207"," 0.9302466125"," 1.3174050736","-0.399834889","-0.3168560187","-0.0779996067"," 0.6491734934"," 2.0917050681"," 0.4761088824"," 0.3958136121"," 7.844692e-01"," 0.3757247175","-8.755303e-01"," 3.441676e-02","-0.0133987125","-4.469435e-01"," 0.1695356931"," 0.1458370738"
"2017/01/23"," 1.9944867788"," 2.1603439345"," 2.2694261959"," 1.598075274"," 1.0213792135"," 1.6076096677"," 1.1648265570"," 2.6519055727"," 1.3415288057"," 1.5647642956"," 1.978327e+00"," 1.7501310570"," 9.465645e-01"," 1.386628e+00"," 1.6651104724"," 1.262255e+00"," 1.7284110868"," 0.3431518361"
"2017/01/24"," 2.2285107711"," 2.3019858927"," 2.2926523869"," 1.736888492"," 1.0418976452"," 1.6561155305"," 1.4579049970"," 2.8146759837"," 1.0897366965"," 1.9547733505"," 1.959528e+00"," 1.9293754469"," 1.165440e+00"," 1.453109e+00"," 1.6898253548"," 1.572330e+00"," 1.9808331552"," 0.3648686744"
"2017/01/25"," 2.1665379782"," 2.2405215398"," 2.7244646463"," 1.706767842"," 1.2097958302"," 1.7609196895"," 1.6547112499"," 2.9373024842"," 1.0803850779"," 1.8088025312"," 1.926486e+00"," 1.9219425289"," 1.182660e+00"," 1.686444e+00"," 1.7725451101"," 1.539476e+00"," 2.0904238608"," 0.3673571052"
"2017/01/26"," 2.1184732708"," 2.1690639243"," 2.5964142731"," 1.644186721"," 1.4762386345"," 1.8621262964"," 1.2462735756"," 2.8624381658"," 1.6412690526"," 1.9545580543"," 1.934652e+00"," 1.7205702568"," 1.195339e+00"," 1.677319e+00"," 1.7078767771"," 1.465716e+00"," 2.2091670220"," 0.3295089415"
"2017/01/27"," 1.9433541114"," 1.8142452243"," 2.2867380240"," 1.520933919"," 0.8309567872"," 1.6299280664"," 1.1687627963"," 2.3748380230"," 1.5154085217"," 2.0237219565"," 1.905408e+00"," 1.9966134521"," 1.130402e+00"," 1.272351e+00"," 1.5163296118"," 1.465844e+00"," 1.8667988661"," 0.3729219157"
"2017/01/28"," 1.0077899223"," 0.5222591252"," 1.4597432552"," 0.158430656","-0.3150950274"," 0.3006122055"," 0.8617818333"," 1.3498575972"," 0.4905492735"," 1.4837052787"," 1.421940e+00"," 1.0588696849","-1.719821e-01"," 1.161056e-01"," 0.2694706258"," 4.169116e-01"," 0.5118773202"," 0.2293092301"
"2017/01/29"," 0.5715260039"," 0.2169051461"," 0.9816316569","-0.445479585","-0.4205418252","-0.3633873050"," 0.6683976521"," 1.0505732912"," 0.4301234301"," 1.0003653240"," 8.609961e-01"," 0.5195132342","-9.725796e-01","-3.727826e-02","-0.1435273471","-4.309118e-01","-0.0874692352"," 0.1650489193"
"2017/01/30"," 2.1391308684"," 1.5214696376"," 1.9130165132"," 1.419236567"," 1.0508396622"," 1.1043867965"," 1.1873499583"," 1.5477058831"," 1.1599582050"," 1.7561087878"," 2.033396e+00"," 1.8516288336"," 8.248615e-01"," 1.497864e+00"," 1.5005175489"," 1.228993e+00"," 1.3624189843"," 0.3810579666"
"2017/01/31"," 2.1248546277"," 1.9110139607"," 1.6825273529"," 1.410634997"," 1.1317006395"," 1.1029477757"," 1.2620071070"," 1.2874277435"," 0.8088773055"," 1.9745267762"," 1.897433e+00"," 1.9749981849"," 1.205527e+00"," 1.407920e+00"," 1.4838042804"," 1.463657e+00"," 1.6012251171"," 0.3917197128"
"2017/02/01"," 2.0119946042"," 1.5051871788"," 1.3268063646"," 1.456576717"," 1.0778311311"," 1.0240867187"," 1.3616927962"," 1.1694060308"," 0.9525707425"," 1.7291967636"," 1.616201e+00"," 1.7794355497"," 1.143515e+00"," 1.543054e+00"," 1.5521866731"," 1.483133e+00"," 1.4184611934"," 0.3516191258"
"2017/02/02"," 1.8993800175"," 1.1801553467"," 1.3015258996"," 1.393831929"," 1.1349948181"," 1.0586367944"," 1.5094303125"," 1.1295657751"," 0.9363186418"," 1.3298223243"," 1.230528e+00"," 1.5919038835"," 1.148851e+00"," 1.640385e+00"," 1.2687711496"," 1.399592e+00"," 1.4300145103"," 0.3237536688"
"2017/02/03"," 1.5910704860"," 1.0931483688"," 1.3300325525"," 1.134136039"," 0.8397778128"," 0.9058019211"," 1.4605843819"," 1.1885900845"," 0.8545430443"," 0.8101511368"," 8.222579e-01"," 1.1560956695"," 9.937245e-01"," 1.345784e+00"," 1.1708401352"," 1.331858e+00"," 1.3104754835"," 0.2812516012"
"2017/02/04"," 0.4238548604"," 0.5501553757"," 0.9329738471","-0.147237263","-0.2292469378","-0.2204762452"," 0.9023725160"," 0.8036674864"," 0.3297866902"," 0.0665180839","-2.219659e-02"," 0.2055365265","-3.140768e-01"," 2.694895e-01"," 0.2164906570"," 2.910953e-01"," 0.1940218275"," 0.1084692062"
"2017/02/05","-1.5857816873","-1.8170903505","-1.0164721504","-2.368115400","-2.0414194694","-2.7683305139","-0.6622112006","-0.5570473317","-1.2855921939","-2.0042545308","-2.465741e+00","-2.3818024172","-2.206108e+00","-1.606747e+00","-1.9278599232","-2.221553e+00","-2.6397906101","-0.3262402030"
"2017/02/06","-0.8710697153","-1.6791138747","-1.4706339091","-1.511698460","-1.6733732330","-2.0140799607","-0.6912074019","-0.4532858552","-1.1443676552","-2.2846239990","-1.810040e+00","-2.1817971184","-1.101864e+00","-1.270867e+00","-1.2688601161","-1.567935e+00","-1.5982876056","-0.3381440944"
"2017/02/07"," 1.4715427627"," 1.6831367051"," 1.5494029372"," 1.455970545"," 1.2843784907"," 0.8329005825"," 2.3799733419"," 1.4558676554"," 1.0755094477"," 0.6942679606"," 1.005125e+00"," 1.2301685418"," 8.798897e-01"," 2.138774e+00"," 1.5871971473"," 1.595811e+00"," 1.1452537660"," 0.2605491814"
"2017/02/08"," 1.6584428886"," 1.7387362861"," 1.3805344380"," 1.494910987"," 1.4453461398"," 0.9439495489"," 2.3375830723"," 1.6217437997"," 1.1754110220"," 0.6762907284"," 1.121909e+00"," 1.3081714626"," 1.031057e+00"," 2.147464e+00"," 1.6677594709"," 1.745238e+00"," 1.1771348192"," 0.3082475565"
"2017/02/09"," 1.7552677076"," 2.0399617744"," 1.5168203289"," 1.548751118"," 1.7075362873"," 1.1122878354"," 2.4102521058"," 1.8458140079"," 1.4677534547"," 0.6988430047"," 1.317499e+00"," 1.4248768185"," 1.090905e+00"," 2.126173e+00"," 1.7986527648"," 1.783191e+00"," 1.5123468161"," 0.2912301675"
"2017/02/10"," 1.5804348912"," 2.1442158118"," 1.2601447259"," 1.460025831"," 1.1990143665"," 1.2335592800"," 2.2340068476"," 1.8859732931"," 1.5009858924"," 0.7107919435"," 1.201095e+00"," 1.2780126115"," 1.056850e+00"," 1.990170e+00"," 1.8423475843"," 1.522768e+00"," 1.6817335640"," 0.2561188636"
"2017/02/11"," 0.5904655439"," 1.1501755587"," 0.2611610776"," 0.065328812","-0.2550048621"," 0.1621811162"," 1.6276031866"," 1.5331150861"," 0.9551550930"," 0.3693321803"," 4.221532e-01"," 0.3089138915","-2.663513e-01"," 8.195858e-01"," 0.6638709910"," 5.183742e-01"," 0.5644774101"," 0.0926008015"
"2017/02/12"," 0.1393936051"," 0.3191913981"," 0.1656767802","-0.531580150","-0.2797731149","-0.5821591991"," 1.0330825123"," 1.0400414725"," 0.7819858514"," 0.2842363598","-2.333577e-01","-0.2061787809","-1.112142e+00"," 5.788644e-01"," 0.0612921197","-2.506474e-01","-0.0736012755"," 0.0158465804"
"2017/02/13"," 1.4656522794"," 1.2352533353"," 1.3305441134"," 1.418587964"," 1.4140254492"," 0.8732610443"," 1.1729704019"," 1.3234896132"," 1.2457035779"," 1.3736889238"," 9.808187e-01"," 1.0941546863"," 6.370164e-01"," 1.803763e+00"," 1.3291519284"," 1.548438e+00"," 1.2799606665"," 0.2050666966"
"2017/02/14"," 1.4901959597"," 1.3401633011"," 1.1796166199"," 1.397317414"," 1.2388422615"," 0.9276044443"," 0.8567287075"," 1.2136819503"," 1.2489984027"," 1.2595281171"," 1.068549e+00"," 1.4071061640"," 7.369343e-01"," 1.431383e+00"," 1.3070587352"," 1.595028e+00"," 1.5120351020"," 0.2432833634"
"2017/02/15"," 1.4325183109"," 1.1842066694"," 1.2509120658"," 1.273931254"," 1.0853080185"," 0.7344634119"," 1.1274237140"," 0.9610489887"," 1.0714064583"," 1.0742119184"," 9.886043e-01"," 1.5073224030"," 6.650469e-01"," 1.428776e+00"," 1.2216626722"," 1.383460e+00"," 1.2185728928"," 0.2401780004"
"2017/02/16"," 1.3896077764"," 1.2009135525"," 0.9760266868"," 1.257043323"," 0.8345137438"," 0.7876528802"," 1.2213564381"," 0.9599266197"," 0.6838427010"," 0.7585876985"," 8.636546e-01"," 1.6116395622"," 6.269844e-01"," 1.421824e+00"," 1.3900242739"," 1.184407e+00"," 0.9624633134"," 0.2752686019"
"2017/02/17"," 1.4471218007"," 1.3213342965"," 1.1213411803"," 1.154976206"," 0.5579341328"," 0.7007957546"," 1.0891210776"," 0.9555639867"," 0.8557330888"," 0.9912690598"," 9.082795e-01"," 1.4951905139"," 6.301153e-01"," 1.284952e+00"," 1.2886796017"," 1.234183e+00"," 0.7817222150"," 0.2705898550"
"2017/02/18"," 0.3738266586"," 0.2701125175"," 0.2451817642","-0.249516540","-0.7160622541","-0.2481841841"," 0.6536638912"," 0.5151264042","-0.0013654038"," 0.3812811191"," 3.893017e-01"," 0.3852080956","-5.408613e-01"," 7.786828e-02"," 0.1061885468"," 2.100157e-01","-0.1495600235"," 0.1022998851"
"2017/02/19","-0.1448631196","-0.0142131676"," 0.2102066755","-0.781213598","-0.9594004367","-0.9296284284"," 0.5318832738"," 0.3933109306","-0.1305829259","-0.2719275325","-3.539398e-01","-0.2054098584","-1.259703e+00","-2.332446e-01","-0.4208529051","-7.457809e-01","-0.8290038285"," 0.0260528733"
"2017/02/20"," 1.2483179898"," 1.0520177975"," 0.9492337396"," 1.242646756"," 0.3427349464"," 0.5631656298"," 1.2468620120"," 0.9508016059"," 0.1032430632"," 0.2606076025"," 7.751644e-01"," 1.0802286446"," 4.034128e-01"," 1.013814e+00"," 1.1707035889"," 8.404566e-01"," 0.5678532071"," 0.2247961026"
"2017/02/21"," 1.2983461916"," 1.1359766373"," 1.2445721106"," 1.287115479"," 0.2171308005"," 0.6879667481"," 1.3744327289"," 0.8361354691"," 0.6195003678"," 0.3965671488"," 9.384725e-01"," 1.2072717370"," 7.904709e-01"," 1.011642e+00"," 1.0255275508"," 9.921183e-01"," 0.7631719121"," 0.2367206963"
"2017/02/22"," 1.2145295232"," 1.0840811228"," 1.0183554056"," 1.441828570"," 0.3469970558"," 0.6999404875"," 1.5892405640"," 0.7856211767"," 0.5174496085"," 0.1667922861"," 7.943437e-01"," 1.0721976757"," 7.070352e-01"," 1.288428e+00"," 1.3327294417"," 1.000116e+00"," 0.5969487303"," 0.2188959130"
"2017/02/23"," 1.0149075896"," 1.0186811993"," 0.8588527707"," 1.298275092"," 0.8777095465"," 0.7516502080"," 1.4640121665"," 0.8455910435"," 0.8371008990","-0.0582460603"," 5.784352e-01"," 0.9858220427"," 6.415078e-01"," 1.171978e+00"," 1.3280868671"," 9.310715e-01"," 0.6222174660"," 0.1923761133"
"2017/02/24"," 1.1055146763"," 1.1639886399"," 1.0844653331"," 1.016538814"," 0.4323706324"," 0.6194503504"," 1.6218045177"," 0.9371140854"," 0.8606087190","-0.3289810238"," 7.563650e-01"," 0.9211471127"," 6.133708e-01"," 1.042492e+00"," 0.9382744580"," 9.119245e-01"," 0.4676139233"," 0.1834947753"
"2017/02/25"," 0.0372918948"," 0.1150433184"," 0.1263975884","-0.323996803","-0.4313743321","-0.4243420555"," 1.1965592730"," 0.6061920423"," 0.0146380310","-0.3874339404"," 8.243449e-02","-0.1022888009","-6.094048e-01"," 1.026357e-01"," 0.0892294950","-1.833372e-02","-0.5750828797"," 0.0536699012"
"2017/02/26","-0.2787898021","-0.3348850048","-0.0845355829","-0.999356449","-0.6467039623","-1.0309572163"," 1.0571055694"," 0.2281189701","-0.0700860351","-0.5558493879","-6.402986e-01","-0.6024302015","-1.310707e+00","-2.902247e-02","-0.4272159632","-8.751898e-01","-1.1746681948","-0.0083131434"
"2017/02/27"," 1.0076672039"," 0.7849777559"," 0.7767219626"," 0.646186360"," 0.4071505525"," 0.3172016721"," 1.5524775741"," 0.8992379754"," 1.0771790624","-0.8468221936"," 3.216998e-01"," 0.5377110679"," 2.669241e-01"," 1.143300e+00"," 0.9686969761"," 5.119488e-01"," 0.0014621236"," 0.1666430056"
"2017/02/28"," 1.1407348576"," 1.1375585823"," 1.3491563362"," 1.103051576"," 0.5215251887"," 0.3947187379"," 1.1457709311"," 1.2234873042"," 1.4186685581","-0.0298269627"," 2.643521e-01"," 0.5493303420"," 6.384589e-01"," 9.164827e-01"," 1.1457156139"," 6.791321e-01","-0.7899666163"," 0.1706592750"
"2017/03/01"," 1.1583654013"," 1.2781587718"," 0.7770223807"," 1.152036276"," 0.8968611540"," 0.6251792824"," 0.9393868767"," 1.2457540289"," 1.1971426562","-0.2253159066"," 5.332407e-01"," 0.8355404021"," 4.935283e-01"," 1.213691e+00"," 1.0824400533"," 7.352393e-01"," 0.6631647558"," 0.1752345098"
"2017/03/02"," 1.1924402109"," 1.0894057183"," 0.6553936802"," 1.281623568"," 0.9880801252"," 0.5919053195"," 0.9710424675"," 0.9354535943"," 0.9986005994","-0.3472812003"," 4.804504e-01"," 0.7622364524"," 4.160019e-01"," 9.873087e-01"," 1.2122682860"," 7.595513e-01"," 0.7107442597"," 0.1621298781"
"2017/03/03"," 0.8762357956"," 1.1313079702"," 0.4305524743"," 0.809895032"," 0.6333514446"," 0.7235485746"," 1.1902435798"," 0.7567970495"," 1.1488481623","-0.0849966124"," 1.768114e-01"," 0.5090900619"," 4.901515e-01"," 8.747693e-01"," 1.0753123359"," 7.211174e-01"," 1.0944775349"," 0.1232093290"
"2017/03/04","-0.3304542493"," 0.1611126450","-0.2392456991","-0.622717999","-0.4132019984","-0.2101723130"," 0.9643268662"," 0.3644099288"," 0.2837657143","-0.3840430254","-4.439491e-01","-0.4418962603","-6.776041e-01","-2.367208e-01","-0.0440943233","-3.598072e-01","-0.1739201459","-0.0302991132"
"2017/03/05","-0.6730840271","-0.2879668296","-0.2068945450","-0.998974562","-0.3001847339","-0.8904083227"," 0.8988276154"," 0.3727700404"," 0.2441301265","-0.8921420424","-8.020875e-01","-0.8401127052","-1.425157e+00","-1.263539e-01","-0.4992304877","-1.221940e+00","-0.7434217378","-0.0991760636"
"2017/03/06"," 0.8914937835"," 1.2206685736"," 0.8968967530"," 0.870209072"," 0.8967609580"," 0.3089612415"," 1.5633607902"," 1.0940035903"," 1.0466375463","-0.3396920095"," 2.577058e-01"," 0.3496667866"," 2.580560e-01"," 1.323624e+00"," 1.0080496230"," 5.311676e-01"," 0.6269197058"," 0.0712773092"
"2017/03/07"," 1.1059237376"," 1.3133088192"," 0.9298199296"," 1.110646902"," 1.3690440788"," 0.3983434413"," 1.5243411755"," 1.2140547921"," 0.9549597125","-0.2438313792"," 6.657860e-01"," 0.5532603906"," 5.892908e-01"," 1.493519e+00"," 1.0879838336"," 7.808043e-01"," 0.5602858508"," 0.1071442513"
"2017/03/08"," 1.0115941928"," 1.2353305034"," 1.0483088833"," 1.237609473"," 1.2433926706"," 0.2451556006"," 1.3482958713"," 1.0356134962"," 0.8753421808"," 0.1034413811"," 3.796172e-01"," 0.5704329942"," 5.458846e-01"," 1.237155e+00"," 1.4039246884"," 7.830283e-01"," 0.3555825628"," 0.1087590401"
"2017/03/09"," 1.0493914605"," 1.0271311009"," 0.8784767789"," 1.111174271"," 0.9080263871"," 0.1738833422"," 1.1601961913"," 0.6437568102"," 0.5260907528"," 0.3106101435"," 1.350349e-01"," 0.7436114395"," 3.511057e-01"," 1.065956e+00"," 1.0567693468"," 9.192383e-01"," 0.2095611052"," 0.1534348618"
"2017/03/10"," 0.9598479333"," 0.9715315199"," 0.5013510022"," 0.799499195"," 0.2466186612"," 0.0256913475"," 1.0930087566"," 0.4464504902"," 0.8123852726"," 0.3892470782"," 1.445295e-01"," 0.7836808480"," 2.656947e-01"," 1.050313e+00"," 0.6804204039"," 8.033876e-01","-0.0033197028"," 0.1473483504"
"2017/03/11","-0.1984910612","-0.0550736507"," 0.1087031523","-0.552868885","-0.7153372512","-0.9918864430"," 0.5551636442","-0.1565806917"," 0.0325597464"," 0.1489765261","-3.919184e-01","-0.2686323791","-7.440986e-01"," 6.830895e-02","-0.3474182989","-2.195211e-01","-1.0120595697"," 0.0075449101"
"2017/03/12","-0.6468631952","-0.6524315360","-0.1560256393","-1.141897621","-0.7370372390","-1.5758573891"," 0.3423210724","-0.3249014479","-0.1521547034","-0.5850220221","-8.989329e-01","-0.7658689612","-1.477964e+00","-2.514943e-01","-0.9548582189","-1.007206e+00","-1.4313017191","-0.0484965401"
"2017/03/13"," 0.7854241782"," 0.6717722246"," 0.4392140566"," 0.623836826"," 0.7544061267"," 0.2925346829"," 0.8524925371"," 0.3577602769"," 0.6496155993"," 0.1244865841"," 1.570625e-01"," 0.2701260206"," 1.838245e-01"," 9.647139e-01"," 0.5877600771"," 6.261571e-01"," 0.0605153579"," 0.1199590491"
"2017/03/14"," 0.9382904007"," 0.8976045268"," 0.2658166131"," 0.796147068"," 0.5152742840"," 0.4500803131"," 0.9534407936"," 0.4792990020"," 0.5796072331"," 0.5087902898"," 1.724438e-01"," 0.3334339772"," 4.820866e-01"," 9.347324e-01"," 0.7205377101"," 7.041745e-01"," 0.3788947954"," 0.1313039751"
"2017/03/15"," 0.8768493876"," 0.6584993198"," 0.1241609852"," 0.795292366"," 0.3698956142"," 0.2195111633"," 0.6734422084"," 0.3954711065"," 0.5375027470"," 0.6243505217"," 1.468082e-01","-1.1667339171"," 4.410326e-01"," 8.321868e-01"," 0.5307656469"," 6.227165e-01"," 0.2349823818"," 0.1552773772"
"2017/03/16"," 0.6852859624"," 0.5657433221"," 0.2768702036"," 0.657449022"," 0.3644160293"," 0.2063699164"," 0.6200230419"," 0.2670405745"," 0.6936650089"," 0.6718771565"," 5.905774e-04"," 0.0743070780"," 3.339022e-01"," 6.657674e-01"," 0.4316330249"," 6.504616e-01"," 0.1674465457"," 0.1255694049"
"2017/03/17"," 0.4817370399"," 0.5271207124"," 0.2943100401"," 0.658188551"," 0.1321466648"," 0.0665676846"," 0.8657352116"," 0.1834625214"," 0.6720133031"," 0.2057070731","-1.243591e-01"," 0.2278352804"," 4.163298e-01"," 7.730927e-01"," 0.5325953674"," 5.746919e-01"," 0.0589103620"," 0.0982836157"
"2017/03/18","-0.2066722880","-0.2699095056"," 0.0117673065","-0.334422948","-0.5464909856","-1.0250382249"," 0.3910213221","-0.1782093573","-0.1841349300","-0.2575565116","-6.131439e-01","-0.3140842454","-8.574498e-01","-3.144990e-01","-0.2847981606","-3.101648e-01","-1.0171398457","-0.0115013161"
"2017/03/19","-0.7908118805","-0.8004398584","-0.2725184187","-0.847237772","-0.2440740497","-1.6540668140"," 0.2725085260","-0.4836282555","-0.6412097214","-0.8745415786","-1.275301e+00","-0.9553656518","-1.542942e+00","-5.795533e-01","-0.8138604979","-1.119414e+00","-1.6350632327","-0.0920544312"
"2017/03/20"," 0.4209096188"," 0.5470300696"," 0.2534305079"," 0.778828755"," 0.6364253811","-0.3074419761"," 0.7562260630"," 0.2226109058"," 0.4963929250","-0.4547140009","-4.731927e-01"," 0.1086522852","-3.394434e-02"," 7.283376e-01"," 0.7268188405"," 4.692687e-01","-0.0569743148"," 0.0908100422"
"2017/03/21"," 0.4644337453"," 0.7408376305"," 0.5380643591"," 0.860849788"," 0.3412943932"," 0.2083112370"," 0.8002673822"," 0.4190101057"," 0.5792875197","-0.4391588509","-4.750916e-01"," 0.2990887700"," 3.648341e-01"," 6.553391e-01"," 0.4525792291"," 5.518978e-01"," 0.2706040037"," 0.0748898814"
"2017/03/22"," 0.7096251121"," 0.7199636726"," 0.8970956147"," 0.934875422"," 0.3977368583"," 0.4418670338"," 0.6636987307"," 0.6153670245"," 0.8724292360","-0.6379310617","-3.750179e-01"," 0.1503449746"," 4.598180e-01"," 6.040663e-01"," 0.4290113358"," 6.980399e-01"," 0.6340360715"," 0.0897128139"
"2017/03/23"," 0.6270765338"," 0.7565413290"," 0.6257491229"," 0.826267718"," 0.7030330102"," 0.6502399660"," 0.5907297660"," 0.6678723687"," 0.9184768547","-0.7694770361","-4.429997e-01"," 0.1773426997"," 3.646373e-01"," 5.388890e-01"," 0.3699960201"," 6.637821e-01"," 0.8483030122"," 0.0688033700"
"2017/03/24"," 0.5475141033"," 0.6356189926"," 0.4720399280"," 0.680629011"," 0.2373732206"," 0.7501297331"," 0.7297264316"," 0.6224932989"," 0.7825009453","-0.8242160933","-4.414805e-01"," 0.0954097302"," 2.637769e-01"," 4.054928e-01"," 0.1583219285"," 5.605619e-01"," 0.9466521150"," 0.0609571529"
"2017/03/25","-0.6100885808","-0.5464798015","-0.3113233657","-0.776958276","-0.9973368966","-0.2183584409"," 0.2961916611","-0.0824351507","-0.0648462868","-1.5445971573","-1.145984e+00","-0.7784280295","-1.047754e+00","-3.809798e-01","-0.9433064010","-4.492117e-01","-0.1393198850","-0.0809372318"
"2017/03/26","-1.6848563437","-1.7275754109","-1.4496481001","-2.163223453","-1.7278278480","-1.9708821843","-0.9426925321","-0.9792271993","-1.0285958600","-2.1500100539","-2.095449e+00","-2.0999495848","-2.155367e+00","-1.558516e+00","-2.0673010161","-2.097471e+00","-1.4141574457","-0.3005277977"
"2017/03/27"," 0.3586504829"," 0.4206673856"," 0.1793065974"," 0.474561091"," 0.1345693275"," 0.5011248258"," 0.3032871752"," 0.0561082336"," 0.7868526007","-0.7213045127","-3.106442e-01"," 0.0438064835","-7.805544e-02"," 2.668824e-01"," 0.0167234038"," 2.385836e-01"," 0.7592721703"," 0.0579138972"
"2017/03/28"," 0.4055698186"," 0.4820931545"," 0.2043981202"," 0.535663154"," 0.4042779532"," 0.3744095382"," 0.3043583579"," 0.0155684191"," 0.6902902557","-0.6295883342","-2.783624e-01"," 0.1249705304"," 9.927411e-02"," 3.090304e-01"," 0.0834672407"," 3.658042e-01"," 0.5675613897"," 0.0771878500"
"2017/03/29"," 0.3845440657"," 0.4069700565"," 0.1428946033"," 0.664201770"," 0.5922285640"," 0.2477621289"," 0.5758760327","-0.0602837378"," 0.5563303173","-0.6207611903","-3.847025e-01"," 0.1797349031"," 2.266242e-01"," 5.905963e-01"," 0.4461888617"," 3.675985e-01"," 0.3264472463"," 0.0590732327"
"2017/03/30"," 0.3838486614"," 0.3477821612"," 0.1624005226"," 0.527273744"," 0.4903859851"," 0.0998959502"," 0.6448659108","-0.1908436960"," 0.2247252959","-0.6663501593","-4.956000e-01"," 0.1629894787"," 1.778496e-01"," 5.006516e-01"," 0.1714030651"," 4.685866e-01"," 0.2713866049"," 0.0605638070"
"2017/03/31"," 0.0506682006"," 0.2088410848","-0.0771503051"," 0.342427880","-0.1267965663"," 0.0559515120"," 0.6646556539","-0.3184862635","-0.0041096109","-0.9898326903","-5.797227e-01","-0.0090783007"," 7.801358e-02"," 5.401925e-01"," 0.0722977524"," 1.585958e-01"," 0.1800013270"," 0.0258665515"
"2017/04/01","-0.8987631680","-0.5247569951","-1.2086419452","-1.067962913","-1.2622484043","-0.9313253869"," 0.2026645582","-0.5652075693","-0.4052878329","-1.1213248406","-1.185861e+00","-0.9780061491","-9.888487e-01","-8.724166e-01","-0.8059135026","-8.404520e-01","-0.9468383763","-0.1257786729"
"2017/04/02","-1.4266159202","-1.0059383791","-1.2092427813","-1.644286299","-1.2225169242","-1.4637359449","-0.0725179896","-0.6699338218","-0.5690077657","-1.3118081479","-1.776049e+00","-1.4641360721","-1.612190e+00","-1.315188e+00","-1.4444586723","-1.591757e+00","-1.5633358373","-0.1832278876"
"2017/04/03"," 0.1377164536"," 0.3298020052","-0.4979292853"," 0.268772010"," 0.0505691918","-0.0248644412"," 0.4502420141","-0.0878317468"," 0.1978693655","-0.4152071494","-7.800599e-01","-0.2818749342","-1.368620e-01"," 2.438531e-01"," 0.1258512157"," 1.464242e-01","-0.1444399543","-0.0106732193"
"2017/04/04"," 0.3479739820"," 0.3790738060","-0.5050746065"," 0.350653624"," 0.2130615211"," 0.1023938732"," 0.2720400621","-0.0289035306"," 0.2931706185","-0.4441644874","-5.726966e-01","-0.1008363916"," 2.196002e-01"," 7.352313e-02"," 0.0810640256"," 3.448633e-01","-0.0047191000"," 0.0126998126"
"2017/04/05"," 0.4661518029"," 0.5131532951","-0.4315954613"," 0.599571790","-0.0061417228"," 0.0600920908"," 0.2280473032","-0.0220847546"," 0.1365554292","-0.2995930934","-3.926780e-01","-0.0132646568"," 2.382954e-01"," 6.309476e-02"," 0.2601854766"," 4.127666e-01"," 0.0247478273"," 0.0421386534"
"2017/04/06"," 0.5926744752"," 0.6899838847","-0.3943847141"," 0.634099305"," 0.0478043504"," 0.0080565544"," 0.2277273766"," 0.0546898974"," 0.0968665559","-0.5629541623","-2.783624e-01"," 0.2198897474"," 2.320172e-01"," 2.377699e-01"," 0.3935912226"," 4.403762e-01"," 0.0066883083"," 0.0725298056"
"2017/04/07"," 0.4481940101"," 0.4794694407","-0.4662710767"," 0.488642450","-0.4503208214","-0.0498300951"," 0.4139389186","-0.0183678682"," 0.0942200390","-0.3912016238","-2.293699e-01"," 0.3075469181"," 1.955366e-01"," 3.251075e-01"," 0.2670674107"," 5.040393e-01","-0.0679042036"," 0.0939568100"
"2017/04/08","-0.7865985487","-0.5633796048","-1.4586247435","-0.966204943","-1.2939424667","-0.9962713839"," 0.0505451906","-0.7021942431","-0.6195668965","-0.8722271445","-9.298855e-01","-0.7518574837","-1.013822e+00","-6.347368e-01","-0.9117095845","-4.989214e-01","-1.1362477786","-0.0635471992"
"2017/04/09","-1.3531485037","-1.1270922196","-1.2784050699","-1.548250587","-1.4739152104","-1.6466001965","-0.2675160862","-1.0563823805","-0.9467136913","-1.2847346516","-1.617488e+00","-1.3405958492","-1.750072e+00","-9.219513e-01","-1.5122675704","-1.355186e+00","-1.7319466162","-0.1333971634"
"2017/04/10"," 0.0379054868"," 0.1838772202","-0.4804894488"," 0.421612032","-0.5509308010","-0.3314301819"," 0.1627822844","-0.4188883204","-0.1138867787","-0.7178059496","-5.204760e-01","-0.1614104014","-1.749490e-01"," 1.691165e-01"," 0.1828729552"," 1.589634e-01","-0.2747828578"," 0.0373149896"
"2017/04/11"," 0.2820332941"," 0.4359080758","-0.3683834346"," 0.501262935","-0.2417383495","-0.2345406375"," 0.3048439607","-0.2387058151","-0.0083813379","-0.4919064184","-3.693211e-01"," 0.0526918108"," 1.086176e-01"," 3.946299e-01"," 0.2053484780"," 4.192848e-01","-0.0344314191"," 0.0817009775"
"2017/04/12"," 0.3025681733"," 0.2208793008","-0.4594649066"," 0.599747580","-0.3098952350","-0.4080784049"," 0.4808578435","-0.2192257942"," 0.0251796941","-0.7473553522","-4.422401e-01"," 0.1355645745"," 1.514993e-01"," 5.093419e-01"," 0.4951543689"," 6.153268e-01"," 0.0168886536"," 0.0909342567"
"2017/04/13"," 0.4222595212"," 0.2907549712","-0.7172562133"," 0.357951926","-1.3789029712","-1.5999949273"," 0.6504789081","-0.1918238470"," 0.0715559072","-0.9667959976","-3.195692e-01"," 0.1374441629"," 8.008718e-02"," 3.333633e-01"," 0.2921373134"," 5.544109e-01","-0.1753129109"," 0.0669194498"
"2017/04/14","-0.0014462141"," 0.2966583272","-1.7336367137","-1.448244452","-1.3607202398","-2.1849976242"," 0.3227484223","-0.2849074430","-0.4694791903","-1.7203326754","-4.823075e-01","-1.5699910765","-2.138966e-01","-6.964379e-01"," 0.1977291939"," 1.631442e-01","-1.3702521884","-0.1259649947"
"2017/04/15","-0.9692853429","-0.6438272983","-1.1036840864","-1.208315806","-0.9741434219","-1.8386823267"," 0.3356197535","-0.6553660872","-0.9982319626","-1.3143917022","-9.587493e-01","-1.5331682299","-1.464842e+00","-6.708015e-01","-0.8229271730","-1.342909e+00","-1.6922196538","-0.1553624307"
"2017/04/16","-1.4632678162","-1.2148322940","-1.3988713036","-1.877656172","-1.1324379184","-2.2307068992"," 0.0791386271","-0.8924742257","-0.9689515385","-2.4139093633","-2.112160e+00","-2.1517237032","-2.393142e+00","-1.426858e+00","-1.4151012154","-2.440456e+00","-2.5134668282","-0.2570941212"
"2017/04/17","-1.2362387729","-1.0612678718","-0.9166081731","-1.710752978","-1.0905805825","-1.4351184362"," 0.1050669611","-0.7567098578","-0.5437681644","-2.0157728771","-1.963663e+00","-2.3558299222","-2.349064e+00","-9.693135e-01","-1.1689355256","-2.318116e+00","-1.3744437477","-0.2805085579"
"2017/04/18"," 0.4278227554"," 0.5126902868","-0.1799428863"," 0.426740241"," 0.2140700974","-0.3292716507"," 0.4301323444"," 0.0261578937"," 0.1519638417","-1.1603472757","-1.319548e-01"," 0.0355192072","-3.098805e-01"," 3.911538e-01"," 0.2588746320"," 1.595062e-01","-0.2433925885"," 0.0591767448"
"2017/04/19"," 0.8552100427"," 0.5863471918"," 0.2738801935"," 0.623994430"," 0.4773983198","-0.0909779456"," 0.2483683529"," 0.2376322005"," 0.1954803955","-1.0652940062"," 2.108022e-01"," 0.7727450606"," 8.393932e-02"," 4.146176e-01"," 0.3069935521"," 5.564342e-01","-0.0003484709"," 0.1684234137"
"2017/04/20"," 0.7906192573"," 0.6784472610"," 0.1910106214"," 0.607755102"," 0.0068950952","-0.0538077659"," 0.2471172115"," 0.3512912802"," 0.2423006551","-0.9938694939"," 4.863371e-01"," 0.8501499306"," 1.391233e-01"," 3.655174e-01"," 0.1697098908"," 6.535807e-01"," 0.0069535968"," 0.1727709218"
"2017/04/21"," 0.4552298652"," 0.6018579701","-0.1027075704"," 0.552872356","-0.3415656663","-0.1109070266"," 0.2198863193"," 0.1816175312"," 0.0438651695","-0.5866367436"," 3.044195e-01"," 0.3519735543"," 1.382299e-01"," 3.120720e-01"," 0.2641999382"," 5.810038e-01","-0.0825481323"," 0.1186962015"
"2017/04/22","-0.5454977953","-0.4799223573","-0.7028814915","-0.656742392","-1.1673127300","-1.0134989069","-0.1551333115","-0.4715704762","-0.6783586489","-0.5775404794","-4.530640e-01","-0.4732512132","-1.072424e+00","-6.751467e-01","-0.8324034870","-4.126273e-01","-1.2226522638","-0.0230118614"
"2017/04/23","-1.1470224948","-0.8433067109","-0.7308203731","-1.269684584","-1.3809664409","-1.6954047239","-0.3191585177","-0.7719733075","-0.8522117220","-1.1858598746","-1.014008e+00","-1.1231616393","-1.760908e+00","-9.097849e-01","-1.2676038900","-1.259266e+00","-1.8573551525","-0.1126119340"
"2017/04/24"," 0.1385754824"," 0.2618555360","-0.0999929434"," 0.565050337","-0.4686226537","-0.5303137220"," 0.1094031087","-0.1511456583"," 0.2311195650","-0.6272200761","-2.033546e-01","-0.0492331450","-1.002651e+00"," 1.717236e-01"," 0.2328489051"," 3.212424e-01","-0.7546832374"," 0.0426976188"
"2017/04/25"," 0.1305169740"," 0.4130277485"," 0.2669290103"," 0.698159484"," 0.1347366359","-0.0300639221"," 0.2148560454"," 0.0819073456"," 0.5538880617","-0.3992752311","-1.319548e-01"," 0.0987417279","-1.718796e+00"," 4.650214e-01"," 0.1683444277"," 4.355682e-01","-1.5657831243"," 0.0189105385"
"2017/04/26"," 0.3840940982"," 0.5753893285"," 0.5931764341"," 0.724164231"," 0.5133147913"," 0.0461498795"," 0.2204204824"," 0.3745419997"," 0.6304860774","-0.4032043866","-1.543622e-01"," 0.1526517422","-3.357552e-02"," 4.150521e-01"," 0.1677436239"," 7.000881e-01","-0.3267064620"," 0.0177305006"
"2017/04/27"," 0.6340305766"," 0.5961089503"," 0.6050911286"," 0.694977085","-0.0774821932"," 0.1451165012"," 0.2017361999"," 0.5430895360"," 0.5722627045","-0.3816209432","-4.289494e-02"," 0.2025462721"," 1.829475e-01"," 2.360318e-01","-0.9945385769"," 7.248995e-01","-0.1523256568"," 0.0547464270"
"2017/04/28"," 0.5844114361"," 0.5144651520"," 0.5123016192"," 0.505627368"," 0.1079984926"," 0.0777947623"," 0.1964831200"," 0.4584467698"," 0.3552394338","-0.5235011348"," 3.230272e-02"," 0.1647836313","-7.569484e-03"," 1.856281e-01","-0.1739771745"," 7.013852e-01","-0.2633024952"," 0.0460307083"
"2017/04/29","-0.8183417087","-0.5132589554","-0.5972009289","-1.068429664","-0.9867492082","-0.9110704898","-0.1561987812","-0.3259161925","-0.4566196046","-0.8573717071","-5.990918e-01","-0.7216131967","-1.168998e+00","-4.830909e-01","-0.9277674307","-4.832503e-01","-1.3029882731","-0.1029853088"
"2017/04/30","-1.4826164176","-1.3629177844","-0.5308411253","-1.586645474","-1.5235755431","-1.6173989340","-0.3006627633","-0.6795854265","-0.9393069963","-1.4184335878","-1.317267e+00","-1.4370529112","-1.929058e+00","-1.007116e+00","-1.4509309674","-1.540606e+00","-1.8597891750","-0.1735391552"
"2017/05/01","-1.3460717425","-1.1548341341"," 0.2896724540","-1.502217941","-0.9479138204","-1.8999221663","-0.6110229506","-0.6667089328","-0.5255089737","-2.1282651383","-1.573813e+00","-2.0058847263","-2.157301e+00","-9.384629e-01"," 0.2921373134","-1.859591e+00","-1.9581051167","-0.2072426945"
"2017/05/02"," 0.0479683957"," 0.3142526429","-0.0132656442"," 0.555066696","-0.3529757178","-0.4212196518","-0.1856291685"," 0.0952450868"," 0.1563599017","-0.8126439229","-6.008008e-01","-0.3579128307","-2.500985e-01","-7.421206e-02"," 0.4225117313","-1.141274e+00","-0.3972267944"," 0.0124927884"
"2017/05/03"," 0.2858784707"," 0.4217091543","-0.1887291705"," 0.677973981","-0.2859086997","-0.0406529433","-0.3306530220"," 0.1693329719"," 0.1423457952","-0.3191850470","-4.131864e-01"," 0.0868661463"," 1.168464e-01","-6.595627e-02"," 0.4509679826","-1.724919e+00","-0.0942340936"," 0.0304831911"
"2017/05/04"," 0.2020208961"," 0.2821507335"," 0.0652488104"," 0.786187674","-0.4903292582","-0.0058856569","-0.3548617508"," 0.0963443934","-0.0227595626","-0.3786067965","-4.167944e-01","-0.0691396954"," 1.573103e-01","-9.102194e-01"," 0.3310257028","-2.591206e-02","-0.0036446813"," 0.0328639694"
"2017/05/05"," 0.1494156079"," 0.1472609798","-0.1804785375"," 0.423982161","-0.4251470585","-0.0522329884","-0.3511426045","-0.1117704938","-0.0290561415","-0.5165040085","-2.532965e-01","-0.0450467889","-1.627368e-02","-8.550360e-01"," 0.4204908459"," 8.795024e-02","-0.1356390062"," 0.0091182940"
"2017/05/06","-1.0763366954","-0.9721387726","-0.3746941038","-0.976600780","-1.4260678574","-1.0710597404","-0.8500223754","-0.6031643976","-0.6652948018","-0.8117289141","-9.627370e-01","-1.0245686813","-1.000569e+00","-1.249576e+00","-1.0389707466","-6.999845e-01","-1.2914216917","-0.1594408074"
"2017/05/07","-1.3900867426","-1.2860969894","-0.5169330907","-1.486639340","-1.6331105253","-1.7418878120","-0.8027989296","-0.8768456217","-0.8687302506","-1.3487314451","-1.396453e+00","-1.4128745688","-1.817518e+00","-1.439894e+00","-1.2869115384","-1.568650e+00","-1.8858338798","-0.2273240416"
"2017/05/08"," 0.1288398225"," 0.0605240901"," 0.1108065512"," 0.476118951"," 0.0975289598","-0.2636604459","-0.1362347924","-0.7136408694"," 0.1515908426","-0.4540142883","-5.616828e-01","-0.2602596669","-2.692363e-01","-2.549704e-01"," 0.2432810433"," 1.090226e-01","-0.3172422924","-0.2142194099"
"2017/05/09"," 0.3012182709","-0.0162581209","-0.1028478599"," 0.380228720"," 0.1275641174","-0.0201401086","-0.2160079095","-0.1817417447"," 0.1436424108","-0.5350194812","-3.309627e-01"," 0.0300513135"," 3.511564e-03","-6.725982e-02"," 0.1748713414"," 3.456598e-01","-0.1199936131"," 0.0061578480"
"2017/05/10"," 0.0603629543","-0.0327334999","-0.1943856273"," 0.347816743"," 0.3940872676"," 0.0312845228","-0.0837239888","-0.2281816839"," 0.0138831520","-0.6109113894","-4.395816e-01","-0.0551282178"," 4.672110e-02"," 1.404385e-01"," 0.1642480384"," 3.721029e-01","-0.0668297849"," 0.0154118296"
"2017/05/11"," 0.0010899663"," 0.0015676989","-0.3367549844"," 0.331383440"," 0.1427078864","-0.0251223789","-0.1202441772","-0.2641935851"," 0.0153396244","-0.1875314246","-4.158449e-01","-0.0226625991"," 8.907824e-02"," 1.048082e-01"," 0.1681259536"," 2.685054e-01","-0.0959849981"," 0.0072757786"
"2017/05/12","-0.1038342673","-0.0777996419","-0.3357979922"," 0.240506245","-1.6585933833","-0.1238853655","-0.1350921975","-0.3926241171","-0.0241272257","-0.4780736379","-4.792692e-01","-0.1038266460"," 6.101499e-02"," 4.354158e-02"," 0.3077309022"," 1.877572e-01","-0.2284236813","-0.0100521467"
"2017/05/13","-1.0918401201","-1.0453326692","-1.1366157654","-1.065968609","-1.6571244727","-1.1017679020","-0.6450837036","-0.9340172535","-0.9707277243","-0.6941771923","-1.052936e+00","-0.9680101559","-1.139205e+00","-8.658989e-01","-0.8118123033","-7.210819e-01","-1.2637520945","-0.1631879453"
"2017/05/14","-1.6295512506","-1.5225013146","-1.1280292875","-1.706043027","-1.6639151122","-1.7648306914","-0.9589916479","-1.1931115244","-1.1097320307","-1.0672316719","-1.635718e+00","-1.5357313051","-1.878431e+00","-1.425555e+00","-1.4080008072","-1.654621e+00","-1.7681054474","-0.2302844876"
"2017/05/15","-0.0351119623","-0.1425436369","-0.5091755968"," 0.141767008","-0.3559598561","-0.3893711341","-0.4402421522","-0.5322168394","-0.3210255751","-0.5895970663","-6.091561e-01","-0.3668835938","-2.305018e-01","-1.572045e-01","-0.0691369167","-2.060481e-02","-0.2339748445","-0.0559494112"
"2017/05/16","-0.0369118322"," 0.0691669119","-0.3508746343"," 0.396352875","-0.0873070690"," 0.0854107122","-0.4536704984","-0.5134210024","-0.3064253273","-0.7014972629","-5.231345e-01","-0.1439814903"," 9.261073e-02","-2.180366e-01"," 0.3230240890"," 1.251840e-01"," 0.0634003710","-0.0384351641"
"2017/05/17","-0.1157788584"," 0.1248822449","-0.4993694971"," 0.443888825","-0.0751739051"," 0.0376243599","-0.4575124737","-0.5255864061","-0.1045173983","-1.1995850070","-5.301606e-01","-0.1361213931"," 1.510157e-01","-2.002215e-01"," 0.4063446481"," 1.178034e-01"," 0.0771754797","-0.0331767495"
"2017/05/18","-0.0250081472"," 0.1530871677","-0.2502440240"," 0.450544586","-0.2927324229","-0.0403950057","-0.4428187037","-0.4915386507","-0.1172615319","-1.0912910216","-5.538972e-01","-0.0682853370"," 2.024705e-01","-1.628532e-01"," 0.4670531381"," 1.041794e-01","-0.0161596693","-0.0362821125"
"2017/05/19","-0.1470720508"," 0.0124483942"," 0.0633985940"," 0.286132755","-0.5881072840","-0.1911799531","-0.6059983896","-0.5255133753","-0.0887537487","-1.1078150044","-5.352877e-01","-0.1049373119"," 1.849883e-01","-2.284650e-01"," 0.2617421045"," 7.293422e-02","-0.1510920650","-0.0629468291"
"2017/05/20","-1.1102887865","-0.9974113094","-0.7438956450","-1.118990409","-1.8132940586","-1.0967313290","-1.0209345722","-0.9746493175","-0.9061633679","-0.9854191183","-1.106106e+00","-1.0670302932","-1.052442e+00","-1.116614e+00","-1.1088005301","-8.994864e-01","-1.1212589747","-0.2104308671"
"2017/05/21","-2.3748201047","-2.5434732175","-2.2914705796","-2.612802491","-2.7189171544","-2.7085161195","-2.0001755077","-1.7915801995","-1.8391849255","-2.3565867517","-2.681649e+00","-2.7554133405","-2.450859e+00","-2.475343e+00","-2.4528804897","-2.812282e+00","-2.6056943974","-0.4703497467"
"2017/05/22","-0.2267571997","-0.1936288869","-0.5166799082"," 0.084592935","-0.2966750395","-0.1141516113","-0.8306953833","-0.6071503450","-0.2537258924","-1.0515688738","-6.385895e-01","-0.3016960488","-2.335671e-01","-4.578890e-01"," 0.0762575954","-1.499916e-01","-0.1265396084","-0.0825106157"
"2017/05/23","-0.0818676734","-0.0759861926","-0.4364007335"," 0.343149224","-0.1819100171"," 0.1869295595","-0.9364196863","-0.5608564676","-0.1745790500","-0.6565541825","-4.447087e-01","-0.0104452741"," 1.798084e-01","-3.449151e-01"," 0.1927862174"," 8.047320e-02"," 0.3557483682","-0.0516640103"
"2017/05/24"," 0.0145071782","-0.0702757568","-0.4037812815"," 0.204923992","-0.4831094775"," 0.3217630967","-0.7430212226","-0.5611870283","-0.2449337724","-0.6178008676","-4.038817e-01"," 0.0056166636"," 2.860619e-01","-4.244314e-01"," 0.1599058657"," 6.527657e-02"," 0.4993291711","-0.0634623193"
"2017/05/25","-1.3964680995","-1.3277677371","-1.0986034309","-1.619966708","-1.6083091889"," 0.4597869159","-0.9706061248","-1.1760568969","-0.0946773285","-0.6549932851","-4.731927e-01","-0.1400514417"," 2.358038e-01","-3.431770e-01","-1.1843652587"," 1.117062e-01"," 0.3843862687","-0.0637625044"
"2017/05/26","-0.7850441156","-0.9290789999","-0.7949251516","-0.764465086","-1.1635497099"," 0.3864918830","-0.7872110791","-0.9622609775","-0.4550032755","-0.7682929070","-4.616092e-01","-0.1760199298"," 1.620066e-01","-4.157411e-01","-0.4129332190"," 2.777116e-02"," 0.1570207051","-0.0929032304"
"2017/05/27","-1.3254550510","-1.1071828624","-0.9117037062","-1.267278084","-1.6621427780","-0.6855107616","-0.9184038218","-1.1408598663","-1.3465864167","-1.0835941826","-1.016287e+00","-1.0979580668","-9.272227e-01","-1.414257e+00","-0.8745143694","-9.171710e-01","-0.9589554314","-0.2212996375"
"2017/05/28","-1.7710864740","-1.4635063393","-1.1731179794","-1.645456210","-1.7656073973","-1.4662067166","-1.1357939212","-1.3203927814","-1.4704043339","-1.6594576766","-1.521782e+00","-1.6244991416","-1.616018e+00","-1.509416e+00","-1.2053387721","-1.754755e+00","-1.5275948355","-0.2609654737"
"2017/05/29","-0.2080630965"," 0.0473283534","-0.2746322095"," 0.287654245","-0.1085798061","-0.0062793513","-0.6307727028","-0.5631665490","-1.2490560505","-1.2082506788","-4.855357e-01","-0.2373628621"," 8.175098e-02","-4.709245e-01"," 0.5093551853","-1.329892e-02","-0.1317923220","-0.0765483188"
"2017/05/30"," 0.0499727963"," 0.1047799676","-0.1950469250"," 0.480422767","-0.0315517970"," 0.1148427610","-0.5876026123","-0.4948673204","-0.6463517795","-0.7957431717","-2.420928e-01"," 0.1403489814"," 5.137725e-01","-3.805453e-01"," 0.5674146768"," 2.333274e-01"," 0.0349945980","-0.0264898679"
"2017/05/31"," 0.1149317370"," 0.1003813886"," 0.1178951898"," 0.400565766","-0.5000662262"," 0.1963103462","-0.6027876981","-0.4801035556","-0.3978988997","-0.6674266403","-8.827938e-02"," 0.3922138344"," 5.264190e-01","-2.736546e-01"," 0.3254273041"," 9.186338e-02"," 0.1391269915","-0.0210244291"
"2017/06/01"," 0.0391326708"," 0.2011628637","-0.2349704097"," 0.230765072","-0.3722265760"," 0.3393435871","-0.5675300769","-0.4501685907","-0.5528355933","-0.4617649513"," 1.502245e-02"," 0.4187843802"," 3.636046e-01","-4.361633e-01"," 0.3199927609","-6.466494e-02"," 0.1371771206","-0.0588477500"
"2017/06/02","-0.0981892208"," 0.2113490464","-0.5435172568"," 0.137541994","-0.3385919258"," 0.3934154738","-0.3880284233","-0.4867455201","-0.5253668788","-0.3646125439"," 5.262128e-02"," 0.2681609964","-1.224255e+00","-6.538554e-01"," 0.4052249683","-3.884377e-02"," 0.1022585134","-0.0790533116"
"2017/06/03","-1.2180764494","-0.8582001448","-1.0666046540","-1.214401765","-1.4735976081","-0.6889046787","-0.9084175426","-1.0584695256","-1.2879101164","-0.7360523020","-5.502892e-01","-0.7640748086","-1.014683e+00","-1.487256e+00","-0.6839776467","-9.558577e-01","-1.0178030671","-0.2120249535"
"2017/06/04","-1.6624806885","-1.5683777211","-1.0047308104","-2.044256281","-1.8075620934","-1.5549372843","-1.0638847132","-1.4194572204","-1.4670295807","-1.3698304721","-1.171430e+00","-1.8611564153","-1.469268e+00","-1.643247e+00","-1.5523575674","-1.887184e+00","-1.6495811494","-0.2405114830"
"2017/06/05","-1.6167885369","-1.5594648111","-0.7489985012","-1.954506565","-1.6431291763","-0.2491887836","-0.5924700664","-1.2627675895","-0.4593105262","-1.0047957757","-1.203713e-01","-1.8681621540"," 3.375084e-01","-3.914082e-01","-1.3020135604","-1.844483e-01","-0.1482534774","-0.0653690122"
"2017/06/06"," 0.0678078707","-0.5649229658"," 0.5555906367"," 0.153829816","-0.4049783675"," 0.2084198423","-0.6644278347","-0.6956329969","-0.2217279040","-0.2352733555"," 5.565957e-02"," 0.1553002532"," 6.814389e-01","-3.966224e-01"," 0.2148794105"," 4.815347e-02"," 0.1266517968","-0.0276906083"
"2017/06/07"," 0.0244064626","-0.4208887980"," 0.0748664402"," 0.480343965","-0.0746058129"," 0.3613633210","-0.8264449303","-0.6253773101","-0.4175879201","-0.0464047696","-1.553116e-01"," 0.0830215336"," 5.407785e-01","-3.979259e-01"," 0.3124827138","-1.954780e-02"," 0.3120553418","-0.0522850829"
"2017/06/08","-0.0985164699","-0.0814265403","-0.5223708470"," 0.233747435","-0.3360066809"," 0.5502280179","-0.6905418403","-0.5485104086","-0.3121446458","-0.1417809834","-3.072261e-01"," 0.0811419451"," 4.979787e-01","-4.066162e-01"," 0.3232425631"," 1.499671e-02"," 0.3644233042","-0.0615804694"
"2017/06/09","-0.1386862934","-0.1311999334","-0.6449966899"," 0.192588406","-0.5063407620"," 0.4986947812","-0.7288244814","-0.5746669875","-0.3463717475","-0.3525021330","-1.760100e-01"," 0.0911379383"," 4.954298e-01","-5.130725e-01"," 0.3314353418"," 8.126663e-02"," 0.3332651624","-0.0602969193"
"2017/06/10","-1.1831835172","-1.1001605697","-1.5756338075","-1.177801145","-1.7889814138","-0.4225772187","-1.1910583784","-1.0287805594","-1.1917118896","-0.5172575452","-6.598576e-01","-0.9141001416","-6.251658e-01","-1.299545e+00","-0.9855538296","-8.464292e-01","-0.9236455236","-0.2063938953"
"2017/06/11","-1.6728299403","-1.4946436480","-1.1453944919","-1.617323802","-1.8083438109","-0.8927569134","-1.2630104337","-1.2489724445","-1.5606700999","-1.2938847398","-1.213206e+00","-1.3355551347","-1.355818e+00","-1.701472e+00","-1.2357066717","-1.743732e+00","-1.3109402978","-0.2440722992"
"2017/06/12"," 0.1421343160","-0.2303222953","-0.1183534007"," 0.383902118","-0.5390944440"," 0.9698383483","-0.5935069712","-0.5449318965","-0.6541225926","-1.1435541726"," 2.717561e-02"," 0.1481236428"," 5.817915e-01","-5.191557e-01"," 0.2648826697","-1.148946e-01"," 0.3452097800","-0.0520366539"
"2017/06/13"," 0.1708913282"," 0.0342869527","-0.2673192020"," 0.401390158","-0.5343029975"," 1.3338834685","-0.6638393983","-0.3886804507","-0.2981216583","-0.3728476233"," 3.480949e-01"," 0.4169047918"," 1.038622e+00","-3.748966e-01"," 0.2355252128","-4.655140e-02"," 0.4765209868","-0.0334251785"
"2017/06/14"," 0.0927197063"," 0.0778869017","-0.3010198757"," 0.128273636","-0.4218141249"," 1.5228974978","-0.7627338406","-0.3471489540","-0.3019404579"," 0.0333086461"," 2.267532e-01"," 0.2206586700"," 1.188651e+00","-4.374668e-01"," 0.2599123840","-5.357441e-02"," 0.6477050648","-0.0353298012"
"2017/06/15","-1.3058201067"," 0.1085612021","-0.4522378679","-0.800004907","-0.2224874913"," 1.5780418623","-0.7528532514","-0.3294139863","-0.4178454670"," 0.2411232970","-8.269635e-01"," 0.2661959721"," 1.137655e+00","-4.561510e-01"," 0.4822097786","-1.891942e+00","-0.8347274293","-0.0369031851"
"2017/06/16","-0.4657717403","-0.0874842323","-0.1655587174","-0.193779093","-0.5849558374"," 1.5830241325","-0.7464261553","-0.4293432645","-0.6937937041"," 0.2441912678"," 1.082600e-01"," 0.1744378811"," 1.271210e+00","-4.374668e-01"," 0.2830160198","-8.302272e-01"," 0.2469601604","-0.0356196350"
"2017/06/17","-1.3209553763","-0.9230598919","-1.0810998264","-1.177843577","-1.7488690001"," 0.6669244623","-1.2129047923","-0.9218633810","-1.0476987391","-0.3549242152","-5.871285e-01","-1.1821123681","-3.707523e-02","-1.373413e+00","-0.7456146516","-1.238577e+00","-0.2920597755","-0.1867680014"
"2017/06/18","-1.7405295920","-1.3156137690","-1.3384088582","-1.659240544","-1.6718485529","-0.0570251993","-1.3368077797","-1.1363204218","-1.1823602710","-1.4111673413","-1.224410e+00","-1.5007026112","-1.178472e+00","-1.581546e+00","-1.1943604487","-1.802760e+00","-0.6593584242","-0.2341144353"
"2017/06/19","-0.0818676734"," 0.1891246476","-0.4157417945"," 0.303184353"," 0.1498142377"," 1.6025730948","-0.9276417013","-0.2970305657","-0.2251470618","-0.7713070537"," 1.099690e-01","-0.0002784093"," 6.600391e-01","-4.591926e-01"," 0.6101809814"," 1.995606e-02"," 1.0147317927","-0.0600691927"
"2017/06/20"," 0.1645917836"," 0.3813502635","-0.1230150769"," 0.548835256","-0.1957124835"," 1.7652367520","-1.0511133591","-0.1373043885","-0.2873668529","-0.2737575502"," 5.013386e-01"," 0.4647488615"," 1.121501e+00","-4.956919e-01"," 0.6483593301"," 3.033890e-01"," 1.3794969356","-0.0247094598"
"2017/06/21"," 0.3214259011"," 0.4519204464","-0.0332892651"," 0.475537027","-0.1593205538"," 1.7631460991","-1.1762703444","-0.0730026386","-0.3483077901"," 0.1187274109"," 6.257186e-01"," 0.7349824198"," 1.344827e+00","-5.539169e-01"," 0.5384395495"," 1.486202e-01"," 1.1215303362"," 0.0025349245"
"2017/06/22"," 0.3035499205"," 0.3913049421"," 0.0519571997"," 0.656794357"," 0.0556546095"," 1.7879352693","-1.2991421399","-0.0931975931","-0.4147371417"," 0.5206854045","-1.378415e-01"," 0.8498081872"," 1.472177e+00","-7.064318e-01"," 0.9018985207"," 2.127589e-01"," 0.8953718357"," 0.0048950003"
"2017/06/23"," 0.2425588748"," 0.0146862676"," 0.2007860179"," 0.487163392","-0.3706224954"," 1.4386740519","-1.7164749152","-0.2916993130","-0.7785710558"," 0.7360354222"," 7.261720e-01"," 0.7588190189"," 1.561620e+00","-2.088190e+00"," 0.4579591537"," 1.611417e-01"," 0.6188151402","-0.0141926306"
"2017/06/24","-0.8802326893","-1.0427089555","-0.2544012245","-0.879116318","-1.6680741899"," 0.2745333468","-1.8899465244","-0.8828533709","-1.4427402389"," 0.6840413914"," 4.164564e-01","-0.3190395240"," 3.352709e-01","-2.626989e+00","-0.6059004660","-8.202298e-01","-0.8012480125","-0.1710341624"
"2017/06/25","-1.3209144701","-1.5254337005","-0.6571801547","-1.491312920","-1.7617649766","-0.4330712102","-1.9076710273","-1.1628306238","-1.6464954012"," 0.4169126391","-1.915812e-01","-1.0100445886","-6.464263e-01","-2.174224e+00","-1.0699394500","-1.592305e+00","-1.3037045522","-0.2086090542"
"2017/06/26"," 0.1076913513","-0.0208496200","-0.0152400901"," 0.291897444","-0.5494344783"," 1.1167678059","-1.1117880030","-0.3836720712","-0.6442736420"," 1.6007725840"," 8.228276e-01"," 0.2468020366"," 1.220206e+00","-9.723551e-01"," 0.1246222989"," 2.336713e-02"," 0.2192839310","-0.0095345862"
"2017/06/27"," 0.3327159940"," 0.1723405965"," 0.0922198357"," 0.375385411","-0.3532403864"," 1.1187091265","-0.8295727838","-0.3324620638","-0.5820627318"," 1.9185497659"," 1.020316e+00"," 0.6668900563"," 1.549916e+00","-8.011561e-01"," 0.3233518002"," 2.458806e-01"," 0.4187809309"," 0.0149149715"
"2017/06/28"," 0.4027882015"," 0.2171366503"," 0.1639172561"," 0.418053806","-0.4006926270"," 0.7652801789","-0.8060296166","-0.4617189976","-0.4485201970"," 2.2124290702"," 1.153431e+00"," 0.9853948635"," 1.403387e+00","-6.799263e-01"," 0.7043160084"," 4.057825e-01"," 0.2517552512"," 0.0468174003"
"2017/06/29"," 0.3456832385"," 0.0568971917","-0.1428780970"," 0.367765839","-0.2371501306"," 0.2682613880","-0.7945493946","-0.5482759411","-0.3813981329"," 2.4572208424"," 7.614921e-01"," 0.5394197847"," 9.781029e-01","-6.447306e-01"," 0.5099832983"," 3.384326e-01"," 0.0505803011"," 0.0086007335"
"2017/06/30"," 0.0001082190","-0.0669189466","-0.3325415736"," 0.300996074","-0.4890106415"," 0.0671650140","-0.8635478422","-0.5974295533","-0.4659889851"," 2.8827537692"," 6.944599e-01"," 0.4126329998"," 8.437943e-01","-5.856365e-01"," 0.3653807547"," 1.505579e-01","-0.0242708671","-0.0178362565"
"2017/07/01","-1.0130958123","-0.9510718946","-1.1432755052","-1.049771713","-1.7576162966","-0.8644109180","-1.3584628089","-1.0839611393","-1.2781322132"," 2.6639590124","-3.019091e-01","-0.8609590499","-5.627939e-01","-1.508112e+00","-0.6049719511","-9.471770e-01","-1.0362936800","-0.1735598576"
"2017/07/02","-1.4610997911","-1.3211312846","-1.2654573340","-1.604036528","-1.8375991414","-1.3572891301","-1.4167951334","-1.2620641870","-1.5100399216"," 2.0826592895","-9.200111e-01","-1.4196240001","-1.332501e+00","-1.807493e+00","-1.1970913749","-1.730547e+00","-1.3362355623","-0.2324582417"
"2017/07/03"," 0.0295197293","-0.0879858246","-0.5144962088"," 0.132541081","-0.5203407847"," 0.3392214061","-0.8270390797","-0.5847068088","-0.5818140658"," 1.4686883692"," 2.043459e-01","-0.1113449998"," 4.952577e-01","-8.663334e-01"," 0.2324665754","-2.719418e-01"," 0.5577722417","-0.0795708721"
"2017/07/04"," 0.1263036422"," 0.1398142629","-0.4067694023"," 0.360891857","-0.3803415037"," 0.8109079999","-0.7980228830","-0.4359852290","-0.2726422720"," 0.9814192589"," 4.569036e-01"," 0.1360771895"," 9.049942e-01","-7.407585e-01"," 0.3873374016","-6.717259e-02"," 0.7556576136","-0.0759686511"
"2017/07/05"," 0.1867629082"," 0.0803562793","-0.3892771343"," 0.437239127","-0.3733069910"," 0.9508324127","-0.7773390594","-0.3518921161","-0.2298539543"," 0.6282258532"," 7.366162e-01"," 0.5143870839"," 1.166981e+00","-7.068663e-01"," 0.4958644097"," 9.044651e-02"," 0.5373980800","-0.1744500617"
"2017/07/06"," 0.1773544974"," 0.2167122260","-0.3421138573"," 0.489915409","-0.3362949806"," 0.7809736514","-0.6505395940","-0.2757439920","-0.0413562287"," 0.8591310209"," 1.211729e+00"," 0.6482650434"," 1.316075e+00","-7.933348e-01"," 0.6892686049"," 1.003666e-01"," 0.4226939373","-0.0703789977"
"2017/07/07"," 0.0997146552"," 0.1120723484","-0.2476040292"," 0.436614770","-0.5808213361"," 0.6231972348","-0.7769505772","-0.2822091450","-0.2432730386"," 1.4024309656"," 1.453273e+00"," 0.4725235229"," 1.455981e+00","-9.454152e-01"," 0.6803930947"," 6.460952e-02"," 0.3422518125","-0.0885350198"
"2017/07/08","-0.9016265973","-0.9899260084","-0.6682927896","-0.904733116","-1.8174569173","-0.4720741052","-1.1765302847","-0.8421674947","-1.0870856608"," 1.2244886616"," 8.456148e-01","-0.4843578722"," 2.757267e-01","-1.767084e+00","-0.6159775838","-8.102546e-01","-0.7759792768","-0.1985476782"
"2017/07/09","-1.3785103067","-1.4912096697","-0.8076905583","-1.550560099","-1.8872708171","-1.0224045453","-1.3623847658","-1.1454031545","-1.2384966255"," 1.0129063272"," 4.629802e-01","-0.8781316535","-5.039381e-01","-1.973913e+00","-1.3303605747","-1.636109e+00","-1.3727525331","-0.2273447440"
"2017/07/10"," 0.1793998041","-0.2358398109","-0.2444907343"," 0.386381358","-0.4489454901"," 0.7868519158","-0.9056010463","-0.5156465218","-0.2963454724"," 2.2132364310"," 1.988771e+00"," 0.7265242718"," 1.363096e+00","-8.307031e-01"," 0.4494659732"," 6.666701e-02"," 0.1450495587","-0.0377726867"
"2017/07/11"," 0.1804633635","-0.0620573594","-0.3744092734"," 0.466262607","-0.4122274508"," 1.1736091290","-0.9085175197","-0.4604620981","-0.1575010228"," 2.5925614122"," 1.991999e+00"," 0.6979887016"," 1.637409e+00","-5.074238e-01"," 0.4762836687"," 2.616622e-01"," 0.4078377777","-0.0194303428"
"2017/07/12"," 0.1982166257","-0.1470965519","-0.4111009020"," 0.515604947","-0.4293713581"," 1.5886987619","-0.8822549766","-0.3931814579","-0.3038942624"," 2.9773764463"," 1.742480e+00"," 0.5842736001"," 1.728393e+00","-6.195287e-01"," 0.5602050315"," 2.785447e-01"," 0.8243607194","-0.0270074284"
"2017/07/13","-0.0505744809","-0.1612183053","-0.3569434574"," 0.315562370","-0.6364036283"," 1.8669863856","-0.8773303928","-0.4375304082","-0.3298532189"," 3.1397097763"," 1.561132e+00"," 0.1409470323"," 1.862431e+00","-7.359788e-01"," 0.2625067639"," 6.235387e-02"," 1.0734799451","-0.0651619880"
"2017/07/14","-0.1806559868","-0.3577267480","-0.5262824226"," 0.195249498","-0.9262762187"," 1.6992047015","-0.9196149723","-1.0871706534","-0.5270453744"," 2.4258952463"," 9.116976e-01","-0.1420164660"," 1.530196e+00","-8.924043e-01"," 0.2376280260","-1.453075e-02"," 0.9415386780","-0.0945387216"
"2017/07/15","-1.2103451901","-1.2833189395","-1.1279310376","-1.167090099","-1.9301348388"," 0.4406044967","-1.2361423154","-1.0857945982","-1.2283812469"," 1.2035511067"," 9.705626e-02","-1.3152214050"," 2.011689e-03","-1.743185e+00","-0.9114638012","-9.807851e-01","-0.2560999107","-0.2385654555"
"2017/07/16","-1.7390569712","-1.5132797324","-1.2195226535","-1.670727490","-2.0335408529","-0.3341453156","-1.3798521848","-1.1803311240","-1.3028922443","-0.3329101794","-7.578424e-01","-1.8909735230","-1.091725e+00","-1.891355e+00","-1.0562028910","-1.770783e+00","-0.9228231291","-0.2587917196"
"2017/07/17","-0.2461058011","-0.3979313027","-0.8203898353"," 0.166419993","-1.3095995037"," 1.4718665608","-0.9265419537","-0.3982359621","-0.5258020443","-0.5134898618"," 4.352558e-01","-0.4543698928"," 7.195751e-01","-7.759542e-01"," 0.1148182737","-2.113882e-01"," 0.5993097985","-0.1047657169"
"2017/07/18","-0.0139225849","-0.3112715811","-0.5539062431"," 0.370269326","-1.1491063674"," 1.7230299993","-0.9991338621","-0.2830855153","-0.3452527504","-0.7100552866"," 7.537065e-01"," 0.0203116279"," 1.214911e+00","-5.665179e-01"," 0.3075397373"," 5.088978e-02"," 0.6773311651","-0.0581852725"
"2017/07/19"," 0.0537770668","-0.2500001484","-0.4086942508"," 0.469408635","-1.1691966031"," 1.5560764310","-0.9612768377","-0.3099608716","-0.0026886622","-0.5885744093"," 1.010062e+00"," 0.2822579098"," 1.414886e+00","-6.017136e-01"," 0.7062549660"," 2.157005e-01"," 0.5984476107","-0.0424514335"
"2017/07/20"," 0.0969739442","-0.5269948686","-0.4079720193"," 0.348004656","-1.1027676254"," 1.2398583901","-1.0357026108","-0.4389026196","-0.3975347816","-0.1897382106"," 1.257493e+00"," 0.5883745204"," 1.445621e+00","-5.895472e-01"," 0.7031963286"," 2.935490e-01"," 0.3802676637","-0.0426791602"
"2017/07/21","-0.1496491373","-1.5635547179","-0.3860863731"," 0.136105369","-1.1698790700"," 0.9752143129","-0.9797954440","-0.5048264234","-0.4863884798"," 0.0723310812"," 1.471502e+00"," 0.4939679184"," 1.500371e+00","-6.534209e-01"," 0.0763395232"," 2.644937e-01"," 0.2636468111","-0.0730703123"
"2017/07/22","-1.1009212818","-1.5483140277","-1.0668559471","-1.099156486","-2.1301099104","-0.1187130359","-1.2625419698","-1.0323244779","-1.1495985226"," 0.1308916458"," 1.065131e+00","-0.6761613304"," 2.631867e-01","-1.745575e+00","-0.8524757948","-7.291799e-01","-0.8011949548","-0.2139916833"
"2017/07/23","-1.5801775470","-1.8739632043","-0.9389392505","-1.747080821","-2.0280121153","-0.8417531277","-1.4171921851","-1.2926218361","-1.2928567941"," 0.4424252381"," 4.943126e-01","-1.1198296416","-4.126097e-01","-1.850510e+00","-1.3422947223","-1.545352e+00","-1.3489362523","-0.2299739513"
"2017/07/24","-0.1044069532","-0.8554606790","-0.8832216158","-0.016122420","-1.2088354491"," 0.6283288374","-0.9504736032","-0.6548433400","-0.6528703816"," 1.9389490802"," 1.355098e+00","-0.0863122990"," 1.261727e+00","-6.234394e-01","-0.0039497078","-1.913198e-02"," 0.3209159798","-0.0715383332"
"2017/07/25","-0.3389218190","-0.7981248169","-0.5462328285"," 0.220326803","-1.2594552055"," 0.6182013889","-0.9216159416","-0.5683517400","-0.4401632425"," 2.0681806205"," 7.369959e-01","-0.5609083838"," 1.135860e+00","-4.591926e-01"," 0.0990608294"," 2.902093e-02"," 0.6508686309","-0.0831109859"
"2017/07/26","-0.2528553132","-0.7313358684","-0.6566043533"," 0.229898247","-1.2220783306"," 0.9794091944","-0.9927924606","-0.5665029061","-0.5038661488"," 1.7631597381"," 5.201380e-01","-0.5825236511"," 9.989290e-01","-4.331217e-01"," 0.0118350458","-3.910311e-02"," 0.7864045581","-0.0994451950"
"2017/07/27","-0.2673360846","-0.7388211694","-0.8500726533"," 0.246725562","-1.1641773526"," 1.3422460802","-0.9428582084","-0.5659532528","-0.6418757911"," 0.8970769750"," 5.294428e-01","-0.5901274407"," 9.720132e-01","-2.797378e-01"," 0.0765306881","-6.851809e-05"," 0.7625683807","-0.0952426038"
"2017/07/28","-0.3977039334","-0.8630617320","-0.7921425055","-0.061706499","-1.4257133905"," 1.3351052787","-0.8233256464","-0.6605666532","-0.7705160528"," 0.8293124981"," 7.164875e-01","-0.5600540254"," 1.013174e+00","-4.400739e-01","-0.0503481443","-4.244684e-02"," 0.7293078270","-0.1063598032"
"2017/07/29","-1.3384632016","-1.4426323814","-0.6711831327","-1.247644197","-1.9653471029"," 0.2976119828","-1.2955201142","-1.1052015882","-1.3468883683"," 0.8545021527"," 3.403093e-01","-1.3985213479"," 1.728091e-02","-1.492904e+00","-0.8696806300","-1.038493e+00","-0.4295919992","-0.2359776531"
"2017/07/30","-1.6943874729","-1.9656002652","-0.9000610884","-1.697399025","-1.9160658133","-0.4021051109","-1.3509102569","-1.3451733051","-1.5521000030"," 0.3166384369","-1.156258e-02","-1.5793035829","-7.800874e-01","-1.644985e+00","-1.3587075889","-1.585499e+00","-1.2056074735","-0.2680871060"
"2017/07/31","-0.3618292540","-0.7963885357","-1.0969204283","-0.012206554","-0.9513308808"," 0.8291536981","-0.8803839775","-0.7815134440","-0.7410313674"," 0.8320037005"," 1.359655e+00","-0.0101035308"," 1.120566e+00","-2.541014e-01","-0.3078198687"," 1.368999e-01","-0.0472514889","-0.1096721904"
"2017/08/01","-0.1545987795","-0.7400172742","-1.8812152070"," 0.190521362","-0.8117522338"," 1.0865755197","-0.9715973258","-0.6924042642","-0.6575151077"," 0.7933042097"," 1.999215e+00"," 0.4970436086"," 1.718459e+00","-2.606191e-01","-0.1124494066"," 4.400857e-01"," 0.0973506749","-0.0780595955"
"2017/08/02","-0.0574876175","-0.6339883717","-0.8003081146"," 0.183095765","-0.8023064013"," 1.1712876897","-0.8967573620","-0.6732432729","-0.5757306292"," 0.8985840484"," 2.268104e+00"," 0.6874800934"," 1.932622e+00","-3.253619e-01","-0.1312108698"," 3.731105e-01"," 0.1542749685","-0.0637749259"
"2017/08/03","-0.0721320135","-0.8464706010","-0.6421219345"," 0.309973471","-0.5697837111"," 1.3903853998","-0.9652902021","-0.6732394292","-0.7191665193"," 1.3630317622"," 2.522371e+00"," 0.9034618940"," 2.004813e+00","-3.162371e-01","-0.1242196987"," 3.768428e-01"," 0.4770184029","-0.0413956101"
"2017/08/04","-0.1413451921","-0.8779937500","-0.6035970943"," 0.093152073","-0.8677967508"," 1.5577598139","-0.8267505745","-0.7128721235","-0.7649388292"," 1.7453439781"," 2.670677e+00"," 1.0022257237"," 1.828204e+00","-4.996025e-01","-0.3166407604"," 2.215863e-01"," 0.5963518311","-0.0478961699"
"2017/08/05","-1.0151820251","-1.4569470550","-1.2500283148","-1.338145566","-1.8889240505"," 0.4361381018","-1.2675551048","-1.1421513594","-1.3292952473"," 1.6315599397"," 1.682284e+00","-0.0293265945"," 6.854386e-01","-1.487256e+00","-1.2073869668","-7.983907e-01","-0.5348585013","-0.1609106792"
"2017/08/06","-1.4815528581","-1.8347232502","-0.9012556754","-1.972873554","-1.9599128898","-0.4770427997","-1.2545038149","-1.4181887897","-1.5479881327"," 1.4111504615"," 1.165775e+00","-0.8461786497","-2.518197e-01","-1.678008e+00","-1.7283930718","-1.692545e+00","-1.2315858561","-0.2226245923"
"2017/08/07","-0.4747710898","-0.7583832704","-0.8568126936","-0.189426783","-0.4759908379"," 0.9777665386","-0.6839062207","-0.9722662053","-0.6263785693"," 2.6731629247"," 1.231098e+00","-0.4534300986"," 4.511548e-01","-5.256734e-01","-0.5412048238","-2.211628e-01","-0.1086127337","-0.0723457276"
"2017/08/08","-0.2896708337","-0.4228951673","-0.4010359515"," 0.113628538","-0.3190300820"," 0.7371921212","-0.6936354160","-0.9939794329","-0.4349412560"," 2.4744983620"," 1.417573e+00","-0.2488112645"," 4.505974e-01","-4.365978e-01","-0.1006518053","-7.526439e-02","-0.1391806085","-0.0757202220"
"2017/08/09","-0.1768517163","-0.4539553080","-0.4677599411"," 0.160073380","-0.1127974890"," 0.2783616852","-0.7106229451","-1.0121064610","-0.4248436394"," 2.0685573888"," 2.073653e+00"," 0.4744885472"," 5.488270e-01","-2.215127e-01","-0.3807355989"," 2.052049e-01","-0.1931336701","-0.0177120420"
"2017/08/10","-0.0598192672","-0.2119177150","-0.4087325116"," 0.092345865","-0.1248881168","-0.1023136286","-0.7266821160","-1.0166881865","-0.5136618139"," 2.0959000054"," 2.128912e+00"," 0.9082463010"," 2.818655e-01","-1.146220e-01","-0.1627530677"," 3.055464e-01","-0.1145949908","-0.0057253410"
"2017/08/11","-0.3653471815","-0.3975840465","-0.5337588651","-0.076418275","-0.4579536742","-0.0782168174","-0.8140592020","-1.0548448887","-0.5926932043"," 2.2001571872"," 1.726529e+00"," 0.7691567554","-3.896525e-01","-1.950073e-01","-0.3901572943"," 3.340238e-01","-0.0427415834","-0.0246887574"
"2017/08/12","-1.3347816495","-1.1805310952","-0.8178849342","-1.382432439","-1.5624704814","-0.8112893281","-1.1941176762","-1.3790749988","-1.2526883506"," 1.6134750595"," 9.401797e-02","-0.8995760490","-1.300126e+00","-9.428081e-01","-1.1177033496","-9.940805e-01","-0.8196192456","-0.1925025717"
"2017/08/13","-1.8392360932","-1.6624069916","-1.4939465412","-1.953651863","-1.7718006420","-1.3352150935","-1.2563605316","-1.5275505800","-1.4499071489"," 0.0991354573","-6.108651e-01","-1.5890432685","-1.827927e+00","-1.532445e+00","-1.6939014736","-1.859812e+00","-1.2408576915","-0.2413809846"
"2017/08/14","-0.8326997617","-1.0310179957","-0.5793666756","-0.291936405","-0.2626065218","-0.2417764687","-0.7166986933","-1.1776981693","-0.4934932233"," 0.3096413106"," 1.538343e-01","-0.3467207358","-1.306658e+00","-4.283420e-01","-0.3515419975","-9.363088e-01","-0.5756731468","-0.0489519933"
"2017/08/15","-1.5453255209","-1.3184689869","-0.3560781022","-0.139344913","-0.2191063502","-0.7451350966","-0.7077121847","-1.3793594348","-0.4994345651","-0.4778045177","-4.897134e-01","-0.0099326591","-1.800372e+00","-2.510598e-01"," 0.0647877053","-1.961873e+00","-1.2434641516","-0.0129090806"
"2017/08/16","-0.2410743466","-0.2691378251","-0.6247477554"," 0.088290580","-0.0487136639"," 0.3701196270","-0.6232772805","-0.9985611584","-0.4845590084"," 0.6768827930"," 8.942274e-01"," 0.2292876897","-1.002126e+00","-5.292081e-02","-0.0618726530","-8.502950e-02","-0.4431416126"," 0.0108779996"
"2017/08/17","-0.1013389931"," 0.0017992031","-0.6477018697"," 0.195504090","-0.0281385175"," 0.5646453776","-0.6210463640","-0.9334560690","-0.4507226675"," 1.0273849963"," 1.326994e+00"," 0.4867058721","-7.670557e-01"," 2.914399e-03"," 0.2175284090"," 1.812405e-01","-0.1764536517"," 0.0186621095"
"2017/08/18","-0.8517211139","-0.9733734614","-1.3593422358","-0.733071477","-1.0455907049","-0.2855172719","-1.2585600267","-1.3304056966","-1.2368092489"," 0.2244378420"," 5.300125e-01","-0.5166526193","-1.130821e+00","-9.475877e-01","-0.8528854337","-5.284095e-01","-1.0457777461","-0.1583849840"
"2017/08/19","-0.9957516115","-1.1571877596","-0.3562009146","-1.297004723","-1.4778256886","-0.2933911594","-1.0754906206","-1.3414794811","-1.5995330467"," 0.8466438417"," 6.344537e-01","-0.7003396728","-9.375005e-01","-9.202133e-01","-1.1201065647","-7.045070e-01","-0.8875861756","-0.1538511540"
"2017/08/20","-1.6749570593","-1.4552493578","-1.1976185855","-1.858464790","-1.5531711618","-0.8658906659","-1.3440204098","-1.4690297991","-1.3670569589"," 0.3929071135","-5.284515e-01","-1.9250624227","-1.471399e+00","-1.498988e+00","-1.4714129141","-1.684295e+00","-1.1449558757","-0.2041580340"
"2017/08/21","-0.3230911452","-0.0323090756","-0.6123592884","-0.075466586","-0.1490221103"," 0.8258140837","-0.6598488857","-0.8450925728","-0.3803235405"," 0.8435220469"," 1.760518e-01","-0.5063148828","-5.924800e-01","-4.379013e-01","-0.1016895573","-2.108091e-01"," 0.1092886603","-0.0545830515"
"2017/08/22","-0.2186168791"," 0.1160079190","-0.4353077030","-0.014649424"," 0.2832506832"," 1.0280779652","-0.6600488398","-0.6991653843","-0.2624292032"," 0.5095438264"," 1.371237e-01","-0.1188633536","-3.968159e-01","-3.596886e-01","-0.0034035225"," 4.499671e-02"," 0.1674929712","-0.0312100196"
"2017/08/23","-0.1763199366"," 0.1118408443","-0.1988149046"," 0.053484226"," 0.2711865221"," 1.0550392423","-0.6598974460","-0.6644372887","-0.2735658886"," 0.4533515199"," 2.428941e-01","-0.0258237251","-1.884397e-01","-3.483912e-01"," 0.0485386943"," 1.185476e-01"," 0.1274542947","-0.0177741492"
"2017/08/24","-0.0285669808"," 0.2054842745"," 0.0315098759"," 0.178852566"," 0.0380541490"," 0.9859662422","-0.6157790017","-0.5553522470","-0.4637598718"," 0.4538897604"," 4.405728e-01"," 0.0726837971"," 2.141172e-02","-3.553434e-01"," 0.2374368612"," 2.156428e-01","-0.0393458897","-0.0055390192"
"2017/08/25","-0.0622327291"," 0.1663986565","-0.1247779075"," 0.003056839","-0.3517752568"," 0.8971813718","-0.4208494609","-0.5370022826","-0.6177285441"," 0.3169613812"," 7.569347e-01"," 0.3482143774"," 2.012083e-01","-4.426810e-01"," 0.0953194605"," 2.380989e-01","-0.1194166105"," 0.0031145923"
"2017/08/26","-1.0178818300","-0.9252591814","-0.8989921480","-1.266532494","-1.3113047255","-0.0955665215","-0.7316295518","-0.9980768485","-1.1153803018","-0.1508234236"," 3.095466e-01","-0.3832872749","-4.435169e-01","-1.241320e+00","-0.8325673426","-6.775399e-01","-0.9503070243","-0.1286977141"
"2017/08/27","-1.4795484575","-1.3346742777","-0.8109195804","-1.796295866","-1.4386018051","-0.8530345080","-0.8344716593","-1.2461473034","-1.3581405058","-0.6027301341","-2.238649e-02","-0.7546768663","-8.062983e-01","-1.529838e+00","-1.2465757581","-1.525069e+00","-1.4251801855","-0.1782800093"
"2017/08/28"," 0.0276789533"," 0.1078281056","-0.0027935233"," 0.011124978"," 0.0645455833"," 0.6363792087","-0.3911105729","-0.4867109265","-1.3728029202"," 0.5214927652"," 9.177742e-01"," 0.2415050146"," 9.797667e-01","-3.097193e-01"," 0.4227848240"," 4.940228e-02","-0.4793535015","-0.0519538442"
"2017/08/29","-0.0104455635"," 0.3621354187","-0.0227269244"," 0.231401552"," 0.0655966957"," 0.5517892197","-0.4276107660","-0.3711722630","-0.3034235731"," 0.7352280615"," 6.955992e-01"," 0.2679046888"," 1.109715e+00","-2.136915e-01"," 0.6684589471"," 2.429413e-01","-0.2760827718","-0.1177461341"
"2017/08/30"," 0.1306396924"," 0.4111757153"," 0.2012309768"," 0.345440551"," 0.1809524961"," 0.4130594657","-0.4420074613","-0.4229088614","-0.2816297725","-0.0536710162"," 5.446343e-01"," 0.3277097760"," 1.184373e+00","-4.901018e-02"," 0.9346969446"," 3.732793e-01","-0.1381526153","-0.0094103717"
"2017/08/31"," 0.3231439587"," 0.2442998043"," 0.4101641950"," 0.234887037"," 0.0547036931"," 0.4193857272","-0.4292589591","-0.5453470192","-0.3052086399"," 0.0602206703"," 6.944599e-01"," 0.5107133428"," 1.263153e+00","-1.563354e-01"," 0.3240072225"," 4.918592e-01","-0.0996791413","-0.0299057672"
"2017/09/01"," 0.1592330800"," 0.0814366320","-0.1409433290","-0.089323661","-0.3333306925"," 0.2674739993","-0.4823382036","-0.6142189635","-0.4711044004"," 0.1638319635"," 5.093141e-01"," 0.4257046832"," 1.131844e+00","-4.452881e-01"," 0.1643845847"," 3.761588e-01","-0.1095943014","-0.1758578262"
"2017/09/02","-0.9382784933","-0.8274486764","-1.1649490638","-1.414050331","-1.4081819329","-0.7301747102","-0.7094175076","-1.0989132469","-1.0634535078"," 0.0182379125","-3.471037e-01","-0.8191809247","-4.285919e-01","-1.161804e+00","-0.9367794873","-7.832909e-01","-1.0399215011","-0.2029365912"
"2017/09/03","-1.3883686850","-1.2241310441","-1.2663396940","-1.900739174","-1.4392313382","-1.2622187252","-0.8613254952","-1.2799759662","-1.2216495025","-0.3321028186","-1.114082e+00","-1.4064668809","-1.419870e+00","-1.379496e+00","-1.3099332465","-1.539305e+00","-1.5420596945","-0.2093957461"
"2017/09/04","-0.0873900014"," 0.1577558348","-0.5940630715","-0.030343198","-0.0753090752"," 0.4541530136","-0.3363288620","-0.5821007602","-0.2465678634"," 0.2636217492","-2.553853e-01","-0.2312969176"," 2.657849e-01","-1.285265e-01"," 0.3065839131"," 1.366881e-03"," 0.0425951154","-0.0394909875"
"2017/09/05"," 0.1654099063"," 0.3352809368","-0.4074576242"," 0.204645153"," 0.0740708165"," 0.8897147542","-0.3339808296","-0.4861151484","-0.1041888039"," 0.3166384369","-9.397618e-02"," 0.0010885641"," 6.718742e-01","-1.450380e-01"," 0.6710806362"," 3.173400e-01"," 0.3262084866"," 0.0033423189"
"2017/09/06"," 0.3361112031"," 0.0825169848","-0.3698146717"," 0.390660927"," 0.2674291736"," 0.9410579316","-0.2178731957","-0.5208893688","-0.2811413214","-0.0530251276","-1.099290e-02"," 0.1335995502"," 8.094037e-01","-1.502522e-01"," 0.5082081962"," 3.562002e-01"," 0.4678659474"," 0.0150598884"
"2017/09/07"," 0.2102839352"," 0.2503189123","-0.4749203778"," 0.199838215"," 0.1521556094"," 0.8176008044","-0.1644911635","-0.5062793531","-0.1872965408"," 0.0400366521"," 1.471880e-01"," 0.2193771324"," 8.497774e-01","-1.328716e-01"," 0.4652234175"," 3.351194e-01"," 0.5802488152"," 0.0024728172"
"2017/09/08","-0.0069685421","-0.0201936915","-0.3153194930"," 0.297419664","-0.2343380270"," 0.4613616934","-0.2414992010","-0.5433751860","-0.3279349382"," 0.1569424853","-2.162691e-02"," 0.0241562406"," 6.115759e-01","-2.352000e-01"," 0.6756685923"," 2.143859e-01"," 0.3914495767","-0.0082717386"
"2017/09/09","-0.9862613884","-0.9166935277","-0.8849112313","-1.106600269","-1.2443189985","-0.7488141027","-0.6037760426","-1.0779034217","-0.9378949285","-0.1575514296","-6.085864e-01","-0.8454951630","-6.315341e-01","-1.169191e+00","-0.6589623625","-7.384499e-01","-0.8275447414","-0.1475576185"
"2017/09/10","-1.2952663242","-1.5135112366","-0.2898212721","-1.696332164","-1.4089107167","-1.4778682156","-0.9001137344","-1.2951510101","-1.1524315390","-0.5342121204","-1.067748e+00","-1.1557981297","-1.304405e+00","-1.213946e+00","-1.2302994378","-1.476856e+00","-1.4764472005","-0.1727110584"
"2017/09/11"," 0.2634619093","-0.3553731224"," 0.0401922419"," 0.314707668","-0.0400325345","-0.1315013154","-0.5324438451","-0.5969298684","-0.5863611016"," 0.2627067404","-3.321039e-02"," 0.3154070152"," 2.753988e-01","-9.072364e-02"," 0.2695252443"," 2.306519e-01"," 0.1921051177"," 0.0133622900"
"2017/09/12"," 0.3843804412","-0.0795745070","-0.1702926640"," 0.457533741"," 0.0006678216"," 0.4425186659","-0.4278307155","-0.5504591794","-0.4714063520"," 0.2480665992"," 2.242828e-02"," 0.2292876897"," 5.812587e-01"," 5.657703e-02"," 0.2141693697"," 3.386445e-01"," 0.4335840328"," 0.0354931767"
"2017/09/13"," 0.3178261613","-0.2699480896"," 0.0671070569"," 0.700614477"," 0.0843749314"," 0.6063091035","-0.3873714312","-0.4049240513","-0.3604480206"," 0.3309018097","-1.606286e-01"," 0.1077979268"," 5.499580e-01","-7.595012e-02"," 0.3757309651"," 1.924841e-01"," 0.4858458798"," 0.0139005529"
"2017/09/14"," 0.3645409662","-0.0860952074"," 0.0572834800"," 0.603524027"," 0.1155491091"," 0.5811533902","-0.3606661327","-0.4295585134","-0.2431131819"," 0.4021923001","-1.114463e-01"," 0.2680755605"," 6.760214e-01"," 1.660163e-02"," 0.6380910474"," 3.366204e-01"," 0.4543163341"," 0.0039012842"
"2017/09/15"," 0.1386572947"," 0.1852276611","-0.2847198330"," 0.252350831","-0.3169231310"," 0.1071182057","-0.3183387059","-0.4200990952","-0.2759637396"," 0.4501979689","-4.802205e-02"," 0.1098483870"," 5.656207e-01","-1.880551e-01"," 0.3126192601"," 2.974859e-01"," 0.1984455143","-0.1675354535"
"2017/09/16","-0.7249530049","-0.8324260157","-1.0079555812","-1.117547722","-1.2172689244","-1.0114761323","-0.7490055632","-0.8556512976","-0.9072557222"," 0.0809396995","-6.125742e-01","-0.7662107046","-6.831282e-01","-1.180922e+00","-0.5438811315","-5.914575e-01","-0.9759272673","-0.1718001519"
"2017/09/17","-1.1361823693","-1.3024566162","-1.1055957090","-1.666969228","-1.2515973844","-1.5719068697","-0.9416641968","-0.9893977074","-1.0732047682","-0.3491381300","-1.163834e+00","-1.1034259605","-1.433312e+00","-1.270433e+00","-1.0911041282","-1.330427e+00","-1.5298033628","-0.1875753958"
"2017/09/18"," 0.2445632754"," 0.0957127215","-0.2360034511"," 0.235493208"," 0.1197630110","-0.0255975272","-0.3843635503","-0.2944245172","-0.3934673159"," 0.6518928255","-3.074160e-01","-0.0982733165"," 1.958727e-01"," 3.642138e-01"," 0.4838210251"," 1.721761e-01"," 0.0142755612","-0.0280011446"
"2017/09/19"," 0.6541154883"," 0.2519008574"," 0.1186830788"," 0.361310115"," 0.1751827211"," 0.2029081210","-0.4077524672","-0.2054729303","-0.2989387038"," 0.7472087564"," 8.414353e-02"," 0.3830721996"," 5.237963e-01"," 2.707931e-01"," 0.4691559512"," 4.397621e-01"," 0.2224010717"," 0.0232166418"
"2017/09/20"," 0.6204906462"," 0.1652025517"," 0.2230736386"," 0.390970075"," 0.1942038848"," 0.2435129448","-0.3925388165","-0.2033473479","-0.4456782996"," 0.4425172772"," 9.553712e-02"," 0.4399724683"," 4.367707e-01"," 2.090919e-01"," 0.4856234364"," 6.019810e-01"," 0.2604102906"," 0.0436478598"
"2017/09/21"," 0.4873002742"," 0.0364090741"," 0.2375995142"," 0.326879587"," 0.1821803693"," 0.2620030050","-0.4988201346","-0.3010549505","-0.2288148856","-0.1375983166","-2.542477e-02"," 0.6786802020"," 3.587444e-01"," 3.872432e-01"," 0.3654080640"," 5.943570e-01"," 0.3229520695"," 0.0578517900"
"2017/09/22"," 0.2457086472"," 0.0824012327","-0.0187997609"," 0.198122750","-0.1491988711"," 0.2410693245","-0.3675959706","-0.3489901004","-0.3662916721","-0.3819616494","-8.846928e-02"," 0.2802928855"," 3.306156e-01"," 7.656474e-02"," 0.4360298162"," 6.546956e-01"," 0.3209624053"," 0.0119338231"
"2017/09/23","-0.8901319737","-1.0001121912","-0.9784361982","-1.052523731","-1.1801907469","-0.7819523090","-0.7492255127","-0.8853287326","-0.9798573197","-0.6980858947","-7.460690e-01","-0.6119990155","-8.187973e-01","-1.086633e+00","-0.7932420050","-3.101768e-01","-0.8368099445","-0.0967124756"
"2017/09/24","-1.2710907990","-1.3912384593","-1.0627828259","-1.539012537","-1.2396315289","-1.3914183601","-0.8933952766","-1.1427509812","-1.0952205921","-1.2460319313","-1.162125e+00","-1.1207694358","-1.504675e+00","-1.277385e+00","-1.1893901630","-1.206754e+00","-1.3617430577","-0.1628981115"
"2017/09/25"," 0.2588804223"," 0.1068635049","-0.0216886870"," 0.332438178"," 0.1150226077"," 0.1051904608","-0.2945184594","-0.4346514549","-0.1646235282","-0.6373626798","-2.709565e-01"," 0.1434246716"," 1.763579e-01","-5.558649e-03"," 0.4407270093"," 4.345526e-01"," 0.0853264708"," 0.0163227360"
"2017/09/26"," 0.4017246420"," 0.3196929905"," 0.0749656349"," 0.413731805"," 0.1625561394"," 0.3132783040","-0.1923390569","-0.3456806493","-0.1398546162","-0.5036136872","-7.756923e-01"," 0.2936208763"," 4.350823e-01"," 1.504323e-01"," 0.5559720959"," 6.215051e-01"," 0.2949110683"," 0.0363626783"
"2017/09/27"," 0.3783263334"," 0.3234356410"," 0.2595220041"," 0.481313839"," 0.2345951458"," 0.3297048626","-0.1701927118","-0.3751658979","-0.2151826590","-0.5155583200","-4.095785e-01"," 0.3314689529"," 4.448684e-01"," 2.751382e-01"," 0.5030194364"," 5.363419e-01"," 0.3437175318"," 0.0380188719"
"2017/09/28"," 0.2877192467"," 0.3151014914"," 0.2223920297"," 0.507815646"," 0.2220886101"," 0.3079837934","-0.1918106067","-0.3675745323","-0.1583003065","-0.7342691113","-1.479058e-01"," 0.3208749089"," 4.217965e-01"," 4.189628e-01"," 0.7678919709"," 5.335537e-01"," 0.4403488912"," 0.0346443775"
"2017/09/29"," 0.1493747018"," 0.1647395434"," 0.1844732216"," 0.363995453","-0.0775152768"," 0.2718453645","-0.0928561783","-0.4460096754","-0.1083539598","-0.8422019373","-2.265215e-01"," 0.2298003047"," 3.621621e-01"," 2.516744e-01"," 0.6538211825"," 4.671882e-01"," 0.4270314053"," 0.0149563763"
"2017/09/30","-0.8580615647","-0.7397857701","-0.4868988402","-0.933677794","-1.0416594313","-0.8164345064","-0.3984260366","-0.8974710740","-0.6989890478","-1.0178464928","-8.377874e-01","-0.6355793070","-8.674162e-01","-6.699325e-01","-0.3446600634","-5.028155e-01","-0.7783337128","-0.1138540792"
"2017/10/01","-1.2103042840","-1.3072796194","-0.6064987740","-1.660337714","-1.0854157642","-1.4689490015","-0.5692154044","-1.0799175359","-0.9858075424","-1.4157326971","-1.299797e+00","-1.1696387356","-1.583127e+00","-8.220128e-01","-0.9833144701","-1.315839e+00","-1.3338943907","-0.1646992220"
"2017/10/02"," 0.2364229548","-0.0607069185","-0.0089180844","-0.260336697"," 0.4256319813"," 0.1934051532","-0.1501144635","-0.4121810125","-0.6729057582","-0.8610430455","-2.588034e-01"," 0.1014756748"," 1.356154e-01"," 4.237424e-01"," 0.5630451948"," 3.027908e-01"," 0.3114584425"," 0.0370665606"
"2017/10/03"," 0.5404782483"," 0.2483897111"," 0.0141026320","-1.143376679"," 0.4320227823"," 0.1833048560","-0.0492347627","-0.3198969122","-0.3625350390","-0.6211842473","-8.904077e-03"," 0.4623566581"," 4.648913e-01"," 8.248000e-01"," 0.4856780549"," 6.860010e-01"," 0.5298373559"," 0.0991738197"
"2017/10/04"," 0.3514100972"," 0.2610066874"," 0.0684102856"," 0.457127606"," 0.6839315007"," 0.4312915882","-0.2550246678","-0.2800105317","-0.4335114264","-0.5977519478","-7.783526e-02"," 0.4024661350"," 4.870452e-01"," 6.001556e-01"," 0.6110002593"," 5.996306e-01"," 0.3973257184"," 0.0788854484"
"2017/10/05"," 0.3622502227"," 0.2273228330","-0.2571852877"," 0.672203230"," 0.6374916174"," 0.4819288309","-0.1312645047","-0.2629020920","-0.2725357008","-0.5125936914","-1.568308e-01"," 0.5557380299"," 4.737922e-01"," 5.558351e-01"," 0.6454645483"," 5.726527e-01","-0.9246071946"," 0.0850547695"
"2017/10/06"," 0.3578732664"," 0.3419173893","-0.0437524112"," 0.601875241"," 0.0689107244"," 0.3573177718","-0.0818072859","-0.2422151401","-0.0798195337","-0.4890558968"," 3.970855e-02"," 0.4663721425"," 4.090845e-01"," 3.872432e-01"," 0.4579045352"," 4.683672e-01","-0.1887431444"," 0.0728403419"
"2017/10/07","-0.7092859556","-0.5877647090","-0.5176567393","-0.750117013","-0.7779720159","-0.8791812451","-0.3995057887","-0.6655558140","-0.8519719369","-0.8026638678","-7.411318e-01","-0.6195173693","-8.446558e-01","-7.029556e-01","-0.2950391340","-3.590531e-01","-0.9198452649","-0.0665490501"
"2017/10/08","-1.1464089028","-0.7672575963","-0.2032045040","-1.342467567","-1.1363899874","-1.4692340906","-0.6338777044","-0.9095057909","-0.7323102947","-1.3045435161","-1.270364e+00","-0.9888565006","-1.609773e+00","-8.433041e-01","-0.9041995374","-1.099876e+00","-1.4264734673","-0.1040204298"
"2017/10/09"," 0.3960386894"," 0.4035360782"," 0.1049899659"," 0.548538232"," 0.2931502333","-0.1168667450","-0.2443614012","-0.2462164624","-0.2781395673","-0.6469465899","-1.722121e-01"," 0.2603863350"," 1.372628e-01"," 5.119490e-01"," 0.6878758325"," 5.981825e-01"," 0.0623193201"," 0.0796928428"
"2017/10/10"," 0.3627410963"," 0.3493255222","-0.1642526546"," 0.776003997"," 0.5743653254"," 0.2090850501","-0.2001544058","-0.2210746281","-0.6232791250","-0.4834910284"," 1.160257e-03"," 0.4846554120"," 4.803982e-01"," 7.113915e-01"," 0.7718245046"," 8.463143e-01"," 0.1875156255"," 0.1330843832"
"2017/10/11"," 0.3152081687"," 0.3610164820","-0.3838030067"," 0.784787418"," 0.6078666961"," 0.1281740672","-0.0762685573","-0.2529545201","-0.5237683115","-0.4303952194","-4.802205e-02"," 0.4630401448"," 4.535234e-01"," 6.536010e-01"," 0.8032028469"," 8.792775e-01"," 0.2365475843"," 0.1061836591"
"2017/10/12"," 0.3641728110"," 0.3505987950","-0.2780369477"," 0.777192092"," 0.5884126103","-1.2440001784"," 0.0271648431","-0.2843770084","-0.4466019163","-0.4013743690","-1.520835e-01"," 0.4250211965"," 4.872993e-01"," 8.074194e-01"," 0.6110821871"," 7.666747e-01"," 0.3632162413"," 0.0718776793"
"2017/10/13"," 0.2239056778"," 0.4056581996","-0.2397917420"," 0.537475606"," 0.2151353884","-0.5774755936","-0.0149026434","-0.3553207228","-0.7710045040","-0.5436539350","-1.701233e-01"," 0.3054964579"," 3.865618e-01"," 5.892927e-01"," 0.6592557257"," 7.263284e-01"," 0.2893798018"," 0.0698923173"
"2017/10/14","-0.8930772153","-0.6653571846","-0.7146469217","-0.839090830","-0.9962574269","-1.0542802144","-0.4666503761","-0.8694118490","-0.8459595478","-0.8557542945","-8.300018e-01","-0.5709898128","-8.532616e-01","-5.187212e-01","-0.5612771315","-2.602170e-01","-0.8228226050","-0.0774178204"
"2017/10/15","-1.4045266079","-1.2539179120","-0.7361074480","-1.525894991","-1.0759321219","-1.5816270481","-0.5918873430","-1.1244663602","-1.0137203034","-1.2910498272","-1.370627e+00","-1.0982143743","-1.595684e+00","-9.097849e-01","-1.0870896666","-1.141266e+00","-1.4262280753","-0.1268966036"
"2017/10/16"," 0.2250510495"," 0.1557108814","-0.1577620180"," 0.439542578"," 0.2215110655"," 0.0373935735","-0.1281937810","-0.4648939182","-0.3772329771","-0.6092310026","-3.368494e-01"," 0.2099791901"," 1.768496e-01"," 5.984176e-01"," 0.5212074051"," 5.016646e-01","-0.0179437349"," 0.0538769254"
"2017/10/17"," 0.2671434613"," 0.5541681144","-0.1224657275"," 0.736548309"," 0.2324106847"," 0.1537506262"," 0.0097259889","-0.3359944511","-0.4577563636","-0.4648684459","-2.124695e-01"," 0.3262573668"," 5.006179e-01"," 5.997211e-01"," 0.6847898859"," 6.844539e-01"," 0.0376673803"," 0.0666503184"
"2017/10/18"," 0.3838895676"," 0.4922793372","-0.1012810568"," 0.682253550"," 0.2923808039"," 0.1492163530"," 0.0574578895","-0.3175791434","-0.2624292032","-0.5125915384","-1.165735e-01"," 0.3739305648"," 4.600311e-01"," 5.632218e-01"," 0.5825713173"," 7.598595e-01","-0.0052695737"," 0.0667745329"
"2017/10/19"," 0.3830714449"," 0.4282684387","-0.0934205894"," 0.675179531"," 0.2136144894","-0.0204116220"," 0.2983368829","-0.3538408870","-0.2919405315","-0.4693869748","-1.932903e-01"," 0.3984506506"," 4.791115e-01"," 5.666980e-01"," 0.6839432987"," 7.092832e-01"," 0.0460969244"," 0.0562991085"
"2017/10/20"," 0.2616211333"," 0.2117734707","-0.0560459348"," 0.691333995","-0.0009873022","-0.0020165915"," 0.5129104860","-0.3556512835","-0.4512111186","-0.5805158728","-2.409534e-01"," 0.3920429627"," 4.879632e-01"," 6.418691e-01"," 0.7312975595"," 7.119777e-01"," 0.1076107101"," 0.0763804556"
"2017/10/21","-0.7015137901","-0.8075393191","-1.0077690008","-0.708848873","-0.9384282875","-1.0583800662"," 0.2347828999","-0.8156918862","-0.8187927848","-0.8906683400","-8.590554e-01","-0.4999071949","-7.041920e-01","-3.727240e-01","-0.4501011249","-2.460469e-01","-1.1987961897","-0.0650584759"
"2017/10/22","-0.9323061978","-1.0336417095","-0.8615244394","-1.228974123","-0.9573653244","-1.6828743821"," 0.1427897307","-0.8907522349","-0.9518024639","-1.3120046057","-1.164593e+00","-1.0631002446","-1.375071e+00","-3.536054e-01","-0.7251600142","-1.044617e+00","-1.8312839189","-0.0957808667"
"2017/10/23"," 0.7770384208"," 0.4457084183"," 0.5720593103"," 0.707827915"," 0.4297050417","-0.1203013891"," 0.8467310025","-0.0821776208","-0.2486282390","-0.7615988101","-1.023333e-02","-1.3261571924"," 2.019869e-01"," 9.356014e-01"," 0.6832605672"," 7.168033e-01","-0.2801350546"," 0.1264182041"
"2017/10/24"," 0.7254557859"," 0.7043371423"," 0.3091533385"," 0.873900655"," 0.7018798114"," 0.1216577464"," 0.9213053130","-0.1026839174","-0.4938306986","-0.7155022803"," 2.014956e-02"," 0.1607681469"," 5.203294e-01"," 9.699281e-01"," 0.9485973591"," 9.332840e-01"," 0.0149653115"," 0.0962340761"
"2017/10/25"," 0.5086123699"," 0.6549495894"," 0.2972641512"," 0.928055995"," 0.6505624642"," 0.1893867554"," 0.7994332879","-0.1635109359","-0.6424086468","-0.6026628540","-4.992098e-02"," 0.4855097704"," 4.990852e-01"," 1.107235e+00"," 0.9328399148"," 9.732619e-01"," 0.0525500687"," 0.1155287313"
"2017/10/26","-0.9055126801"," 0.7056104151"," 0.2838256380"," 0.801081302"," 0.6982075348"," 0.1090323749"," 0.7872160923","-0.1356438974","-0.2373849824","-0.6800715240","-7.764537e-02"," 0.6086228142"," 4.174117e-01"," 8.878047e-01"," 0.9369909226"," 8.523760e-01"," 0.1456464580"," 0.0809142856"
"2017/10/27"," 0.1300261004"," 0.3887583964"," 0.3038809067"," 0.644010205"," 0.4571133636","-0.0023559832"," 0.6614849531","-0.1793278826","-0.5051272408","-0.6538269180","-1.091676e-01"," 0.7847060780"," 4.041751e-01"," 7.600572e-01"," 0.7040429158"," 9.112476e-01"," 0.1524444774"," 0.1309727364"
"2017/10/28","-0.4851203417","-0.4176091558","-0.0878217599","-0.536581063","-0.5898191226","-1.1768820745"," 0.1426897536","-0.5367947212","-0.8675668489","-1.1750536204","-6.535911e-01","-0.2993038453","-7.711373e-01","-2.061599e-01","-0.0653409293","-1.207588e-01","-0.9961289914","-0.0154554782"
"2017/10/29","-0.8801099709","-0.7502806250"," 0.0840273023","-0.980092327","-0.6680778406","-1.7632151869"," 0.0085319773","-0.6681099722","-0.8668652555","-1.1883390103","-1.057494e+00","-0.9114516306","-1.478956e+00","-4.649861e-01","-0.6729173955","-1.009784e+00","-1.6593238719","-0.0688780723"
"2017/10/30"," 0.7828061857"," 0.6816111511"," 0.7366827508","-0.174036095"," 0.7812066562","-0.1852745374"," 0.6589169711"," 0.1235810603"," 0.1388111853","-0.5465071478","-9.454586e-02"," 0.3372785900"," 1.850457e-01"," 1.028153e+00"," 0.7679465894"," 7.657637e-01","-0.2211614069"," 0.1180337241"
"2017/10/31"," 0.7757703306"," 0.7892219987"," 0.6163398019","-0.973084987"," 0.8752641979"," 0.0407874906"," 0.7705741981"," 0.4467772072","-0.0083191714","-0.2467577928"," 4.844363e-02"," 0.5662466381"," 2.704566e-01"," 9.164827e-01"," 1.0026150798"," 8.512407e-01","-0.0859968837"," 0.1543664707"
"2017/11/01","-0.5405481531","-0.6558655143"," 0.5284424781","-0.123572337"," 0.8235375597","-1.3535015186"," 0.9243960321","-0.1342524673"," 0.3331703243","-0.1440082226","-1.273022e+00","-1.2929226511","-1.320682e+00"," 1.102021e+00"," 0.9123033496","-1.405547e+00","-1.3656560640","-0.0546037539"
"2017/11/02"," 0.5933289733"," 0.4878035903"," 0.3342746197"," 0.650471991"," 0.7244031075","-0.0680486419"," 0.8589082073"," 0.2509930040"," 0.1008540932","-0.0677879876","-3.207103e-02"," 0.2419321938"," 2.502206e-01"," 1.109408e+00"," 0.9409780749"," 5.368160e-01","-0.1166708738"," 0.1111398183"
"2017/11/03"," 0.5717305346"," 0.5732286231"," 0.2663532090"," 0.579398410"," 0.4716096398"," 0.0683460972"," 0.6543580176"," 0.1674495445","-0.1971721343","-0.0972625748"," 2.201070e-01"," 0.4962746861"," 4.262962e-01"," 9.677555e-01"," 0.9987371646"," 9.321747e-01","-0.0078428728"," 0.1138518353"
"2017/11/04","-0.3240728924","-0.2690606570","-0.4921084488","-0.457142320","-0.6313011962","-0.9653052846","-0.0942158661","-0.3295946416","-0.1682824711","-0.3035674611","-4.426199e-01","-0.2752109387","-6.938404e-01","-1.385203e-01","-0.1502181163","-1.492188e-02","-1.0399016044","-0.0137164750"
"2017/11/05","-0.8428444829","-0.4460455827","-0.0112926154","-1.116941550","-0.6724855177","-1.6171409963","-0.3559386464","-0.3634348357","-0.2529976562","-0.7789656776","-1.044011e+00","-0.7321218049","-1.394225e+00","-4.031401e-01","-0.5483598505","-9.024113e-01","-1.6767665949","-0.0516640103"
"2017/11/06"," 1.1130004988"," 0.9801743417"," 0.9782084968"," 0.786666549"," 0.7465161673","-0.0263306133"," 0.2400388363"," 0.7330966137"," 0.3241384192","-0.1313331974"," 3.317641e-01"," 0.4794438258"," 3.658176e-01"," 9.108340e-01"," 0.9181475317"," 8.299011e-01","-0.2396652842"," 0.1188804531"
"2017/11/07"," 1.0281611770"," 1.2598313597"," 1.0476952935"," 1.054473012"," 0.9743636761"," 0.3119750398"," 0.5421094979"," 1.0722711440"," 0.0563783989","-0.0632059464"," 4.164564e-01"," 0.6615075984"," 7.547279e-01"," 9.768804e-01"," 1.0893492967"," 1.145072e+00"," 0.1437363803"," 0.1479280182"
"2017/11/08"," 1.1503887052"," 1.5454689016"," 0.8150186551"," 0.984484478"," 0.9008897879"," 0.4748830590"," 0.5213485491"," 1.1567985982"," 0.0774528443"," 0.0776677356"," 3.968974e-01"," 0.9502807337"," 7.387129e-01"," 1.065956e+00"," 1.3221334480"," 1.240963e+00"," 0.2767586984"," 0.1777188002"
"2017/11/09"," 1.1546429431"," 1.3191350071"," 0.8395584667"," 1.033857127"," 1.0204689427"," 0.4668734147"," 0.3538784194"," 1.0629539438"," 0.0476662072","-0.1281069839"," 3.862634e-01"," 0.9267004422"," 7.664811e-01"," 1.202394e+00"," 1.1834843236"," 1.260768e+00"," 0.3814084045"," 0.1848818374"
"2017/11/10"," 1.0532775432"," 0.9841870804"," 0.7631086778"," 1.093468009"," 0.8860503878"," 0.5638444132"," 0.4108967598"," 0.8653362817","-0.2211595245","-0.2652280532"," 2.804930e-01"," 0.8449383444"," 6.643830e-01"," 9.508094e-01"," 1.0702328131"," 1.017576e+00"," 0.3204185637"," 0.1760833090"
"2017/11/11","-0.0441522179"," 0.1382323178"," 0.9840482275","-0.175769744","-0.3665541612","-0.5047371630"," 0.0672270756"," 0.0677585775","-0.1526875591","-0.4474972725","-4.036918e-01","-0.1681598326","-5.267477e-01","-1.767577e-01"," 0.0588069769","-6.032461e-01","-0.7749977091"," 0.0210014829"
"2017/11/12","-0.5382165035","-0.1551606133"," 1.1234011225","-0.788366419","-0.5133592056","-1.1855976535","-0.0457298530","-0.1177321182","-0.0794909393","-0.9777933271","-9.298855e-01","-0.6316492584","-1.258015e+00","-3.783727e-01","-0.3169138530","-8.901825e-01","-1.3294110140","-0.0319760092"
"2017/11/13"," 1.4511715080"," 0.8823638366"," 1.5372109701"," 0.997189828"," 1.0722759266"," 0.4667648094"," 0.6000133493"," 0.9408694091"," 0.7014002984","-0.2431451226"," 5.628640e-01"," 0.8107640089"," 6.772835e-01"," 1.083337e+00"," 1.0203114817"," 9.966215e-01"," 0.2132751451"," 0.1837639067"
"2017/11/14"," 1.5317974980"," 1.1942385160"," 1.3219727510"," 1.195480570"," 1.2354195296"," 0.8294659384"," 0.6903468995"," 1.2441857872"," 0.2169811255","-0.1549140513"," 8.178904e-01"," 1.0406718512"," 9.478103e-01"," 1.060742e+00"," 1.2430185153"," 1.248273e+00"," 0.5135154770"," 0.2077994160"
"2017/11/15"," 1.5763442778"," 1.2374526248"," 1.3486986237"," 0.977701422"," 1.0330652766"," 0.9917630526"," 0.6403498046"," 1.2442626618"," 0.0817423332","-0.2146926541"," 9.113178e-01"," 1.0105130001"," 8.837828e-01"," 1.198918e+00"," 1.2741510742"," 1.277773e+00"," 0.6063200488"," 0.2147968339"
"2017/11/16"," 1.4377542960"," 1.3023895400"," 0.9094755793"," 1.257261545"," 1.2566355520"," 0.9782416870"," 0.7382901801"," 1.2509238450","-0.1215154971","-0.1107401165"," 7.782027e-01"," 1.1457579330"," 8.502774e-01"," 1.122443e+00"," 1.3113735987"," 1.301097e+00"," 0.6466306461"," 0.1943635456"
"2017/11/17"," 1.3509105737"," 1.2410023551"," 0.9602202556"," 1.099426672"," 0.7725831867"," 0.8225966503"," 0.6368534643"," 1.1226412965"," 0.0227552004"," 0.0148916714"," 6.853450e-01"," 1.0593822999"," 8.022650e-01"," 9.777494e-01"," 1.1174505275"," 1.257556e+00"," 0.6239086806"," 0.0337541734"
"2017/11/18"," 0.3274391028"," 0.2688778287"," 0.1566505394","-0.031955613","-0.1553297297","-0.2880966488"," 0.3136419412"," 0.6492610308","-0.4923564644","-0.2306159606","-2.371574e-02"," 0.0681556976","-4.028400e-01","-3.540399e-01"," 0.2045565094"," 2.325284e-01","-0.4479698644"," 0.0052055366"
"2017/11/19"," 0.0721848270","-0.1825552715"," 0.2296011189","-0.723142392","-0.2195042983","-0.9179126267"," 0.1789442888"," 0.4306220123","-0.1469860025","-0.7017179415","-4.264790e-01","-0.3752563060","-1.167457e+00","-4.035746e-01","-0.3417925909","-6.658317e-01","-1.1244755985","-0.0008602723"
"2017/11/20","-3.8943193557","-5.2962891121","-4.3903415079","-4.808003213","-5.1883799249","-5.7248531244","-3.6140793318","-2.5633357292","-4.9796325231","-4.8857195803","-5.684618e+00","-6.0275205325","-4.232539e+00","-5.632531e+00","-5.0595495703","-5.284292e+00","-5.6643853183","-0.9620529174"
"2017/11/21"," 1.3474335523"," 1.0454585131"," 1.0289451430"," 1.262044236"," 1.4455342436"," 0.9871744767"," 0.9480477458"," 1.0631691926","-0.0126885887"," 0.4298481727"," 8.590972e-01"," 1.2565682160"," 8.131903e-01"," 1.090723e+00"," 1.3018699754"," 1.469905e+00"," 0.6418421875"," 0.2606112887"
"2017/11/22"," 1.2084754154"," 0.8313171707"," 0.5403963781"," 1.211968428"," 1.3359529444"," 1.0842133534"," 0.9619416994"," 0.8090986761"," 0.0664671347"," 0.4905030311"," 7.345273e-01"," 1.1261931259"," 8.169933e-01"," 1.453544e+00"," 1.1078376672"," 1.442265e+00"," 0.8789173125"," 0.2477757885"
"2017/11/23"," 1.3493152345"," 0.8538116577"," 0.6390383719"," 1.385824407"," 1.2156213746"," 0.9139880491"," 1.0597878109"," 0.5812001134"," 0.1788108911"," 0.4425711012"," 6.038809e-01"," 1.1958233346"," 7.627683e-01"," 1.460930e+00"," 1.2464867916"," 1.267597e+00"," 0.7950728619"," 0.2373210665"
"2017/11/24"," 1.1413893557"," 1.1231281567"," 0.9938883367"," 1.108907191"," 0.8664460080"," 0.7959747648"," 0.6949001400"," 0.6017294724"," 0.3864292577"," 0.3746978997"," 5.095040e-01"," 1.1310629687"," 7.466630e-01"," 1.265398e+00"," 1.2396594760"," 1.274542e+00"," 0.5774699175"," 0.2214216082"
"2017/11/25"," 0.2136791443"," 0.2197217800"," 0.9253585321","-0.112261182"," 0.0222335846","-0.2588818107"," 0.2761648295"," 0.3466711174"," 0.3534099623"," 0.0573168629","-1.258782e-01"," 0.2260411278","-3.974306e-01"," 1.004631e-01"," 0.3078674485"," 2.338832e-01","-0.5305342977"," 0.0574584440"
"2017/11/26"," 0.1796861470","-0.0969373186"," 1.0035664280","-0.557215133","-0.0518197387","-0.8636642563"," 0.2235083451"," 0.5808426466"," 0.3095204094","-0.5160707249","-4.247699e-01","-0.2239494354","-1.128755e+00","-2.241198e-01","-0.1122036233","-6.083598e-01","-1.1265647460"," 0.0003611704"
"2017/11/27"," 1.7977282746"," 1.2782745239"," 1.6055811185"," 1.524128442"," 1.3489566789"," 0.9902561534"," 0.7505616490"," 1.3785548813"," 0.5857794790"," 0.3484290729"," 8.499823e-01"," 1.0135886903"," 7.273368e-01"," 1.107235e+00"," 1.5360742084"," 1.189519e+00"," 0.4774362324"," 0.2193099614"
"2017/11/28"," 1.6786914249"," 1.5731336480"," 1.5712630762"," 1.538476515"," 1.4453017133"," 1.2827439262"," 0.8070629651"," 1.4849185626"," 0.7472170129"," 0.6750850698"," 1.116212e+00"," 1.2988589562"," 1.153539e+00"," 1.302767e+00"," 1.4941818001"," 1.445679e+00"," 1.0544056974"," 0.2740678615"
"2017/11/29"," 1.7893425172"," 1.8182965470"," 1.6950830338"," 1.329007975"," 1.6136791375"," 1.3362999375"," 0.8452513421"," 1.6574405151"," 0.5958770957"," 0.7339680405"," 1.364782e+00"," 1.6136900224"," 1.203756e+00"," 1.396622e+00"," 1.5180227860"," 1.570123e+00"," 0.9862729620"," 0.2959089143"
"2017/11/30"," 1.9960412119"," 1.8629768487"," 1.8606459894"," 1.386430578"," 1.7749804581"," 1.4102330268"," 0.7746018450"," 1.9124873389"," 0.6917378472"," 0.5138492121"," 1.206981e+00"," 1.6368431347"," 1.038057e+00"," 1.553482e+00"," 1.6336775116"," 1.612144e+00"," 1.1018193959"," 0.2891392231"
"2017/12/01"," 1.8377344736"," 1.4752073909"," 1.2708586927"," 1.207682797"," 1.3450594340"," 1.5262642635"," 0.9776695178"," 2.0376314822"," 0.6460454657"," 0.0980089199"," 1.231667e+00"," 1.3172276616"," 1.095560e+00"," 1.331879e+00"," 1.5459055428"," 1.429709e+00"," 0.0842586843"," 0.2630127694"
"2017/12/02"," 0.8770948244"," 0.7511781494"," 0.4880149901"," 0.096292040"," 0.1726428480"," 0.6363520574"," 0.5229367560"," 1.7448200166"," 0.1633136694","-0.2423253824"," 7.476300e-01"," 0.5104570353","-1.293299e-01"," 1.430456e-01"," 0.6026436251"," 5.247360e-01","-0.0902613973"," 0.1551738651"
"2017/12/03"," 0.4917181366"," 0.4414255914"," 0.5779982357","-0.294482324"," 0.0443428635"," 0.0147765102"," 0.1393762285"," 1.6104393914","-0.1216043064","-0.8653005277"," 3.218897e-01","-0.0239441367","-8.380334e-01","-8.985461e-02"," 0.0704680318","-3.652479e-01","-0.2685684732"," 0.1079102409"
"2017/12/04"," 1.9742791487"," 1.3623105318"," 1.4182803640"," 1.570846061"," 1.5492002000"," 1.6803616740"," 0.8913379061"," 1.9364683669"," 0.4048927098"," 0.0276070646"," 1.582400e+00"," 1.3393555438"," 1.009879e+00"," 1.359688e+00"," 1.4344291343"," 1.205175e+00"," 1.4548985776"," 0.2763244253"
"2017/12/05"," 1.8141725405"," 1.4187589613"," 1.3610403276"," 1.684460740"," 1.2696024220"," 1.8007507002"," 1.1349819791"," 1.8638718488"," 0.4044575443"," 0.4188110133"," 1.599490e+00"," 1.4910895936"," 1.337065e+00"," 1.300160e+00"," 1.5087103276"," 1.464110e+00"," 1.8587937836"," 0.2753721140"
"2017/12/06"," 1.7531814948"," 1.1955117889"," 1.5600762815"," 1.641040692"," 1.3176964839"," 0.5594051696"," 0.8312202771"," 1.9155661662"," 0.2558884770"," 0.8571266133"," 1.537965e+00"," 1.4528143378"," 1.312542e+00"," 1.311892e+00"," 1.5821449337"," 1.487429e+00"," 2.0839375555"," 0.2841499399"
"2017/12/07"," 1.6854409370"," 1.1394491996"," 1.3733343235"," 1.645944618"," 1.3371836533"," 0.8832934631"," 1.3187055208"," 1.9145129843"," 0.3567403108"," 0.9269590102"," 1.613163e+00"," 1.5086893764"," 1.131549e+00"," 1.496995e+00"," 1.7388181712"," 1.503315e+00"," 1.9473802673"," 0.2488937191"
"2017/12/08"," 0.5515229044"," 1.1979039985"," 1.3075470148"," 1.530499302"," 1.1254024725"," 0.0647213937"," 1.0369102051"," 1.7294643175"," 0.9114520396"," 0.8183022507"," 1.444727e+00"," 1.4875867242","-5.667444e-01"," 1.354474e+00"," 1.7441434773"," 1.514203e+00"," 0.5131706019"," 0.2680848622"
"2017/12/09"," 0.7655847033"," 0.4683186573"," 0.7309903950"," 0.229492113"," 0.2391181427","-0.0041072444"," 0.4215000402"," 1.4931902683"," 0.4950785475"," 0.3779736313"," 9.967697e-01"," 0.5475361894","-4.657528e-01"," 3.012091e-01"," 0.7057087807"," 5.314514e-01"," 0.0287603168"," 0.1240374258"
"2017/12/10"," 0.3063315376"," 0.5047033935"," 1.1216515178","-0.330022145"," 0.2876829366","-0.4201335984"," 0.2581346825"," 1.0901867669"," 1.0216199683","-0.1276645503"," 5.180492e-01"," 0.0507267865","-7.399350e-01"," 6.266025e-02"," 0.3554401833","-4.002170e-01","-0.3412973330"," 0.0711427434"
"2017/12/11"," 1.4967818473"," 1.8454597011"," 1.8749045117"," 1.506719203"," 1.8292687100"," 1.1973122458"," 0.9435659175"," 1.5328575562"," 1.7160109540"," 0.7470607403"," 1.435043e+00"," 1.3470447693"," 1.105551e+00"," 1.327100e+00"," 1.9163556850"," 1.281048e+00"," 1.2532593725"," 0.2323731882"
"2017/12/12"," 1.5732763178"," 1.9483247135"," 2.0343740817"," 1.720418819"," 1.7874321695"," 1.4780027628"," 1.0404065454"," 1.8472323440"," 1.7558863269"," 0.7408645158"," 1.196347e+00"," 1.3926675073"," 1.241942e+00"," 1.346218e+00"," 1.9252038860"," 1.352477e+00"," 1.6997731863"," 0.2341328939"
"2017/12/13"," 1.7216428655"," 1.7391992944"," 1.7410866782"," 1.738252377"," 1.7021096362"," 1.6385757671"," 1.0653179700"," 1.8511990728"," 1.5237210715"," 0.5251307326"," 1.368770e+00"," 1.4248768185"," 1.271972e+00"," 1.353171e+00"," 2.0778899712"," 1.420632e+00"," 1.9332470191"," 0.2519162724"
"2017/12/14"," 1.7149751657"," 1.5513336735"," 1.7167669842"," 1.721982741"," 1.7281983962"," 1.4854015020"," 1.1397751645"," 1.6215593007"," 1.5302219118"," 0.1921283422"," 1.359086e+00"," 1.5062971729"," 1.253654e+00"," 1.509596e+00"," 1.9853661907"," 1.491159e+00"," 1.7840222020"," 0.2728050139"
"2017/12/15"," 1.5050857925"," 1.7740406696"," 1.7565364810"," 1.245895834"," 1.4323830509"," 1.1703645443"," 1.1598476999"," 1.6184804734"," 1.3614931349"," 0.2571149600"," 1.195968e+00"," 1.2088095821"," 1.127336e+00"," 1.498950e+00"," 1.8529981966"," 1.525716e+00"," 1.4510518934"," 0.2226016461"
"2017/12/16"," 0.5545499583"," 0.7807720971"," 1.3283089273"," 0.068571828"," 0.5000123594"," 0.1613530004"," 0.7715482602"," 1.2844911342"," 1.1295676647"," 0.1573257125"," 6.004628e-01"," 0.2689299189","-7.325256e-02"," 4.863126e-01"," 0.6965874872"," 5.279751e-01"," 0.3537984973"," 0.0947849068"
"2017/12/17"," 0.2215331220"," 0.3709711606"," 1.2582047619","-0.445637189"," 0.5103259268","-0.2696880427"," 0.6285239477"," 1.2190862339"," 0.8221986995","-0.3071855137"," 2.119416e-01","-0.0641844168","-7.770221e-01"," 2.234309e-01"," 0.2244649616","-2.727370e-01","-0.0699535578"," 0.0638554917"
"2017/12/18"," 1.7911423871"," 1.3369994110"," 1.8397069436"," 1.283417835"," 1.7912689187"," 1.5366496497"," 1.1641609955"," 1.7291030069"," 1.2461387435"," 0.7101971877"," 1.706970e+00"," 1.1607092048"," 1.069530e+00"," 1.480918e+00"," 1.7168615244"," 1.506565e+00"," 1.7199284850"," 0.2748069379"
"2017/12/19"," 1.8244808862"," 1.5688508211"," 1.6358614662"," 1.294922965"," 1.6959768871"," 1.5733582567"," 1.1066884737"," 1.9810171912"," 1.1305179241"," 1.1091878615"," 2.070235e+00"," 1.2902299365"," 1.364472e+00"," 1.603017e+00"," 1.7596551383"," 1.784024e+00"," 1.8121626864"," 0.2908989287"
"2017/12/20"," 1.6704692920"," 1.4992838229"," 1.3867567767"," 1.081417324"," 1.3816734963"," 1.6009440146"," 0.8955769330"," 1.9009177132"," 0.7312313401"," 1.3949391963"," 2.240759e+00"," 1.2223938804"," 1.283569e+00"," 1.486132e+00"," 1.7280583219"," 1.749547e+00"," 1.6827283961"," 0.2710246058"
"2017/12/21"," 1.5511051932"," 1.2247970644"," 1.2499224811"," 0.889176171"," 0.9282858216"," 1.3914986046"," 0.7956912897"," 1.5278568642"," 0.6530347571"," 1.7007749748"," 2.063589e+00"," 1.0809121313"," 1.172792e+00"," 1.609100e+00"," 1.6566446011"," 1.570616e+00"," 1.5071869535"," 0.2217528469"
"2017/12/22"," 0.9038883421"," 0.8593677573"," 0.8466362411"," 0.297377232"," 0.4740824006"," 1.0128053384"," 0.8620360607"," 1.1640594032"," 0.4305941194"," 1.8064956324"," 1.581261e+00"," 0.4403996475"," 6.464582e-01"," 1.019463e+00"," 1.3461382895"," 1.173535e+00"," 1.0936684048"," 0.0971863874"
"2017/12/23"," 0.0225247804","-0.1558165417"," 0.5280650661","-0.678800964","-0.3750490774","-0.2153853696"," 0.3205203623"," 0.5340952090","-0.1030254021"," 1.0660704928"," 7.751644e-01","-0.2283066632","-7.095031e-01"," 2.920257e-02"," 0.4709583626"," 9.030604e-02","-0.0383842187","-0.0471094780"
"2017/12/24","-0.6719386553","-0.8244005383"," 0.1404095412","-1.462337934","-0.7070257126","-0.9641920798"," 0.1480370976"," 0.4109536487","-0.5366811828"," 0.5757118821"," 5.603936e-02","-1.2526823710","-1.475980e+00","-5.313221e-01","-0.0949987881","-1.404669e+00","-0.8328969382","-0.1858777973"
"2017/12/25","-0.7190216155","-1.3810908605"," 0.6296276337","-1.616887358","-1.1515829091","-1.5623903262"," 0.1405245364"," 0.3572721233","-0.9677259702","-0.2319201173","-7.202436e-01","-1.7319774269","-1.959998e+00","-8.619882e-01","-0.3641042582","-1.954504e+00","-1.4174735527","-0.2521462429"
"2017/12/26","-0.4476094168","-0.4260204734"," 0.5109322607","-1.447965613","-0.7400374464","-0.1630511684"," 0.2115796547"," 0.8137726511","-0.5704287144","-0.4287708096","-5.495297e-01","-1.6315048804","-1.742893e+00","-6.499448e-01","-0.3078471779","-1.841482e+00","-0.0338345198","-0.1868508111"
"2017/12/27"," 0.2601076063","-0.0902236981"," 0.9316347193","-0.618286887"," 0.5912946621"," 0.3403346108"," 0.6120163083"," 1.0722826751"," 0.3900082722"," 0.3710669294"," 4.644994e-01","-0.9327251545","-4.783583e-01"," 4.854436e-01"," 0.8264430291","-2.038461e-01"," 0.4571681861","-0.0758154532"
"2017/12/28"," 0.4014792052"," 0.1423222245"," 1.0269074015","-0.412982743"," 0.8513580084"," 0.2320415051"," 0.8532866405"," 1.4042848062"," 0.6199000096"," 0.4427831680"," 7.246529e-01","-0.7482691784","-3.933244e-01"," 5.706086e-01"," 0.8553362286"," 1.813884e-01"," 0.4131302845","-0.0657375152"
"2017/12/29"," 0.4194779041"," 0.1852276611"," 0.8705057803","-0.491421304"," 0.5264867793","-0.0583827661"," 0.7886100580"," 1.3635681802"," 0.7539221146"," 0.2385375897"," 6.940801e-01","-0.6621498529","-4.400254e-01"," 5.740847e-01"," 0.9642182571"," 2.331800e-01"," 0.1652512828","-0.0514155813"
"2017/12/30"," 0.1151771738","-0.6241108611"," 0.5079403611","-1.004120956"," 0.5461261332","-0.8771720462"," 0.4485166958"," 0.4028587545"," 0.1316176325"," 0.0059773325"," 5.338103e-01","-0.7687737797","-1.071998e+00","-1.902276e-01"," 0.2550786446","-3.795946e-01","-0.6390107914","-0.0670459082"
"2017/12/31","-0.5626783716","-1.0716083907"," 0.6554683123","-1.607873592"," 0.2250963795","-1.3678374243"," 0.3501906945"," 0.0403181930","-0.3715047776"," 0.1906347249"," 2.119416e-01","-1.0544712249","-1.522280e+00","-3.974914e-01","-0.2902600131","-1.205523e+00","-1.1111912737","-0.1208266541"
"2018/01/01","-0.5433297702","-1.3361790547"," 0.4919501836","-1.598326394","-0.7835215488","-1.9168510246"," 0.4306693640"," 0.1409354987","-0.3108924347","-0.6710624547","-6.957473e-01","-1.7068592903","-1.687209e+00","-1.153982e+00","-0.5503534266","-1.739778e+00","-1.5720837277","-0.2282556505"
"2018/01/02"," 0.6719914689"," 0.1342195791"," 0.2354318749"," 0.217883933"," 0.7702938035"," 0.1263549277"," 0.8993532091"," 0.7795942089"," 0.9561941617","-0.0894085696"," 5.522300e-01"," 0.0541442200","-3.692034e-01"," 4.267840e-01"," 1.0318906089"," 2.766073e-01"," 0.4380408807","-0.0061600918"
"2018/01/03"," 1.0343380032"," 0.5362265425"," 0.5485095557"," 0.911422656"," 1.4349957079"," 0.4890696324"," 0.9275867282"," 0.8581869449"," 1.0561134979"," 0.4105759339"," 8.752381e-01"," 0.6915810137","-3.837840e-02"," 1.044665e+00"," 1.4570412034"," 9.706966e-01"," 1.1295884763"," 0.0984492351"
"2018/01/04"," 1.0069308935"," 0.9738851455"," 0.8444846619"," 0.850841900"," 1.5108081320"," 0.4887981190"," 1.0688000279"," 0.8038635166"," 1.2644689817"," 0.9777872121"," 8.019394e-01"," 0.7876963324","-9.171005e-02"," 1.210215e+00"," 1.4120082300"," 1.035613e+00"," 1.2879259556"," 0.0962754810"
"2018/01/05"," 0.6975168964"," 0.9750040822"," 0.4253660112"," 0.660789025"," 1.3583439062"," 0.0938819292"," 1.0487017842"," 0.7761848209"," 1.3043177117"," 0.8807731325"," 6.017921e-01"," 0.8017932458","-4.370583e-02"," 1.178495e+00"," 1.2711470554"," 1.016490e+00"," 1.4737804911"," 0.1173919491"
"2018/01/06","-0.3168325067"," 0.3664568296","-0.0380883967","-0.613322345"," 0.4050870828","-1.0033850341"," 0.6118049283"," 0.5175825473"," 0.8520386222","-0.0170873487","-5.521882e-01","-0.0571786780","-1.189988e+00"," 6.005316e-02"," 0.3891944314","-6.799715e-01"," 0.3781254586","-0.0570673419"
"2018/01/07","-0.3432578692","-0.1419648765"," 0.0409876885","-0.872333262"," 0.5185363243","-0.5189101607"," 0.7723423636"," 0.4158390289"," 0.7071817834","-0.1396839985","-8.491810e-01","-0.5591142312","-1.432238e+00","-1.763231e-01","-0.0031031206","-7.366081e-01","-0.0001428722","-0.0665697525"
"2018/01/08"," 1.1595107730"," 1.4921843622"," 0.7524414742"," 1.191758678"," 1.8441582081"," 1.4269582501"," 1.4191824569"," 1.2455349363"," 1.8353440019"," 0.6340313151"," 2.704286e-01"," 0.7142215110"," 3.537120e-01"," 1.195007e+00"," 1.5985578004"," 1.236529e+00"," 1.6052376067"," 0.1399368842"
"2018/01/09"," 1.2252878364"," 1.6610280584"," 0.9602660741"," 1.353800380"," 1.1774930300"," 1.8672986260"," 1.3512066318"," 1.3664894145"," 1.7977155042"," 0.7736218317"," 4.795009e-01"," 1.0030800821"," 5.483434e-01"," 1.308850e+00"," 1.6693160988"," 1.448849e+00"," 2.2849002747"," 0.1601838506"
"2018/01/10"," 1.3186356340"," 1.5968628238"," 0.9445276620"," 1.039543014"," 1.5577631738"," 1.6253666418"," 1.5288544252"," 1.2492133854"," 1.5065453542"," 0.8051105147"," 6.198319e-01"," 1.1592567955"," 6.428930e-01"," 1.444419e+00"," 1.5821722430"," 1.474950e+00"," 2.0115734675"," 0.1934733416"
"2018/01/11"," 1.3208445653"," 1.7930240102"," 0.8940097164"," 1.087721505"," 1.5815644411"," 1.5956223527"," 1.7250950937"," 1.3798040933"," 1.5574774840"," 0.8168107864"," 7.459209e-01"," 1.1897573900"," 7.246485e-01"," 1.664718e+00"," 1.5357191879"," 1.508778e+00"," 1.8452176414"," 0.1788988381"
"2018/01/12"," 1.3329118748"," 1.6164249248"," 1.1761348877"," 0.991158424"," 1.2425221000"," 1.6386164941"," 1.8421539378"," 1.5167177363"," 1.5760652692"," 0.6170584396"," 8.799854e-01"," 1.1863399564"," 8.965850e-01"," 1.603017e+00"," 1.5533882806"," 1.529087e+00"," 1.9640271247"," 0.1837225019"
"2018/01/13"," 0.4647200882"," 0.6479272967"," 0.4126912967","-0.145176281"," 0.2262231114"," 0.6184457509"," 1.1929315343"," 1.0988390019"," 0.7363289935"," 0.5034713973"," 2.632127e-01"," 0.4151960750","-2.569258e-01"," 8.095920e-01"," 0.4873439199"," 5.142741e-01"," 0.6111615651"," 0.0500469778"
"2018/01/14"," 0.1296579452"," 0.1330234743"," 0.2883427734","-0.672842301"," 0.1557012231","-0.0646547248"," 0.8364333662"," 0.9051765374"," 0.6285500348"," 0.2581026313","-6.055680e-03","-0.0324022847","-8.913322e-01"," 6.983561e-01","-0.0259882824","-2.881688e-01"," 0.0689780630"," 0.0161157118"
"2018/01/15"," 1.6856454677"," 1.3320606557"," 1.3866179042"," 1.442743888"," 1.4536652404"," 1.6146147126"," 1.6241925410"," 1.5029418099"," 1.2541493417"," 1.1780277430"," 1.324715e+00"," 1.5124485533"," 8.139689e-01"," 2.054044e+00"," 1.6763891977"," 1.516232e+00"," 1.7765012712"," 0.2483554562"
"2018/01/16"," 1.6995535532"," 1.3683682238"," 1.2009368566"," 1.606416190"," 1.6224264340"," 1.5762498741"," 1.8644345378"," 1.2964720389"," 1.5430814975"," 0.9059186515"," 1.275723e+00"," 1.7845617001"," 1.147597e+00"," 2.104447e+00"," 1.6236003938"," 1.735631e+00"," 1.9853563252"," 0.3081233420"
"2018/01/17"," 1.7293741248"," 1.5839757592"," 1.2107061125"," 1.676004651"," 1.9491049714"," 1.4104502375"," 1.9149943606"," 1.4665685982"," 1.6653452520"," 0.6910853446"," 1.266228e+00"," 1.7117703654"," 1.131484e+00"," 2.344734e+00"," 1.6951233516"," 1.577043e+00"," 1.5884846339"," 0.2727325554"
"2018/01/18"," 1.6033832323"," 1.4505136145"," 1.1852702425"," 1.631251027"," 1.7809392821"," 1.3853759782"," 1.7601441912"," 1.3805151833"," 1.6291110603"," 0.9668797687"," 1.158938e+00"," 1.4686199680"," 1.057744e+00"," 2.121394e+00"," 1.6006059950"," 1.510845e+00"," 1.5689328667"," 0.2501648477"
"2018/01/19"," 1.4837736967"," 1.3091031604"," 1.2545567606"," 1.156497696"," 1.3997645389"," 1.2982066123"," 1.8927708905"," 1.3471439242"," 1.6258961638"," 0.9035331696"," 1.203943e+00"," 1.3690017799"," 1.005215e+00"," 1.757270e+00"," 1.4693303714"," 1.551760e+00"," 1.4136528382"," 0.2305472348"
"2018/01/20"," 0.4562116124"," 0.7744057329"," 0.3389263764","-0.095294448"," 0.2476631569"," 0.0601192422"," 1.5602472192"," 0.9191292753"," 1.0236892248"," 0.4749080513"," 3.801868e-01"," 0.3554764237","-2.164620e-01"," 6.079769e-01"," 0.5905729312"," 5.025779e-01"," 0.3248886760"," 0.0945985850"
"2018/01/21"," 0.0206430983"," 0.3186126378"," 0.3003628031","-0.722075530"," 0.1670810268","-0.7184317572"," 1.5763006771"," 0.4910223769"," 1.0389111378"," 0.0355708708","-1.606286e-01"," 0.0110845573","-1.043861e+00"," 2.851321e-01"," 0.0179250113","-2.887622e-01","-0.3494416919"," 0.0330916960"
"2018/01/22"," 1.6095600586"," 1.3267360601"," 1.3752081577"," 1.131953822"," 1.5732803145"," 0.8442498412"," 2.2911937207"," 0.9546107418"," 1.2803480834"," 0.8122648072"," 1.152292e+00"," 1.2832241977"," 7.780047e-01"," 1.920648e+00"," 1.4347568455"," 1.438224e+00"," 1.1882238811"," 0.2344641326"
"2018/01/23"," 1.5321247470"," 1.2239482158"," 1.0348288028"," 1.308883089"," 1.5644829200"," 1.0221861251"," 2.4291620509"," 1.0085228911"," 1.0793726519"," 1.1680519938"," 1.212868e+00"," 1.5004021001"," 1.064547e+00"," 2.086632e+00"," 1.4996982711"," 1.723639e+00"," 1.4234021929"," 0.2727636091"
"2018/01/24"," 1.5220618381"," 1.0182181910"," 1.1237492485"," 1.397074946"," 1.1714207766"," 1.0614333821"," 1.9254205388"," 0.8611581478"," 1.1160775330"," 1.4574445255"," 1.099882e+00"," 1.5466228889"," 1.057883e+00"," 2.201779e+00"," 1.4753384091"," 1.525805e+00"," 1.6088654278"," 0.2635924371"
"2018/01/25"," 1.5007497423"," 1.2832904473"," 1.0653339917"," 1.195353274"," 1.1096679255"," 1.2133994127"," 1.2682913787"," 1.0250355528"," 1.2161833687"," 1.5862476263"," 1.122859e+00"," 1.4422202938"," 1.129164e+00"," 1.712515e+00"," 1.5403617625"," 1.361451e+00"," 1.7120892079"," 0.2382526754"
"2018/01/26"," 1.3878488126"," 1.3497321394"," 1.1136011635"," 0.914950573"," 1.0606352354"," 1.4063639614"," 1.2084022688"," 1.2428558568"," 1.2627016767"," 1.4778363045"," 9.610698e-01"," 1.4984370758"," 1.059776e+00"," 1.589981e+00"," 1.4828484563"," 1.409228e+00"," 1.6860445032"," 0.2411510142"
"2018/01/27"," 0.4082287173"," 0.2694180050"," 0.1911131225","-0.278200564","-0.0047276364"," 0.2661843108"," 0.8342995703"," 0.9297725621"," 0.4374590778"," 1.0090579078"," 1.878252e-01"," 0.4451840544","-2.215845e-01"," 4.176592e-01"," 0.4400442777"," 3.580354e-01"," 0.4637672391"," 0.0601911634"
"2018/01/28","-0.0870218462","-0.2325987528","-0.2060358028","-0.746467862","-0.4416103894","-0.3830720240"," 0.7844538692"," 0.5395686798"," 0.0604458646"," 0.3552065971","-3.053272e-01","-0.0743512816","-1.054524e+00"," 2.121335e-01","-0.0835562072","-6.039307e-01","-0.2214731209"," 0.0006924091"
"2018/01/29"," 1.1505114236"," 1.0407512620"," 1.0953252578"," 1.204876225"," 1.0006755139"," 1.0757285608"," 1.3161889556"," 1.1076718922"," 0.8659550385"," 1.0463213730"," 8.928982e-01"," 0.9603621627"," 7.259025e-01"," 1.325362e+00"," 1.4708596901"," 9.820007e-01"," 1.1802585920"," 0.1672019709"
"2018/01/30"," 1.2549856896"," 1.3160097010"," 1.1258479239"," 1.266657199"," 1.9725933626"," 1.2642810173"," 1.4826364629"," 1.1704284629"," 1.3054544707"," 0.9812367954"," 9.701846e-01"," 1.1198708738"," 1.092872e+00"," 1.401402e+00"," 1.4605914075"," 1.262647e+00"," 1.3044269043"," 0.1921897915"
"2018/01/31"," 1.3039094258"," 1.2787761162"," 1.1345676059"," 1.486218491"," 1.4490874193"," 1.2382700369"," 1.6143205213"," 1.2112450259"," 1.2591315431"," 0.8462315495"," 1.094755e+00"," 1.2956123943"," 1.123919e+00"," 1.413568e+00"," 1.6726751381"," 1.270828e+00"," 1.3489555897"," 0.2237609816"
"2018/02/01"," 1.4393087291"," 1.3721494583"," 1.2923489774"," 1.423916209"," 1.3351230193"," 1.4946736834"," 1.7664855928"," 1.5111404848"," 1.4058622580"," 0.6563473038"," 9.107481e-01"," 1.2581914969"," 1.131984e+00"," 1.575642e+00"," 1.5833465413"," 1.305466e+00"," 1.5345978944"," 0.2029550498"
"2018/02/02"," 1.3913258340"," 1.6348680890"," 1.2474785138"," 1.175858806"," 1.3620946381"," 1.6210495793"," 1.4203364777"," 1.7155115796"," 1.2808365345"," 0.6147730705"," 1.085640e+00"," 1.2069299936"," 1.032467e+00"," 1.407050e+00"," 1.4784789743"," 1.264171e+00"," 1.5882193453"," 0.1916929335"
"2018/02/03"," 0.3818851670"," 0.8441270672"," 0.6306441427","-0.235980736"," 0.6288879981"," 0.5035955974"," 1.5023747892"," 1.2884501756"," 0.9516826496"," 0.1193442345"," 5.358992e-01"," 0.4115223339","-2.208059e-01"," 3.450952e-01"," 0.5447206799"," 2.701060e-01"," 0.6258253905"," 0.0549741536"
"2018/02/04","-0.1283370415"," 0.4347505550"," 0.5504504644","-0.697501347"," 0.3122441808"," 0.0441271050"," 1.7676853174"," 1.1671651366"," 0.6606812373","-0.3744435063","-7.080922e-02","-0.2205320019","-9.898241e-01"," 2.290796e-01"," 0.0569772563","-4.879310e-01","-0.0345773278","-0.0112321846"
"2018/02/05"," 1.5018951140"," 1.5757187777"," 1.4198320517"," 1.135972737"," 1.9335509662"," 1.8279970664"," 2.3345837608"," 2.1864030305"," 1.6910466616"," 0.3748852074"," 1.373518e+00"," 1.1484064440"," 7.998881e-01"," 1.757704e+00"," 1.4860709492"," 1.366140e+00"," 1.7799632869"," 0.2081720596"
"2018/02/06"," 1.5624361923"," 1.9550383340"," 1.2146299694"," 1.287388256"," 2.5021082280"," 1.9521194013"," 2.3039622183"," 2.3114472369"," 1.7515613143"," 0.6115242510"," 1.804385e+00"," 1.6303500109"," 1.144687e+00"," 1.820709e+00"," 1.5628372853"," 1.669629e+00"," 2.1593988874"," 0.2710763619"
"2018/02/07"," 1.6897769872"," 2.0390743418"," 1.4265933480"," 1.416454241"," 2.0989537045"," 2.0677026409"," 2.1435704638"," 2.4493294997"," 1.6569882975"," 0.5239530624"," 1.821855e+00"," 1.6794756183"," 1.228058e+00"," 1.816364e+00"," 1.5007087138"," 1.695523e+00"," 2.2501806339"," 0.2789329301"
"2018/02/08"," 1.6640470290"," 1.9459710879"," 1.2420492600"," 1.389703903"," 1.9899102497"," 2.1778284619"," 1.9712385930"," 2.4827391960"," 1.3797967303"," 0.2336277600"," 1.660256e+00"," 1.7259527146"," 1.115042e+00"," 2.021455e+00"," 1.5712212289"," 1.701662e+00"," 2.2492985494"," 0.2656419767"
"2018/02/09"," 1.4752652209"," 1.9923105027"," 1.1952015164"," 1.363553675"," 1.6405278744"," 2.0554573881"," 1.8574361442"," 2.4010983825"," 1.4281977953"," 0.4078658931"," 1.388139e+00"," 1.4172730289"," 1.032344e+00"," 1.901529e+00"," 1.6733305604"," 1.670929e+00"," 2.1941583215"," 0.2262866768"
"2018/02/10"," 0.4922499164"," 0.7078868726"," 0.4530313990","-0.004647598"," 0.6697159622"," 0.7428667506"," 1.3305285212"," 1.7044262639"," 0.8176339018"," 0.5120897039"," 8.019394e-01"," 0.4720963437","-1.817518e-01"," 8.851976e-01"," 0.4194530940"," 6.192984e-01"," 0.7072955084"," 0.0757179782"
"2018/02/11","-0.0010780588"," 0.0893077733"," 0.4241293846","-0.528458368"," 0.2268148348","-0.1441131112"," 1.2339506900"," 1.2023237298"," 0.4602297807","-0.1891671374"," 6.705316e-02","-0.1400514417","-9.576136e-01"," 5.423651e-01","-0.0471529606","-4.142815e-01"," 0.0128496352"," 0.0151012933"
"2018/02/12"," 1.5354790500"," 1.5102802702"," 1.2992694575"," 1.064341480"," 1.3381912844"," 1.5448222020"," 1.6805338939"," 1.9164809738"," 1.4709683511"," 0.5694860544"," 1.607466e+00"," 1.2376868956"," 9.249925e-01"," 1.642123e+00"," 1.1616369138"," 1.250127e+00"," 0.8815370371"," 0.2297232785"
"2018/02/13"," 1.5393242266"," 1.5448901412"," 1.4427790807"," 1.149726763"," 1.7065844257"," 1.8124800775"," 1.4399891094"," 2.3228285198"," 1.5569357473"," 0.7860428073"," 1.707539e+00"," 1.6664893708"," 1.145941e+00"," 1.567387e+00"," 1.1818184586"," 1.435980e+00"," 0.2902021963"," 0.2482105393"
"2018/02/14"," 1.6814321359"," 1.6006826423"," 1.3965146961"," 1.332693496"," 1.5590846262"," 1.6827917186"," 1.1816369840"," 2.2088580979"," 1.6337380245"," 0.6111873124"," 1.714566e+00"," 1.6369285705"," 1.275455e+00"," 1.486567e+00"," 1.3257382706"," 1.526389e+00"," 1.7862240970"," 0.2513573071"
"2018/02/15"," 1.7288014390"," 1.5944320302"," 1.4552639082"," 1.598160138"," 1.5561099404"," 1.3562154428"," 1.3984872074"," 1.6316337156"," 1.2027642845"," 1.1548161221"," 1.599490e+00"," 1.4817770872"," 1.275291e+00"," 1.711646e+00"," 1.6430718978"," 1.566066e+00"," 1.7974524355"," 0.2370519351"
"2018/02/16"," 1.4710927952"," 1.3945281932"," 1.1103626943"," 1.156594684"," 0.9647269040"," 1.1133060105"," 1.6991010605"," 1.3875146146"," 1.2423821103"," 0.9159676013"," 1.481377e+00"," 1.4879284676"," 1.162842e+00"," 1.613011e+00"," 1.1240866782"," 1.447825e+00"," 1.4739131354"," 0.2551251475"
"2018/02/17"," 0.4295408130"," 0.5233008939"," 0.2604147559","-0.061512524"," 0.1224333279","-0.0176964883"," 1.4266778792"," 0.8579909147"," 0.4710023480"," 0.3609022579"," 6.756605e-01"," 0.5605224369","-1.695724e-01"," 4.524204e-01"," 0.1705291687"," 4.174122e-01"," 0.1893726455"," 0.1116987837"
"2018/02/18","-0.0061504195"," 0.1314029453"," 0.3001034800","-0.695719204","-0.0287812841","-0.5869378343"," 1.4508723255"," 0.8068731568"," 0.4540664157","-0.0870607646"," 3.051791e-01","-0.0476098640","-9.004872e-01"," 2.568886e-01","-0.3528801514","-4.124316e-01","-0.5059752089"," 0.0157223659"
"2018/02/19"," 1.4371407040"," 1.5456618217"," 1.3908270638"," 1.060037664"," 1.4487981743"," 1.0469209927"," 2.2044993351"," 1.5854782124"," 1.0411047273","-0.1837874238"," 1.597971e+00"," 1.1221776415"," 9.302708e-01"," 1.635606e+00"," 1.4598267482"," 1.285725e+00"," 1.0751976886"," 0.2050666966"
"2018/02/20"," 1.6744371870"," 1.6952906732"," 1.5961141701"," 1.222394574"," 1.4698535051"," 1.1204603877"," 2.3784879685"," 1.5648450727"," 0.8388859658"," 1.0387311057"," 1.794700e+00"," 1.6893007397"," 1.199207e+00"," 1.807674e+00"," 1.4858797844"," 1.480507e+00"," 1.0095984590"," 0.2617085169"
"2018/02/21"," 1.7481909464"," 1.6014157388"," 1.7935800144"," 1.188552032"," 1.5726923722"," 1.1842117259"," 2.4643254079"," 1.7686396080"," 1.2792823718"," 0.9107633541"," 2.082958e+00"," 1.6370140064"," 1.216780e+00"," 2.070990e+00"," 1.2789301951"," 1.554795e+00"," 0.9969110334"," 0.2598038943"
"2018/02/22"," 1.8326212069"," 1.5199648606"," 2.0090350446"," 1.250575476"," 1.5886310922"," 1.3772305773"," 2.5100292026"," 2.1159051887"," 1.4800801847"," 0.7319356444"," 2.036054e+00"," 1.6964773502"," 1.254088e+00"," 2.191785e+00"," 1.2644289769"," 1.626570e+00"," 1.0578809776"," 0.2646068557"
"2018/02/23"," 1.6827820383"," 1.5052643469"," 1.9954519906"," 1.216260121"," 1.3881304644"," 1.4557793939"," 2.4651252243"," 2.1740992525"," 1.5758343650"," 0.5720200906"," 1.881102e+00"," 1.6185598652"," 1.275439e+00"," 2.194827e+00"," 1.2207887758"," 1.679305e+00"," 1.1368573830"," 0.2642342122"
"2018/02/24"," 0.8229351031"," 0.5796721554"," 0.9828219927"," 0.043803671"," 0.1766922772"," 0.3068027102"," 2.2225523340"," 1.6832626895"," 0.7048016943"," 0.4621958875"," 1.025064e+00"," 0.6451893532","-1.831615e-01"," 1.122008e+00"," 0.2112199694"," 7.092265e-01"," 0.0926550674"," 0.1282648599"
"2018/02/25"," 0.4468850138"," 0.2634374811"," 1.3109904862","-0.482971277"," 0.4165415609","-0.4292021448"," 1.6927596589"," 1.4983523970"," 0.7211248425"," 0.1973541191"," 1.114883e+00"," 0.2450078840","-7.835297e-01"," 1.044665e+00","-0.2560961260"," 2.177930e-02","-0.6169387829"," 0.1079930505"
"2018/02/26"," 2.2132118770"," 1.8568419887"," 2.4674777610"," 1.534936475"," 1.7313054162"," 1.2971341345"," 2.1077215499"," 2.5854167408"," 1.7858061779"," 0.8989984936"," 3.010966e+00"," 1.7538902339"," 1.080873e+00"," 2.210035e+00"," 1.3455921042"," 1.811309e+00"," 1.1928465344"," 0.3305440625"
"2018/02/27"," 2.4073932947"," 1.9801179506"," 2.6287734572"," 1.773380002"," 2.1734049760"," 1.8103351220"," 2.6209751642"," 3.0404374328"," 1.5903902082"," 0.7731293416"," 3.086543e+00"," 2.1348486393"," 1.398830e+00"," 2.216118e+00"," 1.4459263337"," 2.121501e+00"," 1.7017893794"," 0.3944524322"
"2018/02/28"," 2.3424343541"," 2.0459037144"," 2.5960311928"," 1.860844453"," 2.4823875831"," 1.6295207963"," 2.7397479007"," 3.2557285629"," 1.6772190546"," 0.7794865000"," 3.102304e+00"," 2.1708171275"," 1.541564e+00"," 2.450322e+00"," 1.6462670815"," 2.138061e+00"," 1.6971866228"," 0.3754890157"
"2018/03/01"," 2.3437433504"," 2.0780442078"," 1.9184448223"," 1.769039816"," 2.4606289901"," 1.5533205704"," 2.5097721188"," 2.7559591726"," 2.2163891570"," 1.0867776807"," 3.223456e+00"," 2.2350648783"," 1.569677e+00"," 2.372543e+00"," 1.7525001116"," 2.143126e+00"," 1.6518355429"," 0.3661729268"
"2018/03/02"," 2.1947223044"," 2.2270942989"," 1.8852169765"," 1.684775949"," 2.1718169645"," 1.4831615168"," 2.3463524879"," 2.0736702895"," 2.2203056468"," 0.8443762345"," 2.638965e+00"," 2.2113137151"," 1.405723e+00"," 1.931076e+00"," 1.6516743154"," 2.051433e+00"," 1.6469873944"," 0.3539377968"
"2018/03/03"," 0.9308045782"," 1.0212663290"," 0.7193846210"," 0.249198740"," 1.0074188912"," 0.0237636026"," 1.8937135312"," 1.1791306663"," 1.5003819892","-0.0700857362"," 1.601959e+00"," 1.0016276729"," 1.071587e-01"," 8.395735e-01"," 0.5178756751"," 9.466031e-01"," 0.5275227132"," 0.1472655407"
"2018/03/04"," 0.2800288935"," 0.1805589940"," 0.2373723112","-0.573987892"," 0.5395273784","-0.6780848711"," 1.6492553594"," 0.7587035393"," 1.0448613604","-0.7362842837"," 6.521137e-01"," 0.3512900676","-8.831608e-01"," 5.766918e-01","-0.3029315107","-4.965837e-02","-0.1495135980"," 0.0734407120"
"2018/03/05"," 1.7251198869"," 1.1603617415"," 1.2063221813"," 0.894534725"," 1.8133507855"," 1.0790817508"," 2.1380860085"," 1.2241791755"," 1.5529304482","-0.0282316179"," 1.825653e+00"," 1.4969846665"," 9.096905e-01"," 1.716425e+00"," 0.8522229727"," 1.408902e+00"," 1.4106351807"," 0.2661595372"
"2018/03/06"," 1.7525679028"," 1.3081771438"," 1.3794669146"," 1.003021195"," 1.6297983992"," 1.2660051272"," 2.0362522409"," 1.2197281368"," 1.3976562793","-0.0687309849"," 1.830780e+00"," 1.7277468672"," 1.162342e+00"," 1.520024e+00"," 1.0251725304"," 1.485856e+00"," 1.6449579369"," 0.2685196130"
"2018/03/07"," 1.4882324653"," 1.4360831889"," 1.3796794746"," 1.144859208"," 1.7416048050"," 1.1569110570"," 1.9420167292"," 1.2655607667"," 1.3713332047","-0.3451422326"," 1.459919e+00"," 1.3678056782"," 1.039909e+00"," 1.676450e+00"," 1.1589059876"," 1.448196e+00"," 1.8505035160"," 0.2263073792"
"2018/03/08"," 1.2998188124"," 1.2593683513"," 1.1616283787"," 1.237221523"," 1.8047112468"," 1.0586367944"," 1.9481296118"," 1.2459269967"," 1.2954456633","-0.2343158257"," 1.282369e+00"," 1.4667403795"," 7.810454e-01"," 1.599106e+00"," 1.3026892533"," 1.251225e+00"," 1.7873979989"," 0.2026031087"
"2018/03/09"," 1.1778367210"," 1.2318193570"," 0.7255998743"," 1.126977156"," 1.5411325345"," 0.9324645336"," 1.5829277273"," 0.9371909600"," 1.2261211287","-0.0539632808"," 1.040825e+00"," 1.1984718456"," 6.428930e-01"," 1.375331e+00"," 0.9372913245"," 1.204232e+00"," 1.7837701778"," 0.1819420938"
"2018/03/10","-0.0118772782","-0.1477138963","-0.0939595470","-0.364676956"," 0.4060417802","-0.2912326282"," 0.9559859237"," 0.1123573703"," 0.2880374413","-0.3420010611"," 3.135344e-01"," 0.5745339145","-5.182238e-01"," 2.720966e-01","-0.1196044333"," 1.751503e-01"," 0.2719835042"," 0.0125134908"
"2018/03/11","-0.5196451187","-0.6156609595"," 0.2812040651","-1.085493385"," 0.3899508758","-0.8041756779"," 0.7374817942","-0.2818824280","-0.0401217795","-0.9390254798","-4.126168e-01","-0.3984948542","-1.161884e+00","-6.725982e-02","-0.5282329242","-1.002261e+00","-0.1943407331","-0.0547072660"
"2018/03/12"," 0.9108014787"," 0.5287798255"," 0.8674298015"," 0.806955101"," 1.5409378141"," 0.7947258034"," 1.3156747879"," 0.5521338313"," 1.0021796139","-0.5368952493"," 4.941227e-01"," 0.5537730056"," 4.513023e-01"," 9.664520e-01"," 0.7112525610"," 6.332152e-01"," 1.1152429973"," 0.1031279819"
"2018/03/13"," 0.9550619157"," 1.0667183112"," 0.9310022353"," 1.162341187"," 1.6741370030"," 0.9383699493"," 1.1524265462"," 0.8009730321"," 1.0342397689","-0.3691343022"," 6.883833e-01"," 0.6329720282"," 6.051174e-01"," 1.047272e+00"," 1.1901750928"," 8.199440e-01"," 1.2522247471"," 0.1019065391"
"2018/03/14"," 1.0857161074"," 0.8816307402"," 0.8679007399"," 1.008397934"," 1.6653679658"," 1.0212629797"," 1.3468533453"," 0.7517041080"," 0.8405911042","-0.2940476017"," 7.861782e-01"," 0.6584319082"," 6.450813e-01"," 1.197180e+00"," 0.7814919835"," 1.053903e+00"," 1.5779725745"," 0.1364174728"
"2018/03/15"," 1.1965308243"," 0.9914408772"," 0.9407129192"," 1.258607245"," 1.9486342395"," 0.9363607504"," 1.6568250504"," 0.7482370640"," 0.8046233403","-0.2822186906"," 8.095351e-01","-0.8998323565"," 7.997078e-01"," 1.244107e+00"," 0.9646825146"," 1.168826e+00"," 1.5408719689"," 0.1649888823"
"2018/03/16"," 0.9902002847"," 0.8425065381"," 0.9241804776"," 1.223400818"," 1.8957912670"," 0.8036993201"," 1.9011118330"," 0.7105416093"," 0.6023512932","-0.2444406675"," 7.825703e-01","-0.3890114761"," 5.447781e-01"," 1.429645e+00"," 1.3701431310"," 1.306722e+00"," 1.4138650690"," 0.1731435654"
"2018/03/17"," 0.3324705572"," 0.3748295631"," 0.5004497480"," 0.364383403"," 0.9766927596","-0.0544050953"," 1.4687825001"," 0.5730091260"," 0.6137721684","-0.7119466637"," 3.496141e-01","-0.2184815417","-4.931931e-01"," 4.758843e-01"," 0.5084539796"," 4.425049e-01"," 0.3486784280"," 0.0541460569"
"2018/03/18"," 0.0481729264"," 0.0445888875"," 0.5569930601","-0.128864212"," 0.5419623293","-0.7446599483"," 0.8549805374"," 0.7626625807"," 0.9116563010","-1.1121403049","-7.764537e-02","-0.2164310816","-1.125624e+00"," 1.417420e-01","-0.1564446281","-4.700925e-01","-0.3737089632"," 0.0328018621"
"2018/03/19"," 1.6021969544"," 1.2455552702"," 1.4378684732"," 1.323406953"," 1.4654316493"," 0.8746321868"," 1.1809314317"," 1.7502781124"," 1.6101236333","-0.4471490309"," 1.301548e+00"," 1.2943308568"," 6.884711e-01"," 1.203697e+00"," 0.9458118143"," 1.326472e+00"," 1.3475495603"," 0.2296611712"
"2018/03/20"," 1.7068757512"," 1.1798080904"," 1.7175917169"," 1.562517268"," 1.2254216740"," 1.5298210886"," 1.4424742533"," 1.8836670555"," 1.5323977395","-0.4238249178"," 1.717414e+00"," 1.5721682047"," 9.544409e-01"," 1.246280e+00"," 0.8811161721"," 1.495376e+00"," 1.5788612912"," 0.2796161100"
"2018/03/21"," 1.6235499564"," 1.2416582836"," 1.8998675539"," 1.443168208"," 1.4899513027"," 1.4551684888"," 1.5990954447"," 1.7784026808"," 1.0497813953","-0.2980155105"," 2.082199e+00"," 1.5413258669"," 9.549736e-01"," 1.270178e+00"," 1.0048271300"," 1.402534e+00"," 1.4728387167"," 0.2635303299"
"2018/03/22"," 1.3686638358"," 1.2276136982"," 1.5068734674"," 1.485139506"," 1.7576418304"," 1.2969712265"," 1.1908462986"," 1.6577057324"," 0.5364903211"," 0.0155515542"," 1.927056e+00"," 1.3264547322"," 9.091332e-01"," 1.270613e+00"," 1.1415646061"," 1.327051e+00"," 1.3267509369"," 0.2422896472"
"2018/03/23"," 1.3676820886"," 1.1014053503"," 1.3549639468"," 1.156734103"," 1.2388413163"," 1.2605341329"," 1.4708677357"," 1.3952827918"," 0.4142532094","-0.0547771004"," 2.006811e+00"," 1.2993715712"," 7.774310e-01"," 9.334288e-01"," 1.0160239276"," 1.390893e+00"," 1.5873571575"," 0.2170948025"
"2018/03/24"," 0.0861747248","-0.0537617939"," 0.6469649691","-0.359306278"," 0.1049822161"," 0.2223620536"," 1.0651037335"," 0.5939497640"," 0.1619815300","-0.1488825284"," 1.078044e+00"," 0.4647488615","-4.321900e-01","-9.469286e-03","-0.2498696142"," 2.449951e-01"," 0.3501441473"," 0.0556987383"
"2018/03/25","-0.4404508434","-0.4152169462"," 0.1942065785","-1.051250771","-0.1934684721","-0.5498762600"," 0.6062690562"," 0.2080662336","-0.1968790636","-0.7183775610"," 2.865696e-01","-0.1135663316","-1.249057e+00","-2.653988e-01","-0.7387600268","-7.863803e-01","-0.4519491929"," 0.0120373352"
"2018/03/26"," 1.1043283984"," 0.8739525190"," 1.0894359298"," 0.852157292"," 0.9066661796"," 0.8073783262"," 1.3697195251"," 0.8250559189"," 0.6374753688","-0.1188234121"," 1.307435e+00"," 1.0469941033"," 5.107400e-01"," 1.014683e+00"," 0.6387464697"," 1.013973e+00"," 0.9279094780"," 0.1900160375"
"2018/03/27"," 1.1395894858"," 1.1023699509"," 0.9820992888"," 0.856636898"," 1.1965917038"," 0.6497105149"," 1.5571622131"," 0.9580585671"," 0.7268796847","-0.0269070081"," 1.180206e+00"," 1.0723685474"," 5.773000e-01"," 1.082033e+00"," 0.8922856604"," 1.298055e+00"," 0.9242418636"," 0.2010297248"
"2018/03/28"," 1.1209362887"," 1.2000261199"," 0.8089866757"," 1.116502517"," 1.3141603226"," 0.2367251106"," 1.4742383906"," 0.8055470701"," 0.8981661693","-0.0007436764"," 1.135012e+00"," 0.9929986531"," 5.175017e-01"," 1.063783e+00"," 1.1807533974"," 1.220446e+00"," 0.9345217954"," 0.1837639067"
"2018/03/29"," 1.1456435936"," 0.9445227020"," 0.9034242333"," 0.832408232"," 0.2275615783","-0.8165838387"," 1.2893951059"," 0.8316805866"," 0.8240015282","-0.1028263666"," 1.222932e+00"," 1.0182876614"," 5.475156e-01"," 8.530435e-01"," 0.6887224196"," 1.277588e+00"," 1.0057053493"," 0.1355065663"
"2018/03/30"," 0.6323534251"," 0.8101731246","-0.0113318209","-1.015304815","-0.2017365294","-1.3265945441"," 0.8097337807"," 0.8231206011"," 0.2406310404","-0.2233238786"," 1.032470e+00","-0.9085468121"," 1.042983e-01"," 1.087189e-01"," 0.3806193231"," 5.123316e-01","-0.1098993833","-0.0917438949"
"2018/03/31","-0.3833867866","-0.0454662284"," 0.1061344832","-1.006303172","-0.2828158583","-1.0404058814"," 0.7098481374"," 0.3832941716","-0.1019241669","-0.4818580068"," 2.785940e-01","-0.8827451888","-1.114871e+00","-3.153680e-01","-0.5615775334","-9.255768e-01","-0.6468832295","-0.1187605526"
"2018/04/01","-0.8941407748","-0.5596755383","-0.3370979145","-1.525979854","-0.6164079171","-1.5224778615"," 0.5324631407"," 0.0723287718","-0.1370215997","-1.2215753602","-1.260679e+00","-1.5274440287","-2.179717e+00","-6.073623e-01","-0.9297610069","-2.118771e+00","-1.6135881235","-0.1937654193"
"2018/04/02","-0.9683445018","-0.7554508845"," 0.1167147735","-1.497986866","-0.5620922531","-0.6676859092"," 0.6513815580","-0.0295339023"," 0.0406946777","-0.4380134752","-1.288024e+00","-1.8558593932","-2.177250e+00","-3.218858e-01","-0.7250780864","-2.017084e+00","-0.1725340132","-0.2548375574"
"2018/04/03"," 0.3814761057"," 0.2371617596"," 0.3929737622"," 0.521769709"," 0.9536892790"," 0.3436199226"," 1.0199569538"," 0.3510914063"," 0.4823255329","-0.4149810884"," 1.849768e-01"," 0.1359917537"," 7.408768e-02"," 6.596842e-01"," 0.3843606920"," 2.485285e-01"," 0.9521701171"," 0.0507094552"
"2018/04/04"," 0.4765010548"," 0.3987902431"," 0.4195886314"," 0.706257932"," 0.4366667706"," 0.4781004924"," 0.9901837880"," 0.3707828323"," 0.6610098316","-0.5039893790"," 5.117827e-01"," 0.4867913080"," 6.682597e-01"," 7.683130e-01"," 0.6056749532"," 5.491848e-01"," 1.0549163779"," 0.0658222216"
"2018/04/05"," 0.7676709161"," 0.6312975817"," 0.2860433469"," 0.993219406"," 0.6801467400"," 0.2869550832"," 0.7563174706"," 0.4108575555"," 0.5718186581","-0.7121501186"," 6.137553e-01"," 0.4316851919"," 4.449012e-01"," 6.314407e-01"," 0.6057295717"," 5.149350e-01"," 0.7775041268"," 0.0419730341"
"2018/04/06"," 0.4403809385"," 0.2494700638"," 0.2942561916"," 0.623109420"," 0.3229330105"," 0.3690471492"," 0.7447801189"," 0.1754521892"," 0.2775668256","-1.6554375585"," 4.608914e-01"," 0.4720109078"," 2.046834e-01"," 7.613608e-01"," 0.1593323712"," 5.708823e-01"," 1.1810677221"," 0.0398406848"
"2018/04/07","-0.6851513366","-0.7923372130","-0.4842635691","-0.693221778","-0.7085343235","-0.5644158007"," 0.2307581095","-0.5117297615","-0.3196046264","-1.5501668698","-4.321758e-01","-0.2755526821","-1.007609e+00","-5.365363e-01","-0.9273577918","-4.864960e-01","-0.0834103202","-0.1019501878"
"2018/04/08","-1.2482651763","-1.1156713480","-1.1009897708","-1.426434410","-1.0521544857","-1.1959694641"," 0.0314924211","-0.7441485500","-0.4688131206","-2.3686907037","-1.175987e+00","-1.1731416050","-1.718133e+00","-1.023628e+00","-1.2554785776","-1.545142e+00","-0.5659702176","-0.1620493123"
"2018/04/09"," 0.2028799249"," 0.2986261125","-0.3353997966"," 0.331589538"," 0.1993072621"," 0.3940806815"," 0.4723169469"," 0.0019616168"," 0.4315354979","-2.1935601680","-5.675713e-02","-0.0842618389"," 2.092978e-01"," 1.556465e-01"," 0.3102433543"," 1.823242e-01"," 1.1072047538"," 0.0083398830"
"2018/04/10"," 0.3260482942"," 0.3049153086","-0.0233636595"," 0.686181540","-0.1586503752"," 0.9326681686"," 0.4413097787"," 0.1713124926"," 0.6481591269","-1.0624806232","-6.701136e-02"," 0.1871678211"," 3.816851e-01"," 4.072309e-01"," 0.2521838628"," 3.182336e-01"," 1.5298492291"," 0.0405528481"
"2018/04/11"," 0.2418225644"," 0.5135777194","-0.0852337243"," 0.820618201"," 0.4338215834"," 0.9752686156"," 0.3885933080"," 0.2543908609"," 0.5997847046","-0.6268411548","-7.308794e-02"," 0.1220657119"," 4.620965e-01"," 3.668209e-01"," 0.4532892699"," 3.219359e-01"," 1.4432656741"," 0.0293652605"
"2018/04/12"," 0.2310233451"," 0.5480718383","-0.2901675087"," 0.745640878"," 0.2956863254"," 0.8623054800"," 0.3758190974"," 0.2839107030"," 0.7213468657","-0.8279008877"," 6.249572e-02"," 0.0350920280"," 5.006261e-01"," 2.990366e-01"," 0.5958709280"," 3.223515e-01"," 1.6259699079"," 0.0216846627"
"2018/04/13"," 0.0606492973"," 0.2369688395","-0.2589944091"," 0.651963172","-0.1221563590"," 0.7758420488"," 0.1899760422"," 0.0984891945"," 0.5245010664","-0.7885059901","-8.543099e-02"," 0.0468821737"," 1.976840e-01"," 1.213198e-01"," 0.3915703372"," 3.164305e-01"," 1.1543001061"," 0.0188277288"
"2018/04/14","-1.0712643347","-0.5900411665","-0.6801706403","-0.834738521","-0.9026290264","-0.5633297472","-0.4360945329","-0.4462710490","-0.3184234628","-1.0703179428","-8.225959e-01","-0.8878713391","-9.848081e-01","-8.585121e-01","-0.6831856781","-7.014485e-01","-0.2194436634","-0.1546792508"
"2018/04/15","-1.4806938293","-1.0445224047","-0.8870869006","-1.580050331","-0.8296920373","-1.2144730999","-0.5766165626","-0.7536348743","-0.4373479879","-1.5534856607","-1.494248e+00","-1.3135981241","-1.581005e+00","-1.107055e+00","-1.0242783635","-1.668370e+00","-0.6827701400","-0.1966430556"
"2018/04/16"," 0.1734275085"," 0.2020502962","-0.2063196884"," 0.270044970"," 0.3505700816"," 0.2879189557","-0.0449900228","-0.1605551079"," 0.0932253749","-0.7645768947","-4.619890e-01"," 0.0514957090","-2.836284e-02"," 1.920872e-02"," 0.1074174636"," 2.549703e-01"," 0.5281991990","-0.0043796837"
"2018/04/17"," 0.0997555613"," 0.2381649443","-0.0969160199"," 0.356066733"," 0.2657059921"," 0.2561111649"," 0.0337347636","-0.2430031046","-0.0536740777","-0.6338323605","-3.374191e-01"," 0.1687136799"," 2.132810e-01"," 3.555235e-01"," 0.1368022298"," 3.969673e-01"," 0.4546877380","-0.0012743207"
"2018/04/18"," 0.0401144180"," 0.1540903524","-0.2547025873"," 0.353072247"," 0.0023635910"," 0.1333871238","-0.0298420713","-0.4910428096","-0.0792422733","-0.7240387744","-2.836794e-01"," 0.0813982526"," 2.190838e-01"," 1.308791e-01"," 0.1613532566"," 3.118553e-01"," 0.2781381989","-0.0316033656"
"2018/04/19"," 0.0284970760"," 0.2645564178","-0.2680754431"," 0.405184791"," 0.0097157061"," 0.0158897150","-0.1983833837","-0.5644080736","-0.1725453172","-0.8010572200","-2.656395e-01"," 0.1377004704"," 1.978479e-01"," 1.704200e-01"," 0.3384265129"," 3.544213e-01"," 0.1777264775","-0.0360957907"
"2018/04/20","-0.1708385147"," 0.2098056854","-0.3808937694"," 0.315635110","-0.4872638289","-0.0726507935","-0.1477093013","-0.5649923204","-0.3056438055","-0.8014582092","-3.385585e-01"," 0.0092049688"," 1.902584e-01"," 4.000687e-03"," 0.2463669899"," 3.093333e-01"," 0.1472580860","-0.0541068958"
"2018/04/21","-1.1974188518","-0.8458918406","-0.7152756268","-0.982517012","-1.4092235928","-1.0417634482","-0.4631768877","-1.0874666206","-1.0005854088","-0.9969245469","-1.132881e+00","-0.5670597642","-9.049868e-01","-6.560280e-01","-1.0312968439","-7.000167e-01","-0.8181071007","-0.1940759556"
"2018/04/22","-1.6467727330","-1.2388701419","-0.7504958681","-1.592482903","-1.2885044726","-1.6618999746","-0.4099433928","-1.3346261115","-1.1840387666","-1.2136320071","-1.758389e+00","-1.4196240001","-1.633410e+00","-1.220463e+00","-1.2804665525","-1.729870e+00","-1.4801280793","-0.2365573208"
"2018/04/23","-0.0478746761","-0.0553051549","-0.2914608180"," 0.346483166","-0.1118267224","-0.3343353749","-0.0030225133","-0.6848205860","-0.4612110451","-0.6827169759","-6.439065e-01","-0.1315078578","-2.373193e-03","-1.094078e-01"," 0.0649242516"," 9.681482e-02","-0.0927551098","-0.0496351732"
"2018/04/24"," 0.0098847850"," 0.2279787615"," 0.0369925059"," 0.500462789"," 0.0684976524"," 0.0009972069"," 0.0366283851","-0.5889425986","-0.1202810479","-0.5813754429","-4.743320e-01","-0.0170238337"," 2.008067e-01"," 2.789903e-02"," 0.3508522272"," 2.642374e-01"," 0.0535913263","-0.0136543677"
"2018/04/25"," 0.0240383074"," 0.1186316328"," 0.1148603059"," 0.667081083"," 0.1847041732"," 0.0615989900","-0.1142569801","-0.5222000805","-0.1080342463","-0.5904867778","-3.936275e-01"," 0.0771264607","-1.390201e+00"," 2.799179e-01"," 0.2791381046"," 3.135986e-01","-1.2165439946"," 0.0016654229"
"2018/04/26"," 0.3290753481"," 0.1834913799","-0.0246324063"," 0.665111027","-0.1093813738","-0.0079763098","-0.0580613081","-0.4508316340","-0.2095876735","-0.4382341538","-3.647637e-01"," 0.0813128168"," 6.560477e-02"," 1.599917e-01"," 0.1613805658"," 3.549423e-01","-0.0914750925"," 0.0285992709"
"2018/04/27","-0.1486264839"," 0.2280559295","-0.3333318243"," 0.353023754","-1.2439976152","-0.0727593988","-0.0449300366","-0.4683532747"," 0.1233583682","-0.4183978390","-3.807147e-01","-0.1892624848"," 1.169776e-01"," 5.614252e-02","-1.0334542756"," 2.549103e-01","-0.0039364987","-0.0159316339"
"2018/04/28","-1.2360751484","-0.6941022837","-1.2179766341","-0.906412210","-1.2403451888","-1.0940569224","-0.4257054890","-0.8961411436","-0.4307405765","-0.7487084887","-9.794476e-01","-1.1136782612","-9.898405e-01","-9.797419e-01","-0.7870428024","-6.573521e-01","-1.0104744705","-0.1654031042"
"2018/04/29","-1.7403659675","-0.8985976197","-0.9977942703","-1.575619219","-1.3006688296","-1.6757471562","-0.5293359870","-0.9337597237","-0.6377816826","-1.1835023813","-1.559761e+00","-1.5476068867","-1.636188e+00","-1.379930e+00","-0.9346766741","-1.549242e+00","-1.4467813068","-0.2172626656"
"2018/04/30","-0.5817406300","-0.3586913486"," 0.4256149425","-0.274557475","-0.1014498236","-0.8172490465","-0.2610032954","-0.2398589339"," 0.2526202950","-0.7688973511","-9.500142e-01","-1.5720415366","-1.062187e+00","-9.180407e-01"," 0.5517391603","-5.464163e-01","-0.3819793342","-0.0824899133"
"2018/05/01","-1.4055492612","-1.0127291676"," 0.0030679358","-1.314577628","-0.3890481547","-1.6875308363","-0.4774164762","-0.7300036256"," 0.1015112820","-1.5877457440","-1.675026e+00","-2.2094783302","-1.953711e+00","-1.169191e+00"," 0.2725019539","-1.734378e+00","-1.3717245399","-0.2046134872"
"2018/05/02","-0.0904579615"," 0.0491803866","-0.3835630502"," 0.421751451"," 0.3765463575","-0.2390206080"," 0.0474801798","-0.0850527304"," 0.1215466586","-0.6638155849","-3.573579e-01","-0.2507762888"," 1.374185e-01","-2.162986e-01"," 0.0257627696","-1.052949e+00"," 0.2170223460","-0.0132817242"
"2018/05/03","-0.0107728126"," 0.2561451002","-0.3130810004"," 0.575779568"," 0.3776711990"," 0.0958096741","-0.1552247191","-0.1660247350"," 0.0574174677","-0.4410147041","-2.692475e-01"," 0.0899418365"," 4.541463e-01","-2.567085e-01"," 0.0388985247","-1.872452e+00"," 0.2130695464"," 0.0081784041"
"2018/05/04","-0.0271761723"," 0.2335348612","-0.5153048814"," 0.440172996","-0.2079675840"," 0.0867682790"," 0.0320751445","-0.3330693730","-0.1764440452","-0.3514627906","-2.348768e-01"," 0.1125823338"," 3.835128e-01","-1.299111e+00","-0.1238919875","-8.511136e-01"," 0.1698142461"," 0.0010650527"
"2018/05/05","-1.0995304733","-0.8893374535","-1.0496390624","-0.902526652","-1.3038609217","-0.9886147070","-0.4944297138","-0.9556958876","-0.9690847524","-0.8274853660","-9.479254e-01","-0.7775736711","-7.722683e-01","-1.515499e+00","-1.1426093968","-1.202376e+00","-1.0344631889","-0.1552589186"
"2018/05/06","-1.6829746616","-1.2240152921","-0.5947201179","-1.471951810","-1.4082320308","-1.6483786090","-0.8932438828","-1.2917185597","-1.3549700140","-1.3816792981","-1.634769e+00","-1.4658447889","-1.613961e+00","-1.485518e+00","-1.5008522988","-1.809934e+00","-1.7286835668","-0.2183805963"
"2018/05/07","-0.1761154059"," 0.1213710986","-0.3385182874"," 0.451859978","-0.0665646143","-0.1244419679","-0.5100175643","-0.8742895417","-1.1032755950","-0.9607757778","-4.369231e-01","-0.2078874977"," 7.536626e-02","-2.349827e-01"," 0.0079025120","-1.198742e-01","-0.1563447786","-0.0903775352"
"2018/05/08","-0.0639916928"," 0.2229628381","-0.1220528888"," 0.624933996"," 0.0887391272"," 0.0325606356","-0.6741170391","-1.1716635141","-0.2873135673","-0.7234983810","-3.488127e-01"," 0.0155272209"," 3.802426e-01","-2.806068e-01"," 0.1787765659"," 2.089918e-01"," 0.0653170809","-0.1649683534"
"2018/05/09","-0.0666505915"," 0.1408174475","-0.5009169337"," 0.525103651"," 0.0566972147"," 0.0219444630","-0.4782248621","-0.8852287957","-0.2441522506","-0.6891419526","-2.496885e-01"," 0.1733272152"," 4.744069e-01","-2.145605e-01"," 0.1129066254"," 2.613450e-01"," 0.0962099341"," 0.0107951900"
"2018/05/10","-1.2773085314","-1.2485161484","-0.6365882901","-1.165156412","-1.0716426004","-0.0062386243","-0.7784359505","-1.1604244492","-0.2806706321","-0.6937939651","-2.747544e-01"," 0.1855445402"," 5.005195e-01","-2.388933e-01","-1.0125353807"," 3.515504e-01","-0.0568483027"," 0.0082073875"
"2018/05/11","-0.5967531811","-0.7392455937","-1.2787909843","-0.401392749","-1.0663813671","-0.0393089522","-0.6308441150","-0.8644611255","-0.4581826482","-0.8524295830","-3.060867e-01"," 0.1941735599"," 3.335170e-01","-2.975529e-01","-0.6418940736"," 3.849547e-01","-0.0870447735","-0.0211486437"
"2018/05/12","-1.2658139077","-1.0819103256","-1.4651097118","-1.043400853","-1.5176989554","-1.0352607031","-1.0208660165","-1.0397236571","-0.7745746376","-1.0918550976","-9.017813e-01","-0.8853082639","-8.102652e-01","-1.252617e+00","-1.0152116884","-6.643548e-01","-1.1466006648","-0.1625875752"
"2018/05/13","-1.6806839181","-1.2280666148","-0.5493928866","-1.473370251","-1.4207187163","-1.6356989348","-1.3200773344","-1.0766042411","-1.0049281833","-1.3919779915","-1.546468e+00","-1.4721670410","-1.580988e+00","-1.419906e+00","-1.1568648317","-1.816631e+00","-1.6822713326","-0.2073876114"
"2018/05/14"," 0.0194159143"," 0.1757745748","-0.1319818009"," 0.518405458","-0.0170063680","-0.1950490185","-0.8381108239","-0.2419883600","-0.5000917538","-0.7426769659","-3.752078e-01","-0.2753818104"," 3.946760e-02","-2.089118e-01"," 0.0634768607","-1.215977e-01","-0.1147475318","-0.0375449601"
"2018/05/15"," 0.2441951202"," 0.2113876305","-0.2439012347"," 0.596292403"," 0.0148011238","-0.1072687475","-0.9460289092","-0.2297845190","-0.4210514825","-0.5670555548","-3.995141e-01"," 0.0625169322"," 2.613754e-01","-1.233123e-01"," 0.1258785249"," 8.750084e-02"," 0.0138113062"," 0.0158051755"
"2018/05/16"," 0.1915898320","-0.1272257787","-0.2407043328"," 0.630468339"," 0.3248187741"," 0.0752696880","-0.9532529652","-0.3727405047","-0.5155534518","-0.5098190617","-3.537499e-01"," 0.0477365321"," 1.692191e-01","-1.402584e-01"," 0.2505726163"," 2.445739e-01"," 0.0015881356"," 0.0076691246"
"2018/05/17"," 0.2403908497","-0.0259812954","-0.0625422397"," 0.694473962"," 0.2048274925"," 0.0060473555","-0.9115625350","-0.4205372803","-0.2745694337","-0.5206070157","-4.143258e-01"," 0.0149291700"," 3.036670e-01","-5.205178e-02","-0.0005633592"," 3.765648e-01"," 0.0325141500"," 0.0221194136"
"2018/05/18","-0.0657097505","-0.0857093671","-0.4775561213"," 0.470972557","-0.2213966787","-0.0603919650","-0.7908988040","-0.5349843246","-0.3915756780","-0.4551876526","-3.885003e-01","-0.0705066688"," 1.751449e-01","-2.962494e-01"," 0.0424487288"," 2.736784e-01"," 0.0565028683","-0.0027234901"
"2018/05/19","-1.1930418955","-0.8586631531","-1.3551189055","-0.982832221","-1.3537982112","-1.0511713863","-1.1652043131","-1.0642466510","-1.1899978702","-0.6804326833","-1.044961e+00","-1.1188044115","-9.917993e-01","-1.285206e+00","-0.7424467772","-8.362120e-01","-1.1076032459","-0.1561077178"
"2018/05/20","-1.6725026913","-1.3616830956","-0.4380223299","-1.850711860","-1.5516313578","-1.6867298719","-1.3635159347","-1.3264235929","-1.3135848832","-1.2759634846","-1.595271e+00","-2.1801738375","-1.720763e+00","-1.577200e+00","-1.6916348048","-1.972008e+00","-1.7380349887","-0.2068493485"
"2018/05/21","-1.5049511667","-1.3396902010","-0.6796080649","-1.597768717","-1.0820998450","-0.3703244715","-0.9087117608","-1.1547280422","-0.3752969345","-0.7716203097","-4.944607e-01","-2.2273344206"," 9.494675e-03","-2.480182e-01","-1.2982995008","-1.261771e-01","-0.2934857016","-0.0420580876"
"2018/05/22","-0.0225537792"," 0.0685495675","-0.4508633135"," 0.386387420"," 0.1765467095","-0.0247286845","-0.8655702351","-0.6074732183","-0.5571606059","-0.4494107174","-2.016456e-01","-0.2771759630"," 4.733005e-01","-1.867515e-01"," 0.2800120010"," 1.925196e-01","-0.0228582055","-0.0120809838"
"2018/05/23"," 0.0980375037"," 0.2194516918","-0.3660807017"," 0.645501386"," 0.2748105912"," 0.1008462470","-0.8388992144","-0.5838073761","-0.3343114455","-0.4286803852","-1.078384e-01"," 0.1738398303"," 4.572936e-01"," 1.326172e-01"," 0.3919253576"," 2.667134e-01"," 0.0478809900","-0.0054148047"
"2018/05/24"," 0.2077477549"," 0.2552576676","-0.3019523054"," 0.670857530"," 0.5242512751"," 0.0996923152","-0.7954634705","-0.5589230716","-0.2022964305","-0.4839087030","-1.027113e-01"," 0.3711966180"," 3.938562e-01"," 8.655859e-02"," 0.4226755869"," 2.848127e-01"," 0.1730375022","-0.0008602723"
"2018/05/25"," 0.1197995669"," 0.1498075255","-0.5107797160"," 0.464080390","-0.0600443148"," 0.0032100408","-0.7712004685","-0.5674869009","-0.3406169053","-0.5257025384","-1.232215e-02"," 0.1953696617"," 3.530727e-01","-2.006560e-01"," 0.4026578977"," 2.900254e-01"," 0.0722145835","-0.0049800539"
"2018/05/26","-1.0625104221","-0.8921540874","-1.1412623262","-0.826737060","-1.1791216749","-1.0779154528","-1.2787468215","-1.1201806019","-1.2999348948","-1.0010566191","-7.012542e-01","-0.7949171464","-7.811119e-01","-1.080984e+00","-0.7675439892","-6.380133e-01","-1.1025760276","-0.1554452404"
"2018/05/27","-1.4533276257","-1.2317320972","-0.3557701264","-1.426088893","-1.2533101682","-1.7184562086","-1.3227824277","-1.3162646159","-1.5776504368","-1.4671766461","-1.214535e+00","-1.2349117165","-1.423739e+00","-1.266522e+00","-1.0321434310","-1.429172e+00","-1.7191663396","-0.1897491498"
"2018/05/28"," 0.1249946459"," 0.1611512290"," 0.0812130084"," 0.574955175"," 0.1581286121","-0.2140685298","-0.7918785791","-0.6334145483","-1.2949704553","-1.0152085762"," 2.096629e-01"," 0.4486014880"," 3.084207e-01","-5.726597e-02"," 0.4372041144"," 3.390437e-01","-0.2385510722","-0.0011501062"
"2018/05/29"," 0.2722976342"," 0.3144841470"," 0.2660220878"," 0.773755101"," 0.3305393964","-0.0195427792","-0.8079777408","-0.5807938922","-0.6251174774","-0.3991412092"," 4.231027e-01"," 0.4603916338"," 6.489170e-01"," 1.517359e-01"," 0.7559032047"," 4.955356e-01"," 0.0217566987"," 0.0143146013"
"2018/05/30"," 0.1820996089"," 0.3887969804","-0.0632588029"," 0.561952802"," 0.3173343247","-0.0973720854","-0.8999709101","-0.5368908145","-0.4850208167","-0.4884019346"," 4.103798e-01"," 0.5324994817"," 8.291234e-01"," 1.834555e-01"," 0.5562724978"," 4.919835e-01","-0.0162127270"," 0.0051434294"
"2018/05/31","-1.2508831688"," 0.4396893103","-0.2663702399","-0.600544254"," 0.2561410586","-0.1661599965","-0.8302097804","-0.5504245858","-0.4900030181","-0.2116510572","-6.233981e-01"," 0.7822284387"," 7.126741e-01","-4.857566e-02"," 0.6985537540","-1.414866e+00","-1.3972320353"," 0.0231545345"
"2018/06/01","-0.4265427579"," 0.3296862531","-0.4580284736","-0.081213090","-0.0551366032","-0.1671374446","-0.7331234946","-0.6357207860","-0.4934754615"," 0.0014706449"," 2.324500e-01"," 0.6918373212"," 4.825866e-01","-2.115189e-01"," 0.5573102497","-2.639712e-01","-0.7084169119"," 0.0149977812"
"2018/06/02","-1.1753704456","-0.7515153139","-1.2482144698","-1.022518253","-1.1199379995","-1.1552017323","-1.2242878937","-1.1502770035","-1.0567839298","-0.1832707129","-3.529903e-01","-0.4680396270","-1.180980e+00","-1.210904e+00","-0.6266008868","-7.124913e-01","-1.3443732890","-0.1418230482"
"2018/06/03","-1.6146614179","-1.1537151973","-1.1403709914","-1.542322232","-1.2146657199","-1.8192555455","-1.3071745818","-1.3834222569","-1.2249354463","-0.6500877613","-8.774750e-01","-1.0137183297","-1.386873e+00","-1.393400e+00","-1.2938754003","-1.399907e+00","-1.7575867559","-0.1953802080"
"2018/06/04"," 0.0843339488"," 0.1226829555","-0.3214501947"," 0.424006408","-0.0441103211","-0.2437992433","-0.6759023436","-0.6695840425","-0.3756344098"," 0.3457491735"," 4.314580e-01"," 0.4333939087"," 5.097647e-01","-1.315681e-01"," 0.2701260481"," 3.986482e-01","-0.2129507258","-0.0189541872"
"2018/06/05"," 0.1515427269"," 0.2291362823","-0.4457321159"," 0.661564925","-0.7002454707","-0.1961350720","-0.5409618898","-0.5801327707","-0.4612110451"," 0.6719552013"," 4.527260e-01"," 0.6317759265"," 7.238289e-01","-3.714205e-01"," 0.2017709647"," 4.723131e-01"," 0.1433052864"," 0.0254939080"
"2018/06/06"," 0.1667189025"," 0.3290303247","-0.1796221570"," 0.726564669"," 0.1680470671","-0.0673291315","-0.5813154840","-0.5564361787","-0.4409181215"," 0.8648207611"," 3.517029e-01"," 0.5260063580"," 7.444993e-01","-3.014635e-01"," 0.1878432409"," 2.789210e-01"," 0.1322692821"," 0.0177926078"
"2018/06/07"," 0.2081568162"," 0.4693604260","-0.3239083326"," 0.763898757"," 0.2349893129","-0.0946976787","-0.4361145283","-0.5905415901","-0.4031297671"," 1.1054164104"," 5.987538e-01"," 0.3122458892"," 8.057319e-01","-2.371553e-01"," 0.4863607865"," 3.430838e-01"," 0.2312749741","-0.0057046385"
"2018/06/08"," 0.1808315187"," 0.2361971590","-0.5887953632"," 0.604584826"," 0.0252319015","-0.0794522033","-0.5076038326","-0.6419591589","-0.5278357771"," 1.0559327333"," 6.247691e-01"," 0.3913594760"," 7.025274e-01","-3.014635e-01"," 0.5716476124"," 5.561235e-01"," 0.0751393899"," 0.0062613600"
"2018/06/09","-0.9149619970","-0.7502420410","-1.1399402032","-0.704114676","-1.0903348188","-1.0938532874","-0.9650873915","-1.1104252166","-1.2330348539"," 0.5947828190","-3.581174e-01","-0.7161453030","-5.657281e-01","-1.358639e+00","-0.8312018795","-4.377652e-01","-1.1168087591","-0.1510977322"
"2018/06/10","-1.4099671237","-1.2034500064","-0.8876088534","-1.300229554","-1.1246301953","-1.6821955987","-1.1653956977","-1.3227336126","-1.2529725403","-0.2240994831","-8.448134e-01","-1.0800165407","-1.245213e+00","-1.362115e+00","-1.2668938492","-1.434911e+00","-1.6439106063","-0.1925439765"
"2018/06/11"," 0.3057997579","-0.0387526079","-0.1739279117"," 0.643391910"," 0.2354411400","-0.1214824722","-0.7734370980","-0.6276720166","-0.5484217714"," 0.4914094281"," 6.760403e-01"," 0.6085373783"," 7.537116e-01","-1.302645e-01"," 0.0466543552"," 3.665073e-01","-0.1161601934"," 0.0066961109"
"2018/06/12"," 0.3618002553"," 0.0509552518","-0.0636527474"," 0.651575222"," 0.2376161486"," 0.1244679098","-0.7286616616","-0.6312774348","-0.4367707275"," 1.0150237653"," 9.783500e-01"," 1.0305049864"," 1.034754e+00","-1.467761e-01"," 0.2802304751"," 3.983115e-01"," 0.1333304364"," 0.0470865317"
"2018/06/13"," 0.3921117005"," 0.0703244326","-0.1197496835"," 0.604190815"," 0.2785339110"," 0.1838886098","-0.6024534891","-0.6547088095","-0.5837057038"," 1.1771853966"," 3.057488e-01"," 0.5628292045"," 8.872170e-01","-2.810413e-01"," 0.1281725029"," 3.535895e-01","-0.0322626851"," 0.0342510315"
"2018/06/14"," 0.1764954685"," 0.0430841105","-0.1215819504"," 0.619878527"," 0.3499783583"," 0.2065599758","-0.6728916061","-0.6044520470","-0.8109775670"," 1.0452486597"," 1.023733e-01"," 0.4129747432"," 7.786768e-01","-2.145605e-01"," 0.3013678441"," 3.668628e-01"," 0.1742578296","-0.0023301441"
"2018/06/15","-0.1112791837"," 0.0646525809","-0.4953181042"," 0.474724757","-0.2645074093"," 0.1757296331","-0.7767306277","-0.6275028925","-0.6082703544"," 0.5019035028"," 1.337056e-01"," 0.1895600246"," 6.624815e-01","-9.419976e-02"," 0.0782784808"," 4.163642e-01"," 0.1688127818","-0.0133438314"
"2018/06/16","-1.1167110495","-1.0231468545","-1.0874369475","-0.904417907","-1.3282643100","-0.7160152882","-1.1856082009","-1.1548664164","-1.1616677056","-0.2969697093","-3.564084e-01","-0.6988872636","-5.013400e-01","-1.152679e+00","-0.9699329316","-5.477886e-01","-0.9279962560","-0.1580123404"
"2018/06/17","-1.4558638060","-1.4358415929","-0.9604403993","-1.455870087","-1.3916770112","-1.3102222882","-1.3248248160","-1.3983782081","-1.3409647884","-0.9303355872","-9.652056e-01","-1.0861679211","-1.192922e+00","-1.355163e+00","-1.2598207503","-1.521270e+00","-1.3900891408","-0.1963325193"
"2018/06/18"," 0.1187360074","-0.1878026990","-0.3471099611"," 0.575918987","-0.0939039334"," 0.3459413618","-0.8555525346","-0.7060149102","-0.6209434406","-0.1246547095"," 3.648055e-01"," 0.2594465408"," 6.893235e-01","-1.728470e-01"," 0.3246899540"," 2.975962e-01"," 0.4380077196"," 0.0046051665"
"2018/06/19"," 0.1889718394"," 0.1585275153","-0.2081009409"," 0.789618603","-0.0555837040"," 0.6213237926","-0.9827918990","-0.5444283679","-0.4560068205","-0.0585609310"," 5.541289e-01"," 0.5657340231"," 1.131066e+00","-3.457841e-01"," 0.4760651946"," 4.246687e-01"," 0.7911200623"," 0.0422897811"
"2018/06/20"," 0.2491038563"," 0.1636206067","-0.1647278442"," 0.823449021"," 0.2222086562"," 0.8141525846","-1.0873421859","-0.4836320992","-0.6593356982"," 0.1525256839"," 9.031524e-01"," 0.9879579386"," 1.310592e+00","-3.171061e-01"," 0.3397100482"," 5.168902e-01"," 0.7623627820"," 0.0551811778"
"2018/06/21"," 0.4466395770","-0.0507522399"," 0.5681680459"," 0.821551705","-0.0543832430"," 0.9418588960","-1.1483081915","-0.5520005149","-0.7755693016"," 0.5314631319"," 1.090197e+00"," 1.2260676215"," 1.349621e+00","-5.726597e-02"," 0.1452407918"," 5.314680e-01"," 0.5831802539"," 0.0613919038"
"2018/06/22"," 0.1465112724","-0.1253351615"," 1.0340234367"," 0.488084772","-0.0830364524"," 0.9348402755","-1.4679833834","-0.7072910283","-0.7676031080"," 0.6482747730","-7.358148e-01"," 0.2563708506"," 1.195888e+00","-6.521174e-01"," 0.1466881827"," 4.478523e-02"," 0.5854020456","-0.0122880080"
"2018/06/23","-1.0605060215","-1.0121504072","-0.0634496345","-0.948735088","-1.1211006507","-0.1547021324","-1.6934144943","-1.1889833590","-1.3626875416"," 0.0393972224","-1.061671e+00","-1.0586575810","-3.957586e-01","-2.005198e+00","-0.9973514309","-9.160563e-01","-0.6508559257","-0.1780108779"
"2018/06/24","-1.5162003535","-1.3617988477","-1.0001952531","-1.532180986","-1.3908253455","-0.7815314633","-1.7035007505","-1.3906792180","-1.4842763455","-0.9138853433","-1.386958e+00","-1.4645632513","-1.221452e+00","-2.293282e+00","-1.3170882732","-1.700310e+00","-1.4249148970","-0.2257299553"
"2018/06/25"," 0.0633081960"," 0.0542734780","-0.3423462562"," 0.451884224"," 0.0717785975"," 0.9099968026","-1.0757562739","-0.6600208436","-0.5376225613","-0.3077183717","-1.151111e+00","-0.1082693096"," 4.616457e-01","-6.734086e-01"," 0.0383796487","-4.009239e-02"," 0.2209552490","-0.0413128005"
"2018/06/26"," 0.1190632565"," 0.1601094604","-0.4159477415"," 0.577519280"," 0.1316570279"," 1.1037080131","-0.8790528545","-0.5287267331","-0.3854211939","-0.2907379610","-1.689949e-04"," 0.1518828197"," 7.892579e-01","-4.644068e-01"," 0.0049258025"," 2.105754e-01"," 0.4522603477","-0.0092447523"
"2018/06/27"," 0.1255264257"," 0.3183425496","-0.3622550947"," 0.580544074"," 0.2114593309"," 1.0608224770","-0.7295043253","-0.5016937839","-0.5055624063","-0.3909890188"," 1.458588e-01"," 0.2324488157"," 8.298611e-01","-2.984219e-01"," 0.2105918564"," 3.433001e-01"," 0.4428492359"," 0.0076070173"
"2018/06/28"," 0.3773445862"," 0.2843114389","-0.1161300235"," 0.680829047"," 0.2439511801"," 0.9280524414","-0.6669272609","-0.5120564785","-0.6889624785","-0.5353246635"," 2.263734e-01"," 0.3351426940"," 7.423601e-01","-3.223203e-01"," 0.4061261740"," 4.636944e-01"," 0.4333121120"," 0.0098014738"
"2018/06/29"," 0.1247901153"," 0.1271587024","-0.2041378785"," 0.476791801","-0.2274301771"," 0.7423237239","-0.5616400004","-0.5209085874","-0.6178795199","-0.4721126246"," 2.727074e-01"," 0.3661559035"," 7.398275e-01","-5.004715e-01"," 0.2470497215"," 3.681573e-01"," 0.3172483654","-0.0104868975"
"2018/06/30","-1.1202698832","-0.8177640859","-0.8440505933","-0.897289333","-1.1878547927","-0.2660361879","-0.9784071912","-0.9207064185","-1.1650246969","-0.5728949258","-1.179027e-01","-0.9592102645","-1.360096e-01","-1.496815e+00","-0.8100918198","-8.488976e-01","-0.9176500021","-0.1846149497"
"2018/07/01","-1.7995571433","-1.2128645087","-0.4585773507","-1.472915622","-1.3306567249","-0.9815282081","-1.1788040485","-1.1735969100","-1.2026620755","-0.7757949029","-9.395701e-01","-1.5803288130","-9.788414e-01","-1.670187e+00","-1.2897790110","-1.686083e+00","-1.5271703738","-0.2264752424"
"2018/07/02","-0.2605456664"," 0.1438270015","-0.2362783620"," 0.445125415","-0.0024817345"," 0.5919460465","-0.6626796645","-0.4732617172","-0.5313437442"," 0.4701134051"," 4.126586e-01","-0.2078874977"," 1.043638e+00","-4.965609e-01"," 0.2360987073","-1.342954e-01"," 0.0062306855","-0.0481860038"
"2018/07/03","-0.1066567905"," 0.4710195391","-0.3583813075"," 0.685005567"," 0.1414904109"," 0.9755672803","-0.5947752515","-0.3522880203","-0.5066369988"," 0.9991462093"," 8.649839e-01"," 0.1659797331"," 1.495306e+00","-4.031401e-01"," 0.3986434361"," 1.819414e-01"," 0.2194630008","-0.0327212963"
"2018/07/04","-0.0194858191"," 0.4190468565","-0.4851393161"," 0.742373615"," 0.0864421821"," 0.8675999906","-0.5996569881","-0.3674207831","-0.4366463945"," 1.3817178571"," 9.092290e-01"," 0.3597482156"," 1.580078e+00","-4.135685e-01"," 0.4850226326"," 3.520171e-01"," 0.2762944434","-0.0323279503"
"2018/07/05"," 0.0066941066"," 0.4404995748","-0.4409887223"," 0.766329503"," 0.0841490179"," 0.8160260269","-0.5869227683","-0.4620303397","-0.2007333870"," 1.6951729678"," 1.088678e+00"," 0.5632563837"," 1.572873e+00","-5.243699e-01"," 0.4677631789"," 4.901569e-01"," 0.3288547401","-0.1450319232"
"2018/07/06","-0.1372545787"," 0.3163361802","-0.4415239010"," 0.551429669","-0.1525592168"," 0.7656738733","-0.6643878438","-0.5270354922","-0.4439109947"," 1.8036284254"," 9.225215e-01"," 0.4637236315"," 1.466579e+00","-5.269770e-01"," 0.4490290250"," 4.039786e-01"," 0.3367338104","-0.0728011809"
"2018/07/07","-1.2613960453","-0.7376636487","-1.2361538174","-0.947607609","-1.2274303074","-0.2460799555","-1.0959630641","-0.9778203943","-0.9184456932"," 0.9953419255"," 8.604246e-02","-0.8031189870"," 5.288452e-02","-1.380365e+00","-0.8164548779","-6.660534e-01","-0.7178678169","-0.1842009014"
"2018/07/08","-1.7621689368","-1.2857883171","-1.5056411180","-1.566756995","-1.3325368171","-0.8654562445","-1.2087114691","-1.1948219840","-1.0421748010","-0.1698109331","-6.748591e-01","-1.3375201590","-7.216250e-01","-1.667145e+00","-1.2703348163","-1.600796e+00","-1.2723408117","-0.2402837564"
"2018/07/09","-0.1843375389"," 0.1242263165","-0.6507041611"," 0.335141702","-0.0539852948"," 1.1026898380","-0.7574579088","-0.4988302055","-0.1716039387"," 0.5589467675"," 5.731182e-01"," 0.1261666322"," 1.187110e+00","-1.126174e+00"," 0.4770483280"," 2.346558e-01"," 0.4655314081","-0.0257859857"
"2018/07/10","-0.0868173156"," 0.0294639495","-0.5463287166"," 0.357879185","-0.0739668274"," 1.2886900689","-0.8520533378","-0.4316840957","-0.2281576968"," 0.7674099982"," 9.230912e-01"," 0.3651306734"," 1.524254e+00","-2.015250e-01"," 0.4635029340"," 4.455766e-01"," 0.7756869001"," 0.0015619108"
"2018/07/11","-0.1564395555","-0.0109335254","-0.6390544580"," 0.301911393"," 0.0144031757"," 1.2203908818","-0.8027989296","-0.4750259890","-0.3038232150"," 0.9938262403"," 6.114766e-01"," 0.3066925597"," 1.364841e+00","-1.293955e-01"," 0.3695590719"," 4.756542e-01"," 0.6883207439"," 0.0009201358"
"2018/07/12","-0.1471538631"," 0.2242746950","-0.6677538320"," 0.286563137","-0.0276810190"," 1.1020246302","-0.8325206786","-0.4305924766","-0.2734237938"," 1.3199752146"," 7.100311e-01"," 0.1635875296"," 1.427549e+00","-9.637234e-02"," 0.3477116621"," 3.614036e-01"," 0.6869213467","-0.0155796928"
"2018/07/13","-0.3103284314"," 0.1122266845","-0.6980885005"," 0.199868523","-0.4819657311"," 1.0166472525","-0.8333719117","-0.4397213340","-0.4156341156"," 1.6475462203"," 9.884144e-01"," 0.0501287356"," 1.454711e+00","-2.302030e-01"," 0.2337228015"," 2.971119e-01"," 0.5805737937","-0.0299471720"
"2018/07/14","-1.3414084432","-0.9415416402","-1.3972841892","-1.185202496","-1.6432350437","-0.1423618500","-1.1559178733","-1.0218080341","-1.0144929442"," 1.1316911579"," 4.817796e-01","-1.0366151345"," 2.181905e-01","-1.379496e+00","-0.9217593931","-6.921424e-01","-0.6595308618","-0.1878031224"
"2018/07/15","-1.7536195549","-1.2258287413","-1.5991774214","-1.736848650","-1.6530608647","-0.9103102524","-1.2228625066","-1.1866963400","-1.1199539804"," 0.7448038979","-3.704605e-01","-1.4895105163","-6.069952e-01","-1.512458e+00","-1.2727926499","-1.656399e+00","-1.2916073937","-0.2274068513"
"2018/07/16","-0.2950295373"," 0.0157280363","-0.7612873012"," 0.076221710","-0.6656731375"," 0.6873422674","-0.7315152923","-0.5524271689","-0.2293743841"," 1.9178296001"," 7.331981e-01","-0.0123248626"," 1.173628e+00","-1.928347e-01"," 0.3768779541"," 3.424000e-02"," 0.3074194241","-0.0641475694"
"2018/07/17","-0.1716566373"," 0.0612186026","-0.7187346860"," 0.274057824","-0.4605587692"," 1.0429704733","-0.7341803948","-0.4520635493","-0.3142583070"," 2.1765504978"," 8.858721e-01"," 0.1542750232"," 1.395732e+00","-1.381444e-02"," 0.4366579292"," 3.347771e-01"," 0.6331208260","-0.0543346225"
"2018/07/18","-0.1639253780"," 0.0350586332","-0.6364749248"," 0.301778035","-0.5300437238"," 1.1779397671","-0.8407013722","-0.3896490705","-0.2737879119"," 1.9109460426"," 1.180776e+00","-0.0052336880"," 1.560300e+00"," 6.092219e-02"," 0.3937277689"," 3.926121e-01"," 0.5522277107","-0.0529268579"
"2018/07/19","-0.1500172925"," 0.0063907021","-0.5650972890"," 0.241621600","-0.7665941027"," 1.1944342041","-0.8935295315","-0.3583457379","-0.2247296581"," 1.9372401667"," 1.233566e+00"," 0.1077124910"," 1.657530e+00","-7.117045e-02"," 0.3959944377"," 3.328273e-01"," 0.5573875733","-0.0514776885"
"2018/07/20","-0.3251364518","-0.2015000281","-0.6910801624"," 0.074851763","-0.9938820264"," 0.9953063020","-0.8874509268","-0.4836167243","-0.4428452832"," 1.9499437186"," 1.352439e+00"," 0.0831069694"," 1.737491e+00","-6.465272e-02"," 0.1591685156"," 3.355809e-01"," 0.5094764587","-0.0678533025"
"2018/07/21","-1.3068836662","-1.3660045065","-1.4365959736","-1.192743266","-1.7000849094","-0.3161847065","-1.0350056280","-1.0560595072","-1.1075828458"," 1.6663367339"," 6.496451e-01","-0.8521591585"," 1.400822e-01","-1.075335e+00","-0.9168164166","-6.848222e-01","-0.7061553269","-0.2152338285"
"2018/07/22","-1.7673231097","-1.4199063903","-1.7873057428","-1.637078923","-1.7380204241","-1.0694849628","-1.2007447264","-1.2647086729","-1.1922891500"," 1.1739538007"," 7.768717e-02","-1.5606785700","-5.581058e-01","-1.270433e+00","-1.2372906089","-1.582686e+00","-1.3027561456","-0.2551480937"
"2018/07/23","-0.3291861591","-0.4581995508","-1.0133914480"," 0.232656327","-0.8794024680"," 0.8569973937","-0.7673670627","-0.5308177219","-0.2167012979"," 1.7290003058"," 7.506682e-01","-0.3643205186"," 1.192634e+00","-1.111459e-01"," 0.2956875175"," 1.534918e-01"," 0.3270242490","-0.1055317064"
"2018/07/24","-0.2610774461","-0.2036607335","-0.8521897505"," 0.430195417","-0.6142253466"," 1.1436340534","-0.7118255262","-0.3784791927","-0.2952175944"," 1.2567464903"," 1.220654e+00","-0.2429161916"," 1.446621e+00"," 2.262626e-03"," 0.5944508464"," 3.514581e-01"," 0.5780535524","-0.0689091259"
"2018/07/25","-0.2369837332","-0.1919697738","-0.8004734390"," 0.550732572","-0.5023234711"," 0.9955370883","-0.6773363002","-0.3350219876","-0.2899156796"," 1.4293494487"," 1.428207e+00","-0.0858851198"," 1.567243e+00","-6.552176e-02"," 0.7422212644"," 4.052760e-01"," 0.5346125501","-0.0593446080"
"2018/07/26","-0.1957503502","-0.0585076290","-0.6602438523"," 0.562571096","-0.4639418008"," 1.1438105371","-0.6703950364","-0.2853071909","-0.2137883531"," 1.0822957522"," 1.314651e+00"," 0.1047222366"," 1.633860e+00","-3.380214e-02"," 0.8406438455"," 5.051689e-01"," 0.5423722406","-0.0626569952"
"2018/07/27","-0.3569614240","-0.1933587987","-0.7086565096"," 0.433505112","-0.6750310623"," 1.0840640211","-0.6161560580","-0.3988855524","-0.4892037344"," 0.9818842987"," 1.151153e+00"," 0.0404744858"," 1.495093e+00","-1.363477e-01"," 0.6805569502"," 5.190428e-01"," 0.4444409673","-0.0728011809"
"2018/07/28","-1.3785512128","-1.1615477545","-1.1233416318","-0.854354222","-1.3380334163","-0.0479566529","-0.9520418146","-1.0258785436","-1.7814322419"," 0.8181004106"," 5.833724e-01","-0.9136729624"," 3.277224e-01","-9.267310e-01","-0.5625333576","-4.575926e-01","-0.7419692830","-0.1924404644"
"2018/07/29","-1.7858535884","-1.6020615755","-1.3276481281","-1.543716426","-1.6110050274","-0.8105833933","-1.1195176573","-1.2293040809","-1.8428527494","-0.0310137830"," 3.760092e-01","-1.1176937456","-3.902181e-01","-1.069252e+00","-1.1727315130","-1.278865e+00","-1.4285427181","-0.2245292150"
"2018/07/30","-0.3635064055","-0.3624339991","-0.9079593443"," 0.269190269","-0.4336448104"," 0.8410867105","-0.6962376758","-0.6052246366","-0.6096291366"," 1.0412080884"," 1.948514e+00"," 0.2879821110"," 1.707944e+00"," 2.195203e-01"," 0.3139027954"," 3.278031e-01"," 0.1876217409","-0.0761342704"
"2018/07/31","-0.2245891746","-0.3156701600","-0.8352959570"," 0.477240368","-0.3445460236"," 1.0569941386","-0.5632053554","-0.4830132588","-0.5549758973"," 1.2879665913"," 2.243228e+00"," 0.4483451805"," 2.044801e+00"," 3.081614e-01"," 0.2584923023"," 6.291176e-01"," 0.4793131490","-0.0403604892"
"2018/08/01"," 0.0726757006","-0.3230397089","-2.0187991308"," 0.420120850","-0.3387649056"," 1.3734158145","-0.5919016255","-0.4981921464","-0.6297089178"," 1.3199590674"," 2.289752e+00"," 0.5281422540"," 2.247924e+00"," 3.455297e-01"," 0.1569018468"," 6.291137e-01"," 0.6068506260","-0.0439006029"
"2018/08/02"," 0.1802997390","-0.3454184438","-1.1898421973"," 0.464977524","-0.2799385328"," 1.6740354126","-0.4770108551","-0.4741380875","-0.5106156551"," 1.4178434819"," 1.965794e+00"," 0.4526169724"," 1.997076e+00"," 3.494403e-01"," 0.2993196494"," 7.271091e-01"," 1.0506982897","-0.0381246278"
"2018/08/03","-0.0640735051","-0.2362256512","-1.1243052370"," 0.335881230","-0.4253115311"," 1.7681283693","-0.5805099546","-0.5149777129","-0.6007837309"," 0.8656706428"," 1.916422e+00"," 0.4338210879"," 1.666792e+00"," 2.820905e-01"," 0.2300087418"," 6.180338e-01"," 1.3037305218","-0.0551006120"
"2018/08/04","-1.0028692788","-1.1317608867","-1.6705659214","-0.805042191","-1.3388529437"," 0.4916625850","-1.0190435777","-0.9302158051","-1.1277869601"," 0.1920632151"," 1.325285e+00","-0.6677031824"," 3.067077e-01","-9.054398e-01","-0.6904226326","-4.854392e-01"," 0.2440088252","-0.1849668909"
"2018/08/05","-1.3826418262","-1.5069133682","-1.5823936867","-1.494774158","-1.4916328813","-0.1655898184","-1.1577460251","-1.1695955877","-1.2819865365","-0.2270678794"," 7.204752e-01","-1.0354190328","-4.014303e-01","-1.153113e+00","-1.2477773656","-1.375301e+00","-0.2912572776","-0.2153580430"
"2018/08/06","-0.1842148205","-0.1874554428","-0.9262966562"," 0.241694340","-0.0520295831"," 1.4738486083","-0.7018620990","-0.6708178796","-0.7279319966"," 0.8492516168"," 1.918890e+00"," 0.3345446431"," 8.539984e-01","-8.464043e-02"," 0.1289371623"," 2.641661e-02"," 0.7269732876","-0.0296573382"
"2018/08/07","-0.0569149317"," 0.0792759266","-0.8794715857"," 0.462449789"," 0.1555963010"," 1.4236729384","-0.6833720576","-0.6649638797","-0.6369735181"," 1.2480253797"," 2.123026e+00"," 0.5577884900"," 8.702266e-01","-1.007175e-01"," 0.4300217785"," 3.683418e-01"," 0.4384985034"," 0.0049157028"
"2018/08/08","-0.0131453684","-0.2129980678","-0.6385972179"," 0.586242084"," 0.2742292656"," 1.1706496333","-0.5814754473","-0.8040838233","-0.5370897055"," 1.2718080737"," 2.203160e+00"," 0.7670208594"," 7.711118e-01"," 1.977945e-01"," 0.3795542618"," 5.266713e-01"," 0.2033865138"," 0.0188070264"
"2018/08/09","-1.6235380490","-2.3600061755","-2.3478098341","-1.577128585","-1.9296499282","-1.7032650358","-1.9125013471","-1.9490808573","-2.2679739569","-1.0035330636","-6.720107e-01","-1.7539344375","-1.211314e+00","-1.629777e+00","-1.8868687205","-1.656871e+00","-2.3791512284","-0.3933160429"
"2018/08/10","-0.0515153220","-0.5249884992","-0.5320616919"," 0.186926767","-0.3067513504"," 0.5210674825","-0.4106232368","-1.0599839550","-0.6970618861"," 0.9094543532"," 2.119228e+00"," 0.7724033172"," 2.544252e-01"," 3.129410e-01","-0.2094792154"," 5.105829e-01","-0.0336488178"," 0.0056609899"
"2018/08/11","-1.1295146695","-1.3201281000","-1.0973020916","-1.179946991","-1.6475453606","-0.2098600726","-0.9397732023","-1.3576846445","-1.2299531714"," 0.2989997580"," 1.129125e+00","-0.7253723736","-5.138554e-01","-1.046657e+00","-1.2128488192","-7.214632e-01","-0.7610766918","-0.1720485810"
"2018/08/12","-2.7531609375","-3.2288026812","-2.7927838065","-3.196624216","-3.2756427855","-2.5506989759","-2.1797542865","-2.2634979261","-2.7493824947","-1.8732548706","-1.638377e+00","-3.1464531749","-2.222755e+00","-3.137545e+00","-2.7549755486","-3.282397e+00","-2.8529632354","-0.5570514805"
"2018/08/13","-0.1002754336","-0.2968025715","-0.9817252094"," 0.068292990","-0.1795818788"," 0.3582409173","-0.5153706212","-1.1178090208","-0.5518675720"," 0.4668613560"," 1.610314e+00"," 0.3473600190","-5.936602e-01","-2.958148e-01"," 0.1723042707"," 9.941606e-02","-0.3888370436","-0.0409401569"
"2018/08/14","-0.0394480125","-0.2069403757","-0.7995405370"," 0.154193519","-0.1440293266"," 0.2670124265","-0.5060041998","-1.0794524447","-0.5886701433"," 0.5621369189"," 9.158752e-01"," 0.4984960179","-9.712682e-01","-1.524248e-01"," 0.0857885280"," 2.248793e-01","-0.2221695034","-0.0197201767"
"2018/08/15","-1.3380541402","-1.2893766315","-0.8064860519","-0.082898246","-0.1606032512","-0.7438182568","-0.4480974920","-1.3548018474","-0.5571339631","-0.4642548518","-3.104543e-01"," 0.2854190358","-1.759293e+00","-1.094078e-01"," 0.2728296650","-1.478069e+00","-1.0889335632","-0.0293053970"
"2018/08/16","-0.2863165307","-0.1956352562","-0.7769978443"," 0.192849060"," 0.0128586454"," 0.0986469887","-0.3780621396","-0.9976232884","-0.5319831712"," 0.2721889230"," 8.224478e-01"," 0.2840520624","-1.144393e+00","-9.246170e-02"," 0.2230994985"," 3.111202e-03","-0.4897594454","-0.0151863468"
"2018/08/17","-0.2710585428","-0.1529613238","-0.8675318563"," 0.094224996","-0.4551425158","-0.1012683022","-0.3639768013","-1.0345384661","-0.6361209488"," 0.4716726877"," 1.079943e+00"," 0.2996013850","-9.568678e-01","-1.642153e-02"," 0.0039699783"," 2.439973e-01","-0.3851031070","-0.0100521467"
"2018/08/18","-1.0582970903","-1.0573708853","-1.6057034847","-0.944182741","-1.4893822531","-0.9176954160","-0.9207404283","-1.2996712359","-1.3855204110"," 0.3790937097"," 7.020556e-01","-0.5568074636","-1.097487e+00","-9.328142e-01","-0.8695713929","-5.946850e-01","-0.9357957398","-0.1474127015"
"2018/08/19","-1.4369242660","-1.4051672925","-1.5941293585","-1.506776349","-1.5206386671","-1.2796363076","-1.0259077163","-1.4278096445","-1.4129536018","-0.0110030783"," 3.710720e-01","-1.0836902817","-1.366440e+00","-1.295634e+00","-1.1418174282","-1.503245e+00","-1.1908640616","-0.2012182904"
"2018/08/20"," 0.1903217418"," 0.2304095551","-0.7036424562"," 0.257515410","-0.2948960885"," 0.2987523390","-0.4803672275","-0.8389771992","-0.5918672778"," 0.8846150931"," 1.658927e+00","-1.4995065094","-2.852268e-01","-5.552790e-02"," 0.3850434236"," 3.630995e-01"," 0.0330579915"," 0.0136935287"
"2018/08/21"," 0.2753655943"," 0.2122364790","-0.6773724065"," 0.321193701","-0.3044827626"," 0.6402890012","-0.5127969263","-0.7061302220","-0.5773025537"," 0.9787043739"," 1.942817e+00"," 0.3248049575"," 2.441967e-02","-1.797993e-01"," 0.4375864441"," 4.866573e-01"," 0.2086126986"," 0.0306074056"
"2018/08/22"," 0.3210577459"," 0.3178023732","-0.5071794225"," 0.490745864","-0.0983645442"," 0.7691628200","-0.4685527966","-0.6706218494","-0.5694962168"," 0.9093434757"," 2.024471e+00"," 0.7677897819"," 1.385332e-01","-2.953803e-01"," 0.4170771882"," 4.826467e-01"," 0.1475565356"," 0.0204425176"
"2018/08/23"," 0.4214823047"," 0.2230400062","-0.3834388207"," 0.603960470"," 0.0254105528"," 0.7431382639","-0.4267366809","-0.6911781145","-0.6277284706"," 0.9966606147"," 1.988391e+00"," 0.8067485244"," 1.954301e-01","-2.084773e-01"," 0.5816154931"," 6.298022e-01"," 0.1392065781"," 0.0480181406"
"2018/08/24"," 0.2152744835","-0.1102873915","-0.1558579531"," 0.357491236","-0.4701709649"," 0.6447282447","-0.4214550361","-0.8437434237","-0.8280822370"," 1.1235755679"," 1.753683e+00"," 0.6385253578"," 1.474504e-01","-5.335533e-02"," 0.1064343302"," 6.494457e-01"," 0.1109732427"," 0.0229682128"
"2018/08/25","-0.8483259048","-1.1233881532","-1.0415754821","-1.045025392","-1.6511580867","-0.4439317448","-0.9361311811","-1.2765627345","-1.4016215360"," 0.7937412610"," 6.006527e-01","-0.7223821192","-6.506145e-01","-1.115311e+00","-0.8688886614","-5.904201e-01","-0.8434355264","-0.1703509826"
"2018/08/26","-1.3730697909","-1.4762004838","-1.0411555581","-1.640606840","-1.7498076283","-1.0282013556","-0.9649902710","-1.4779049704","-1.3892770441"," 0.2352780053","-5.734562e-01","-1.4309869667","-1.349991e+00","-1.395138e+00","-1.3376794569","-1.512724e+00","-1.2740983485","-0.2360190579"
"2018/08/27","-0.0688186166","-0.0505979038","-0.4554191820"," 0.451866039","-0.1287399899"," 0.8852347837","-0.5118457161","-0.7896044945","-1.6941060635"," 0.6086446644"," 2.153597e-01","-0.2869156486"," 1.318288e-01","-3.197132e-01"," 0.3022963590"," 6.504717e-03","-0.0217970512","-0.0626569952"
"2018/08/28"," 0.1069959470"," 0.1912853531","-0.3766283994"," 0.371342249","-0.2133394109"," 1.1548339798","-0.4734459591","-0.6080997462","-0.6782343159"," 0.0671537459"," 4.808302e-01"," 0.0199698845"," 5.313202e-01","-2.636607e-01"," 0.3696956182"," 3.253877e-01"," 0.0169417113","-0.0415405271"
"2018/08/29"," 0.1906898970"," 0.3473191528","-0.0653555889"," 0.469493499","-0.2553300263"," 1.0947480720","-0.5236801424","-0.6174861335","-0.5707839515"," 0.3059618987"," 7.199056e-01"," 0.1909269980"," 8.045271e-01","-1.137529e-01"," 0.5346981806"," 4.069837e-01","-0.0513833583","-0.1490481927"
"2018/08/30"," 0.3849122209"," 0.2800286121","-0.1359609234"," 0.495977122","-0.0964031610"," 1.0707870175","-0.4262710735","-0.6226251998","-0.5230223134"," 0.6524412926"," 7.992809e-01"," 0.2048530398"," 1.008502e+00","-9.550331e-02"," 0.1918303932"," 4.437346e-01"," 0.0539627303","-0.0219353356"
"2018/08/31"," 0.1104320623"," 0.1051272238","-0.0306289591"," 0.126412690","-0.5280747787"," 0.9387364923","-0.4234088734","-0.6807423890","-0.6899304998"," 0.7901377409"," 7.461108e-01"," 0.1768300846"," 8.097398e-01","-1.724125e-01"," 0.1192696835"," 4.090755e-01"," 0.2857718773","-0.0408987521"
"2018/09/01","-0.8256639066","-0.9451299546","-0.8641417611","-1.102332823","-1.5609146082","-0.1399046540","-0.8310238793","-1.1414287383","-1.1958859264"," 0.4555147084","-8.960864e-02","-0.7662107046","-5.722276e-01","-1.086198e+00","-1.0428759711","-6.166504e-01","-0.4936923484","-0.2112589639"
"2018/09/02","-1.3749514731","-1.3801648439","-1.1763111024","-1.532168863","-1.5789706768","-0.6220716638","-1.0059351580","-1.3285760814","-1.3410180740","-0.0372837464","-6.919495e-01","-1.1763027310","-1.258572e+00","-1.280426e+00","-1.3890481792","-1.387301e+00","-0.9546643889","-0.2351702587"
"2018/09/03"," 0.1485974852"," 0.0972560826","-0.4859720788"," 0.335917601","-0.2256351569"," 0.9523528876","-0.4710636488","-0.6639260727","-0.7336690769"," 1.1104268911"," 2.339692e-01"," 0.1811873124"," 4.549004e-01","-1.433000e-01"," 0.5037021680"," 2.918984e-01"," 0.3233500024","-0.0453290699"
"2018/09/04"," 0.2434588098"," 0.3662253254","-0.5225045236"," 0.455236351","-0.1065598177"," 1.0281458435","-0.4201924688","-0.5446666791","-0.7064579094"," 1.1785396097"," 3.241684e-01"," 0.3673520053"," 8.388357e-01","-1.267884e-01"," 0.7047256473"," 5.289021e-01"," 0.5968227183","-0.0175340012"
"2018/09/05"," 0.1793179918"," 0.4010281166","-0.5171532084"," 0.425467281","-0.0442870819"," 0.9006431672","-0.3766824563","-0.5118911981","-0.5960324337"," 0.8771308592"," 3.496141e-01"," 0.2722619166"," 1.021911e+00","-7.290851e-02"," 0.7787610572"," 5.361547e-01"," 0.5900644921","-0.0176913396"
"2018/09/06"," 0.1283898550"," 0.2576884612","-0.5028021044"," 0.508931002","-0.0465925343"," 0.6786674154","-0.4239944532","-0.5397505492","-0.6093627087"," 0.8098351897"," 4.652589e-01"," 0.3303582870"," 1.082947e+00"," 9.264180e-02"," 0.8213635063"," 5.501342e-01"," 0.5667257307","-0.0349157528"
"2018/09/07"," 0.1306396924","-0.0214669644","-0.3364942442"," 0.348853295","-0.2633683892"," 0.5123247521","-0.4247314269","-0.6155988624","-0.7549921883"," 0.8610966752"," 4.825392e-01"," 0.1969929426"," 1.010264e+00","-7.421206e-02"," 0.2937758692"," 5.671849e-01"," 0.5350237473","-0.0577712241"
"2018/09/08","-0.9314062628","-0.9961380365","-0.8717003934","-0.927519094","-1.3987937602","-0.7342474107","-0.8390220434","-1.1060241463","-1.1889943252"," 0.0920274534","-2.829198e-01","-0.7809911047","-3.853578e-01","-1.172667e+00","-0.6738459105","-5.421910e-01","-0.7774781572","-0.2127909430"
"2018/09/09","-1.4069400698","-1.3158452731","-1.0554348641","-1.540970470","-1.4954979878","-1.3408082688","-1.0025816421","-1.2900081001","-1.5277928994","-0.5893338667","-8.939957e-01","-1.3084719737","-1.103011e+00","-1.410781e+00","-1.0423570951","-1.502254e+00","-1.2594942131","-0.2577358962"
"2018/09/10"," 0.1325622807"," 0.0978348429","-0.3855441090"," 0.354187602","-0.1494729922"," 0.0862388279","-0.4115087478","-0.6134079366","-0.8023275418"," 0.3346140544"," 2.951147e-01","-0.1115158715"," 7.250911e-01","-1.997870e-01"," 0.5472604412"," 3.124889e-01"," 0.4411580213","-0.0549142902"
"2018/09/11"," 0.2857148461"," 0.1662829045","-0.2878255702"," 0.652829997"," 0.2977601928"," 0.1691182827","-0.2793705079","-0.4730964368","-0.7377543044"," 0.3561425973"," 5.486220e-01"," 0.2760210935"," 1.081758e+00","-8.116430e-02"," 0.6408492829"," 5.172136e-01"," 0.8641672683","-0.0130125927"
"2018/09/12"," 0.3286253806"," 0.2619327041","-0.1773742173"," 0.581138122"," 0.0828360727"," 0.7699909358","-0.2759712882","-0.4652936660","-0.4420815232","-0.0014643804"," 5.507108e-01"," 0.2458622424"," 1.196585e+00","-2.410659e-01"," 0.7418116254"," 6.245434e-01"," 0.9616077578","-0.0171737791"
"2018/09/13"," 0.4457396421"," 0.2620870402","-0.0730469530"," 0.483199032","-0.0094217227"," 0.8371769180","-0.2838380538","-0.4970659336","-0.7307206084","-0.0203194828"," 5.712193e-01"," 0.2849918566"," 1.125869e+00","-2.010905e-01"," 0.3079493763"," 5.878405e-01"," 0.9477530626","-0.0183745194"
"2018/09/14"," 0.3395064123"," 0.0486402102","-0.1341673897"," 0.299250301","-0.2511047815"," 0.7383732044","-0.2806587836","-0.5652075693","-0.7637576656"," 0.0645777270"," 5.491917e-01"," 0.2661105362"," 1.108420e+00","-1.502522e-01"," 0.3512072476"," 5.656864e-01"," 0.8040661442","-0.0295331236"
"2018/09/15","-0.8581024708","-0.9833667240","-0.7690055897","-0.988530231","-1.4635477640","-0.5743531899","-0.6651533824","-1.0632050003","-1.0017044059","-0.2494457657","-2.891863e-01","-0.8818053945","-2.072251e-01","-1.210035e+00","-0.7013463375","-5.834407e-01","-0.5418289583","-0.2373233103"
"2018/09/16","-1.3587117379","-1.3116010303","-0.7721410853","-1.558700979","-1.3339216009","-1.1595459461","-0.8922698207","-1.2504445929","-1.6402787507","-0.7802203161","-8.457629e-01","-1.4086027769","-1.011494e+00","-1.459012e+00","-1.0848229979","-1.542525e+00","-1.0422626727","-0.2489373678"
"2018/09/17"," 0.2540944046","-0.0764106169","-0.4114495003"," 0.293091601","-0.1029849014"," 0.5681614757","-0.2539534851","-0.5772653486","-0.6538117601","-0.0843566444"," 3.122051e-01","-0.0265926477"," 8.507282e-01","-2.488872e-01"," 0.3105437562"," 3.088839e-01"," 0.5436323612","-0.0535686329"
"2018/09/18"," 0.3902709245","-0.0426495945","-0.1570038874"," 0.780332060"," 0.0867900322"," 0.7233720910","-0.2576269276","-0.5116298245","-0.7930203278","-0.0382342791"," 4.506372e-01"," 0.1723019852"," 1.140483e+00","-1.202707e-01"," 0.4240683593"," 5.991473e-01"," 0.7691939625","-0.0242126018"
"2018/09/19"," 0.4082287173"," 0.1240333964","-0.0224383152"," 0.747229047"," 0.2218834920"," 0.8304433866","-0.2859689933","-0.4764904499","-0.7582692513","-0.1468635883"," 4.903248e-01"," 0.2270663579"," 1.062473e+00","-1.815959e-02"," 0.5612974020"," 6.830134e-01"," 0.7445088617","-0.0233016953"
"2018/09/20"," 0.3752174672"," 0.1426694808","-0.2542269253"," 0.730547214"," 0.0561659870"," 0.8997064461","-0.3636825832","-0.4974733690","-0.4372769405","-0.1161984132"," 5.292529e-01"," 0.2913995445"," 1.107379e+00","-2.951557e-03"," 0.5749793424"," 7.208222e-01"," 0.7270396098","-0.0073608321"
"2018/09/21"," 0.2442360263","-0.1619128178","-0.0339411157"," 0.797141189","-0.1719386283"," 0.8364166806","-0.3339322693","-0.5820392605","-0.8776467037","-0.1464281518"," 4.084809e-01"," 0.1619642487"," 1.008117e+00","-8.594397e-02"," 0.4295575210"," 6.159972e-01"," 0.7423799210","-0.0260137123"
"2018/09/22","-0.7928162811","-0.8808489679","-1.0740825135","-0.726288421","-1.2970816251","-0.2616919740","-0.6968661029","-1.0805632825","-0.9181703844","-0.3551201347","-4.450885e-01","-0.9022245600","-2.498936e-01","-1.230457e+00","-0.4824079822","-5.882170e-01","-0.4653330009","-0.1674836974"
"2018/09/23","-1.2533784430","-0.9786980569","-0.8061417047","-1.287578760","-1.3853448154","-0.8593200424","-0.7498453704","-1.2348774886","-0.8196808778","-0.8743655739","-1.014008e+00","-1.4587536143","-9.712027e-01","-1.551998e+00","-0.5825783561","-1.511573e+00","-0.9401597367","-0.1961047927"
"2018/09/24"," 0.3456423324"," 0.1357243561"," 0.0991176426"," 0.586666404"," 0.1643625024"," 0.7311916759","-0.1505857839","-0.5931053576","-0.1655649067","-0.0869262045","-7.175869e-02","-0.0756328192"," 7.739149e-01","-9.949499e-01"," 0.3934000578"," 1.884596e-01"," 0.8526802735","-0.0189541872"
"2018/09/25"," 0.3428198091"," 0.2775206504"," 0.1623296693"," 0.485308508"," 0.2619051622"," 0.7857387110","-0.1530366499","-0.4674154047","-0.0363473845","-0.5753180845","-1.416393e-01"," 0.0209096787"," 7.697759e-01","-2.207023e-02"," 0.3754578725"," 4.937405e-01"," 1.0736059572"," 0.0305038935"
"2018/09/26"," 0.4106830853"," 0.3179567093","-0.0685184811"," 0.757200564"," 0.5254961627"," 0.6856724602"," 0.0100944758","-0.4034903402","-0.2469408624","-0.8486344494","-4.897152e-02"," 0.1168541258"," 5.817341e-01"," 3.911538e-01"," 0.3834867956"," 4.694559e-01"," 1.1126895948"," 0.0387848614"
"2018/09/27"," 0.4029109199"," 0.2427950273","-0.1442351743"," 0.602281376"," 0.5935348925"," 0.5701163719"," 0.1265477446","-0.4191573815","-0.2420297085","-0.7900335166","-1.593012e-02"," 0.2149344687"," 5.504662e-01"," 1.825865e-01"," 0.3123734767"," 6.162627e-01"," 1.1174249957"," 0.0517031713"
"2018/09/28"," 0.1566559936"," 0.1280461350","-0.2103980056"," 0.578913473","-0.0584950584"," 0.4417448528"," 0.2482598064","-0.5145395277","-0.3204571957","-0.7372434282"," 2.089819e-05"," 0.0337250546"," 5.177148e-01"," 1.552120e-01"," 0.3473566417"," 5.530920e-01"," 0.9060961258"," 0.0204218151"
"2018/09/29","-0.8125330376","-0.8290692054","-0.6785537675","-0.804569377","-1.1189719591","-0.7172914010","-0.1042792704","-0.9845738270","-1.0347592250","-0.8418800695","-6.015604e-01","-0.7907307903","-6.033889e-01","-8.754582e-01","-0.8652019110","-4.287982e-01","-0.5317546251","-0.1213897599"
"2018/09/30","-1.2823399858","-1.0589528303","-1.1379851239","-1.359991979","-1.1765751850","-1.3552935068","-0.4576067377","-1.1190351705","-0.9661274029","-1.2553187326","-1.109145e+00","-1.3308561635","-1.322026e+00","-9.793074e-01","-1.1695909479","-1.265433e+00","-1.1641097100","-0.1683635503"
"2018/10/01"," 0.4882002091"," 0.1413190399","-0.2143969670"," 0.540554956"," 0.3001289766"," 0.1391567828"," 0.0244654627","-0.4240389179","-0.1498456617","-0.8424296131","-1.627175e-01"," 0.1593157377"," 3.732760e-01"," 3.129410e-01"," 0.3777518505"," 4.300496e-01"," 0.3899838573"," 0.0391782074"
"2018/10/02"," 0.5266519750","-0.0042970730","-0.3557767394"," 0.768681448"," 0.8423554957"," 0.2032339370"," 0.0721402335","-0.2555874748","-0.6047179826","-0.7407446825"," 9.648658e-02"," 0.4883291531"," 5.449667e-01"," 4.224389e-01"," 0.7085489440"," 7.822481e-01"," 0.5552254715"," 0.0900647551"
"2018/10/03"," 0.5651855532"," 0.1295894961","-0.3663641150","-0.777437151"," 0.5561589629"," 0.2671210319"," 0.0325636038","-0.2777773249","-0.1533536288","-0.6989476177"," 5.945743e-02"," 0.4283531942"," 5.227472e-01"," 6.496904e-01"," 0.4609631726"," 7.603071e-01"," 0.5218256413"," 0.0780159468"
"2018/10/04","-0.3466530783","-0.7865881932","-1.0999019361","-0.457190813","-0.3981584253","-0.6599070513","-0.4990800749","-0.8605443651","-0.9906831726","-1.5029002052","-8.721580e-01","-0.7480983067","-1.398290e-01","-3.757657e-01","-0.1586293691","-1.790206e-01","-0.5001587571","-0.1227354172"
"2018/10/05"," 0.2513945998","-0.0549578987"," 0.4329288947"," 0.310773617"," 0.0356721318"," 0.1489448396"," 0.2740224642","-0.4293317333","-0.2558928392","-0.9954750653"," 1.806074e-02"," 0.2470583442"," 4.486386e-01"," 4.537240e-01"," 0.3021325034"," 6.669987e-01","-0.9478663695"," 0.0474591753"
"2018/10/06","-0.7361203795","-1.1306805340","-1.3574721804","-0.868344655","-0.9414095900","-0.8889285749","-0.2380571340","-0.9857038834","-0.7624876927","-1.2741469230","-6.051683e-01","-0.8102955974","-7.166418e-01","-7.490143e-01","-0.7220740676","-4.257489e-01","-1.1925884373","-0.1145372590"
"2018/10/07","-1.1562672811","-1.5138199088","-1.1372898166","-1.371618343","-1.0298230743","-1.5282203692","-0.2369345345","-1.0942392718","-0.8081978361","-1.5031461811","-1.300937e+00","-1.2610550832","-1.360252e+00","-7.199017e-01","-1.0932615599","-1.193959e+00","-1.5689533226","-0.1815716940"
"2018/10/08"," 0.3093176854","-0.0807320278","-0.4940706134"," 0.472978984"," 0.4648974556","-0.1851387807"," 0.3414355613","-0.3645994857","-0.2808216079","-0.8945318302","-1.227448e+00"," 0.0646528282"," 2.982986e-01"," 3.629103e-01"," 0.4430482965"," 5.654169e-01","-0.0535189313"," 0.0184550853"
"2018/10/09"," 0.3720676949"," 0.1864623499","-0.5069559984"," 0.587430180"," 0.4596759226","-0.1360491642","-0.0586411750","-0.3478100755","-0.4687154304","-1.0207750592","-2.244327e-01"," 0.1687991158"," 6.031831e-01"," 2.972985e-01"," 0.4057165351"," 7.556061e-01"," 0.2004285464"," 0.0391368026"
"2018/10/10"," 0.4416081226"," 0.0878801643","-0.4654831877"," 0.553417910"," 0.3313645952"," 0.0463127876","-0.1415649974","-0.3987048971","-0.0460364784","-1.0452676925","-1.283468e-01"," 0.2239906677"," 6.078303e-01"," 3.968025e-01"," 0.4736892888"," 7.116903e-01"," 0.2819915153"," 0.0349342114"
"2018/10/11"," 0.4503620352","-0.0164124570","-0.4468808844"," 0.727237519"," 0.1664306983","-0.0074604344"," 0.0988026848","-0.4589015440","-0.3274642489","-0.9370382959","-1.254984e-01"," 0.2061345773"," 6.100596e-01"," 3.959335e-01"," 0.6379818104"," 6.536708e-01"," 0.3200471597"," 0.0305452984"
"2018/10/12"," 0.2844058499","-0.0412991536","-0.4654161133"," 0.466426273","-0.1049406131","-1.3103716205"," 0.0696579462","-0.5251059400","-0.4777295737","-0.8690100811","-2.865296e-02"," 0.1404344173"," 4.674157e-01"," 1.938839e-01"," 0.5460861430"," 6.189336e-01"," 0.3147878140"," 0.0235478805"
"2018/10/13","-0.7441788878","-1.0444838207","-0.8198532395","-0.872860631","-1.1888917264","-1.2290397920","-0.3504313392","-0.9621495094","-1.1941807880","-1.1253347322","-7.813891e-01","-0.4124208959","-7.382138e-01","-8.589466e-01","-0.5605397814","-4.526909e-01","-0.9740171896","-0.1293394891"
"2018/10/14","-1.1946781408","-1.4415134447","-0.9461237773","-1.368975437","-1.4034689417","-1.6263588751","-0.6672471875","-1.1625846252","-0.8774157995","-1.5034319868","-1.378793e+00","-1.2893343458","-1.445229e+00","-1.021455e+00","-0.9592277008","-1.464041e+00","-1.9992447408","-0.1748020028"
"2018/10/15"," 0.4359630761"," 0.0584019687","-0.4266777684"," 0.331928994","-0.0594610987","-0.2140956811","-0.0260772212","-0.5538935517","-0.1214977352","-0.8302427720","-2.293699e-01","-0.0179636279"," 3.132564e-01"," 7.091604e-02"," 0.5448299169"," 3.641944e-01","-0.2238673502"," 0.0164469506"
"2018/10/16"," 0.4422626207"," 0.1968028688","-0.4582169435"," 0.476628135"," 0.0669294910"," 0.0162562580"," 0.1467516784","-0.4320607812","-0.1953959484","-0.7825369032","-6.207414e-02"," 0.3120750175"," 6.544330e-01"," 1.977945e-01"," 0.5951608872"," 6.484985e-01"," 0.0263528231"," 0.0499020608"
"2018/10/17"," 0.5747166824"," 0.1716846681","-0.3990034059"," 0.484926620"," 0.0766210873"," 0.1036699860"," 0.2310780361","-0.4064307933","-0.3029440030","-0.7951570278","-2.352584e-02"," 0.3187390129"," 6.643502e-01"," 3.529164e-01"," 0.6296251762"," 6.806310e-01"," 0.0796095022"," 0.0613090941"
"2018/10/18"," 0.5801981043"," 0.2785238351","-0.4457321159"," 0.620581686"," 0.0323477054"," 0.0926736947"," 0.1904702145","-0.4471781691"," 0.0074622400","-0.6209576481","-1.668969e-02"," 0.4272425283"," 5.923808e-01"," 3.598687e-01"," 0.7066919142"," 7.524531e-01"," 0.0640834890"," 0.0606052118"
"2018/10/19"," 0.3442106177"," 0.2893273623","-0.3854321608"," 0.382701899","-0.1082650395","-0.0047045738"," 0.3821662119","-0.4384067785","-0.2754930503","-0.5809852185","-7.650601e-02"," 0.4208348404"," 5.598015e-01"," 3.142446e-01"," 0.4228394425"," 8.328178e-01"," 0.0392458473"," 0.0542081641"
"2018/10/20","-0.6435088922","-0.6066322975","-1.1565094885","-0.697471039","-1.0730935513","-1.0790150820"," 0.1317951116","-0.8795631385","-0.6749927766","-0.9959476404","-7.791104e-01","-0.7037571064","-7.298292e-01","-4.956919e-01","-0.5669301488","-2.531523e-01","-1.1126370964","-0.0875827085"
"2018/10/21","-0.9477687164","-0.9316255456","-0.9475328136","-1.122051574","-0.9327473655","-1.6216888452","-0.1609691148","-1.0319670111","-0.9038365644","-1.3835927430","-1.142186e+00","-1.1408468579","-1.425247e+00","-7.633533e-01","-0.9043907023","-1.183935e+00","-1.6175608197","-0.1176426220"
"2018/10/22"," 0.5762302093"," 0.4125261562"," 0.0788153320"," 0.832632516"," 0.3322899900","-0.1547700108"," 0.2437265613","-0.2859106564","-0.1119862599","-0.8808820515","-1.579701e-01","-1.2538784727"," 2.016263e-01"," 5.089074e-01"," 0.4858146012"," 6.653105e-01","-0.1555621773"," 0.0723641862"
"2018/10/23"," 0.7871013297"," 0.5075586114"," 0.0476974981"," 1.250927055"," 0.5226850042"," 0.0174509168"," 0.4890045449","-0.0863019425","-0.1855736405","-0.5600880317","-9.929318e-02","-1.6236447833"," 5.272222e-01"," 6.223159e-01"," 0.8470069036"," 9.485997e-01"," 0.1526898693"," 0.1045771513"
"2018/10/24"," 0.9690109073"," 0.7663802555"," 0.1630141124"," 1.089012650"," 0.6632703370","-0.0183073934"," 0.5441918770","-0.0807285348","-0.2951820707","-0.6384983672","-6.815253e-03"," 0.3189098846"," 5.113547e-01"," 6.757613e-01"," 0.8627097294"," 9.007003e-01"," 0.1455005492"," 0.1181786410"
"2018/10/25"," 0.5912836666"," 0.8168481611","-0.0037618521"," 1.004833647"," 0.5365517473","-0.0045552414"," 0.6898127364","-0.1237975232","-0.1620480587","-0.6337946836","-3.491943e-02"," 0.7628345033"," 5.393278e-01"," 7.657059e-01"," 0.9875403670"," 1.045281e+00"," 0.1084331047"," 0.1206215266"
"2018/10/26","-0.9850751106"," 0.6912957416"," 0.0699123760"," 0.740027733"," 0.3517563640"," 0.0080022517"," 0.8070401133","-0.0180488387","-0.1706270364","-0.5971744158"," 6.154626e-02"," 0.5661612023"," 5.122808e-01"," 6.127566e-01"," 0.8962728126"," 9.403425e-01"," 0.0582670373"," 0.0981179963"
"2018/10/27","-0.6382320010","-0.1432381494","-0.4974144178","-0.493021596","-0.4935270218","-0.9831708640"," 0.5851310511","-0.2102007175","-0.2942673350","-0.8610602692","-6.703017e-01","-0.3044299956","-6.091425e-01","-3.937980e-01","-0.3101138467","-1.152205e-01","-1.0958575947","-0.0532373942"
"2018/10/28","-0.8576525034","-0.6908612255","-0.2525665958","-0.970896709","-0.3318447675","-1.3577235514"," 0.5907240530","-0.0911854007","-0.2630508683","-1.5215803795","-1.249096e+00","-0.9275135683","-1.213027e+00","-5.812914e-01","-0.7193158321","-8.045554e-01","-1.5447523734","-0.1072396561"
"2018/10/29"," 0.5710760364"," 0.8283462007"," 0.9221006964"," 1.029650299"," 1.0129769314"," 0.4809242314"," 1.2323510572"," 0.9418803099"," 0.5942430047","-0.7968115791","-1.883530e-01"," 0.2220256434"," 3.329596e-01"," 9.338634e-01"," 1.1039324427"," 8.840142e-01"," 0.1530347445"," 0.0382403878"
"2018/10/30"," 0.5468186990"," 1.0621653962"," 1.0900150376"," 1.097911244"," 0.9811373012"," 0.8185511012"," 1.1056344299"," 0.9700471593"," 0.5386306251","-0.5993946578","-1.940498e-01"," 0.4130601790"," 4.033145e-01"," 1.055093e+00"," 1.3507808641"," 7.615295e-01"," 0.6801166951","-0.0112942919"
"2018/10/31"," 0.5276746283"," 0.7842446594"," 0.7670103341"," 0.452072137"," 0.7789522470"," 0.7188106664"," 0.7217682583"," 0.7836762496"," 0.4504252347","-0.5521624406","-2.413332e-01"," 0.1511138971"," 3.761282e-01"," 9.103995e-01"," 0.9942857548"," 6.201058e-01"," 0.7495161833"," 0.0290340217"
"2018/11/01","-0.7796445060","-0.5585180175"," 0.6195948035","-0.301920045"," 0.7272794878","-0.8370830978"," 0.5521757586","-0.0079090804"," 0.6914803003","-0.6724301238","-1.506971e+00","-1.5708454348","-1.216051e+00"," 8.143717e-01"," 1.1033043297","-1.618805e+00","-0.7504518848","-0.1804951682"
"2018/11/02","-0.1184377571","-0.0548807306"," 0.1844755834"," 0.193424923"," 0.4386952662","-0.2582166030"," 0.6657525449"," 0.3017609826"," 0.4737021505","-0.8285467762","-4.976889e-01","-1.0739505961","-5.349192e-01"," 6.731542e-01"," 0.9108832679","-3.255253e-01","-0.0497650981","-0.0949320675"
"2018/11/03","-0.6100476747","-0.1347110797","-0.6981938358","-0.646807245","-0.4904521401","-0.7587379162"," 0.1198150044"," 0.2222880325","-0.5289014887","-1.0341444146","-8.708288e-01","-1.0530188156","-1.001798e+00","-5.321911e-01","-0.0223015320","-4.426698e-01","-0.6971620445","-0.1431687055"
"2018/11/04","-1.0587879639","-0.5063524148","-0.6035304922","-1.188766783","-0.5185107905","-1.1786876384"," 0.0855257324","-0.0663183931","-0.3818421794","-1.4208319874","-1.380312e+00","-1.2445659663","-1.397807e+00","-7.290266e-01","-0.4892352977","-1.076253e+00","-0.9684527620","-0.1776175319"
"2018/11/05"," 0.5415827139"," 0.6608529453"," 0.3744616788"," 0.667626637"," 0.7225768943"," 0.5106549449"," 0.5368621309"," 0.3267413803"," 0.1787753674","-0.7797337467","-2.589933e-01"," 0.1832377725"," 2.792100e-01"," 7.939494e-01"," 1.0298424143"," 6.242370e-01"," 0.5980231490"," 0.0173992619"
"2018/11/06"," 0.5941061899"," 0.6367765133"," 0.3176949426"," 0.857909857"," 0.8394800607"," 0.7664612620"," 0.4940919486"," 0.3320687893"," 0.3035435440","-0.6916350825","-1.342335e-01"," 0.4981542745"," 6.211079e-01"," 7.644024e-01"," 0.9722198709"," 8.110771e-01"," 1.0394036291"," 0.0796307355"
"2018/11/07"," 0.6080551815"," 0.6912571576"," 0.4010623773"," 0.974325048"," 0.9067937877"," 0.7712195338"," 0.3574318895"," 0.4741407171"," 0.3334811568","-0.5096721220","-1.251205e-02"," 0.5297655349"," 6.698825e-01"," 7.557121e-01"," 1.1415919153"," 9.167594e-01"," 0.8854036179"," 0.0659878409"
"2018/11/08"," 0.7420636763"," 0.7725922836"," 0.2497433011"," 0.906058040"," 0.8460022507"," 0.7992600766"," 0.3922181902"," 0.5461068636"," 0.3460121482","-0.3166461667","-1.308172e-02"," 0.6025568696"," 6.384507e-01"," 9.134411e-01"," 0.9683965742"," 1.019194e+00"," 1.1078281819"," 0.0902303744"
"2018/11/09"," 0.6139865709"," 0.7112822669"," 0.1519165929"," 0.825358461"," 0.6271742690"," 0.6237809886"," 0.5703744384"," 0.3992994610"," 0.4937996936","-0.6018818671"," 1.261099e-01"," 0.6922645004"," 5.537610e-01"," 8.452222e-01"," 1.0063291395"," 1.112439e+00"," 1.0682007027"," 0.0790717702"
"2018/11/10","-0.4019581714","-0.2964553153","-0.4962524233","-0.313037226","-0.4473962336","-0.4270707649"," 0.3211059422","-0.1879186179","-0.2746493620","-0.6340363536","-6.226385e-01"," 0.2986615908","-5.761453e-01","-2.471491e-01"," 0.0691025687"," 8.746478e-03","-0.0818119566","-0.0453083675"
"2018/11/11","-0.9744395157","-0.6974976779","-0.5891864735","-0.995543632","-0.6853077651","-1.1116509885"," 0.1517305355","-0.4644903266","-0.2277136504","-1.0836733040","-1.214915e+00","-0.6351521278","-1.297610e+00","-5.178521e-01","-0.4191597308","-1.298352e+00","-0.6132645363","-0.1029439040"
"2018/11/12"," 0.6812362551"," 0.6364678411"," 0.0468066356"," 0.763547177"," 0.7329036951"," 0.4442020487"," 0.6965169117"," 0.1846425463"," 0.1255519577","-0.5046384970","-1.796180e-01"," 0.5225034886"," 2.976593e-01"," 1.006862e+00"," 1.1463164177","-6.932093e-01"," 0.5904889538"," 0.1037904593"
"2018/11/13"," 0.8656820130"," 0.6097291113"," 0.1766529044"," 1.075973906"," 0.8824716905"," 0.5259954500"," 0.5382589532"," 0.2880503996"," 0.3628681521","-0.2900619309"," 3.116336e-02"," 0.6720162066"," 6.507366e-01"," 1.101586e+00"," 0.9854648631"," 8.468967e-01"," 0.8498814792"," 0.1122991538"
"2018/11/14"," 0.8269848103"," 0.8533872334"," 0.2476654093"," 1.080720227"," 0.8902567277"," 0.5122297224"," 0.4753162584"," 0.4165155252"," 0.3221224482","-0.1837605118"," 7.635792e-02"," 0.7474560523"," 6.659074e-01"," 8.899773e-01"," 1.0143853718"," 1.171789e+00"," 0.8105060241"," 0.1084485038"
"2018/11/15"," 0.9362450941"," 0.9006140808"," 0.4213878334"," 1.143925704"," 0.7502186917"," 0.5064464877"," 0.4957658500"," 0.4446439373"," 0.4595370682","-0.0973486932"," 1.517455e-01"," 0.9484865811"," 7.048632e-01"," 9.329943e-01"," 1.0649894348"," 1.199281e+00"," 0.6697173834"," 0.1273705154"
"2018/11/16"," 0.9493759630"," 1.0755926371"," 0.5793562576"," 1.123637152"," 0.5482926346"," 0.4112946289"," 0.4759532551"," 0.5354136082"," 0.4774587836"," 0.3449983280"," 2.446032e-01"," 0.8701419169"," 7.135346e-01"," 9.047508e-01"," 1.2434554635"," 1.263130e+00"," 0.5963319344"," 0.1255072976"
"2018/11/17"," 0.1571877733","-0.0943136048"," 0.0379414681"," 0.066850302","-0.2194305692","-0.6672243365"," 0.1683181565"," 0.2583383710","-0.0350063642"," 0.3063397435","-1.906318e-01"," 0.1019882898","-4.089132e-01","-2.517042e-03"," 0.0537820726"," 3.576047e-01","-0.3972533233","-0.0356403375"
"2018/11/18","-0.0547469066","-0.5091690487"," 0.1498131939","-0.771193587","-0.2903315007","-1.1149498759"," 0.2458203663"," 0.2861400661","-0.0855477332"," 0.0070887991","-5.366169e-01","-0.4169489954","-1.069629e+00","-7.151221e-01","-0.3131997933","-5.777325e-01","-0.9100163236","-0.0530717749"
"2018/11/19"," 1.8564285768"," 0.9016172654"," 1.2498676878"," 1.339137097"," 1.2649158976"," 0.5043558348"," 1.0491473962"," 1.3941796415"," 0.3297600474"," 0.2978344674"," 1.061713e+00"," 1.2119707081"," 7.571540e-01","-2.797378e-01"," 1.3137221952"," 1.255748e+00"," 0.5039186633"," 0.1714252646"
"2018/11/20"," 1.6756234649"," 1.2134919448"," 1.2099682932"," 1.582187525"," 1.5150466103"," 0.8331992472"," 1.0600963115"," 1.6966081182"," 0.5992518489"," 0.3185852528"," 1.250277e+00"," 1.4721228374"," 1.065792e+00"," 1.143734e+00"," 1.5877433325"," 1.576324e+00"," 0.9096244637"," 0.2046319458"
"2018/11/21"," 1.4946956345"," 1.2501467692"," 1.2116238992"," 1.487230797"," 1.5179995554"," 0.8784876766"," 1.0742559184"," 1.6714624401"," 0.5746250318","-0.0595136166"," 1.088298e+00"," 1.4243642035"," 1.000183e+00"," 1.270178e+00"," 1.5092838221"," 1.716670e+00"," 1.0262320519"," 0.1830807269"
"2018/11/22"," 1.4585755182"," 1.3630822123"," 1.0203378815"," 1.477059243"," 1.4551436035"," 0.9385600086"," 1.1391867282"," 1.5318466554"," 0.8381488487"," 0.0448469073"," 1.063612e+00"," 1.4547793621"," 9.583258e-01"," 1.353605e+00"," 1.6342783154"," 1.841365e+00"," 1.1884891697"," 0.2077580112"
"2018/11/23"," 1.3430156899"," 1.1830105646"," 1.2294652378"," 1.180653621"," 1.2937118391"," 0.8630521417"," 1.2603446314"," 1.3633298689"," 0.5273607257"," 0.1161691539"," 8.989747e-01"," 1.2379432031"," 8.689398e-01"," 1.295815e+00"," 1.3799198469"," 1.831935e+00"," 1.1376930420"," 0.1801616857"
"2018/11/24"," 0.1855357241"," 0.4227509230"," 0.3724631428","-0.078630800"," 0.2251029962","-0.2044705323"," 0.8083283890"," 0.6230544834"," 0.3211988315"," 0.0972322389"," 2.561867e-01"," 0.4382637515","-4.006680e-01"," 3.998441e-01"," 0.5445841335"," 6.909484e-01"," 0.1148796168"," 0.0304831911"
"2018/11/25","-0.2555142119"," 0.0234062574"," 0.4109270490","-0.612782852"," 0.1771422138","-0.7169248580"," 0.9076113135"," 0.5128047916"," 0.3170336757","-0.3513992782","-4.084391e-01"," 0.0959223452","-1.109257e+00"," 4.745221e-02"," 0.1621998437","-3.538911e-01","-0.4913511768","-0.0442318416"
"2018/11/26"," 1.6711237901"," 1.3271990684"," 1.4328104907"," 1.204160942"," 1.6949881609"," 0.8690525871"," 1.4489299143"," 1.3032869712"," 0.7755471776","-0.1477080877"," 8.357403e-01"," 1.3320080617"," 5.901023e-01"," 1.575642e+00"," 1.5527055491"," 1.526629e+00"," 0.9396484969"," 0.1668914346"
"2018/11/27"," 2.0232028849"," 1.3927533280"," 1.5759856862"," 1.393668263"," 1.8272912576"," 1.0599672099"," 1.4273634362"," 1.3967972212"," 0.9304749903","-0.0027766107"," 1.242112e+00"," 1.6059153610"," 9.663497e-01"," 1.530887e+00"," 1.6887329843"," 1.797614e+00"," 1.3078491267"," 0.2444841037"
"2018/11/28"," 2.0845211796"," 1.1799238425"," 1.5647341788"," 1.792504705"," 2.0415092798"," 1.0881638729"," 1.4407889258"," 1.1660696737"," 0.9601550562","-0.1775395282"," 1.399913e+00"," 1.4968992307"," 1.017386e+00"," 1.888059e+00"," 1.6976358038"," 1.812967e+00"," 1.4485847098"," 0.2526201547"
"2018/11/29"," 2.0450876665"," 0.9412044758"," 1.4017658719"," 1.749872680"," 2.0637972099"," 1.1318503734"," 1.3598646444"," 0.9359648103"," 0.6254328286"," 0.5663292740"," 1.450044e+00"," 1.8309533606"," 9.438106e-01"," 2.109227e+00"," 1.5081641423"," 1.872097e+00"," 1.6763681028"," 0.2838394036"
"2018/11/30"," 1.7420959325"," 0.6731998336"," 1.3964882442"," 1.472040145"," 1.3226382243"," 0.9662815232"," 1.2839592108"," 0.8600549974"," 0.2649647868"," 0.8891147836"," 1.679245e+00"," 1.8184797281"," 1.110821e+00"," 1.795507e+00"," 1.2847470680"," 1.849731e+00"," 1.2695149293"," 0.2791192519"
"2018/12/01"," 0.5952515616","-0.1714430721","-0.1429102171"," 0.096195053"," 0.0362156476","-0.1306867753"," 0.8774439525"," 0.4145206297"," 0.1196816634"," 0.7525206517"," 8.328919e-01"," 1.4863906225","-1.349360e-01"," 8.604303e-01"," 0.3162513920"," 8.373251e-01"," 0.0109727186"," 0.1483420666"
"2018/12/02"," 0.0718575780","-0.5610645632","-0.0951352397","-0.492627585"," 0.0153021036","-0.7673856169"," 0.8302376455","-0.0189751775","-0.3980853992"," 0.2857687304"," 5.395053e-02"," 0.4307453977","-8.207889e-01"," 5.897273e-01"," 0.0195362578","-1.966620e-01","-0.3997603002"," 0.0858414614"
"2018/12/03"," 1.4407404438"," 0.6000445209"," 0.8298732900"," 1.298438758"," 1.2868143868"," 0.7172766159"," 1.3676057246"," 0.4182490472"," 0.3877969208"," 0.9519209892"," 1.153811e+00"," 1.6254801681"," 8.688168e-01"," 1.864161e+00"," 1.3716997589"," 1.433856e+00"," 1.1652565237"," 0.2763244253"
"2018/12/04"," 1.3954982597"," 1.1716282770"," 0.8691694867"," 1.438070308"," 1.5662268969"," 0.7927166045"," 1.1582852014"," 0.5970939347"," 1.1052694420"," 1.0396520351"," 1.084500e+00"," 1.6206957612"," 1.150138e+00"," 1.553917e+00"," 1.4890749680"," 1.391713e+00"," 1.2470847812"," 0.2667185025"
"2018/12/05"," 1.4789467729"," 1.2126816803"," 0.9536290073"," 1.526583435"," 1.3766797673"," 0.7254627439"," 1.1517209939"," 0.7359870983"," 1.1363882184"," 0.7646612041"," 1.141468e+00"," 1.6178763785"," 1.138114e+00"," 1.530018e+00"," 1.7478848463"," 1.605753e+00"," 1.3114106257"," 0.2653728452"
"2018/12/06"," 1.5553185250"," 0.9364586406"," 0.8262484341"," 1.541052743"," 1.4582733095","-0.5428712152"," 0.9273582093"," 0.6068954448"," 0.8084154972"," 1.1109215341"," 1.431055e+00"," 1.8542773446"," 1.043802e+00"," 1.730330e+00"," 1.6898799733"," 1.788431e+00"," 1.2375144963"," 0.2987658482"
"2018/12/07"," 1.1459708427"," 0.8960225817"," 0.6105619497"," 1.413526434"," 0.8291069428","-0.1120745341"," 1.2504897507"," 0.6203177480"," 0.5231511652"," 1.1545367753"," 1.257303e+00"," 1.9052825404"," 9.706199e-01"," 1.780299e+00"," 1.6799940203"," 1.662707e+00"," 1.2472174255"," 0.3056804564"
"2018/12/08"," 0.0806523967","-0.0521798488"," 0.0424779701"," 0.287375406"," 0.3136516505","-0.7265907338"," 0.9299204783"," 0.3354051464","-0.0864447070"," 0.8902736153"," 6.236298e-01"," 0.7475414881","-6.979057e-01"," 5.475793e-01"," 0.5652845543"," 4.443932e-01","-0.3245310957"," 0.1242651524"
"2018/12/09","-0.1838875714","-0.3834237091"," 0.0761885632","-0.346734286"," 0.0886795768","-0.9535894829"," 0.5356681193"," 0.1228622829"," 0.0066718373"," 0.0274703515","-3.776782e-02"," 0.1641001446","-9.415412e-01"," 1.260995e-01"," 0.1498560572","-5.405103e-01","-0.6985548095"," 0.0533593649"
"2018/12/10"," 1.5866935297"," 1.2033829301"," 1.0658427185"," 1.643253218"," 1.4985171122"," 0.7295625957"," 1.1158949318"," 0.9715039327"," 0.9970641986"," 0.8993849502"," 1.152102e+00"," 1.3807919257"," 8.765785e-01"," 1.479180e+00"," 1.6327489967"," 1.367602e+00"," 0.8826976745"," 0.2545247773"
"2018/12/11"," 2.0277025596"," 1.6118720098"," 1.1292947018"," 1.631402569"," 1.5498382403"," 1.0292997753"," 1.1917632310"," 1.3956825397"," 1.1982616533"," 1.3691004236"," 1.481187e+00"," 1.7090364185"," 1.272382e+00"," 1.778127e+00"," 1.6828068744"," 1.707045e+00"," 1.3004475758"," 0.3037344290"
"2018/12/12"," 2.1770099484"," 1.6549317824"," 1.4227880523"," 1.506046353"," 1.5175978263"," 1.1418420652"," 1.3541573830"," 1.6894049692"," 0.5946515275"," 1.3861045170"," 1.686841e+00"," 1.7499601853"," 1.255006e+00"," 1.755966e+00"," 1.9125870068"," 1.788718e+00"," 1.4246291525"," 0.2903192610"
"2018/12/13"," 2.2948605203"," 1.5328133412"," 1.4927216973"," 1.614775292"," 1.7286313183"," 1.2867351726"," 1.5515349334"," 1.9704969037"," 1.0086626924"," 1.9226393171"," 2.015546e+00"," 1.8727314858"," 1.395437e+00"," 1.926731e+00"," 1.8809355719"," 1.901548e+00"," 1.4771695525"," 0.3182675276"
"2018/12/14"," 0.9895866927"," 0.1922113697"," 0.0949646933"," 0.332898868"," 0.1936887263","-0.0227194856"," 0.7023584280"," 1.2359871123","-0.7657025891"," 0.3372325943"," 8.824540e-01"," 0.4804690559"," 4.453438e-01"," 4.719736e-01"," 0.7371417416"," 6.699546e-01"," 0.3587129679"," 0.0506059431"
"2018/12/15"," 1.0696399968"," 0.6916429978"," 0.6028181541"," 0.348738123"," 0.3038778180"," 0.0229219111"," 1.5027746974"," 1.6429534988","-0.1190288368"," 0.6721107528"," 1.440930e+00"," 1.3290178073"," 1.882667e-01"," 6.744577e-01"," 0.9499901315"," 8.771543e-01"," 0.2768913426"," 0.1312832727"
"2018/12/16"," 0.5262429137"," 0.3142526429"," 0.0063517510","-0.151753239"," 0.4911336738","-0.5003386465"," 1.3108187597"," 1.0377275474"," 0.5437726832"," 0.2117762728"," 8.706807e-01"," 0.5124220596","-5.665149e-01"," 5.215084e-01"," 0.5416893517"," 1.907193e-02","-0.4024330825"," 0.0768773137"
"2018/12/17"," 1.9339866068"," 1.1857500304"," 1.1022018088"," 1.230456652"," 1.7111773708"," 1.1517794544"," 1.7317507088"," 1.4153893406"," 1.1228892058"," 1.0599367043"," 2.167081e+00"," 1.8178816772"," 1.152859e+00"," 1.888928e+00"," 1.7774607773"," 1.783221e+00"," 1.2826069199"," 0.2906504997"
"2018/12/18"," 1.8869036466"," 1.1064598577"," 1.3916664395"," 1.391395121"," 1.5596735138"," 1.4517745717"," 1.5955819655"," 1.5307857861"," 0.9394536099"," 1.4447931829"," 2.113911e+00"," 1.8660674903"," 1.431983e+00"," 1.808543e+00"," 1.7343121429"," 1.817569e+00"," 1.7427300370"," 0.3030719515"
"2018/12/19"," 1.8041096315"," 1.0923766883"," 1.1475687180"," 1.467942428"," 1.5959170401"," 1.2448542360"," 1.5425655636"," 1.3010268583"," 1.1697982747"," 1.3623428144"," 2.225948e+00"," 1.9812350011"," 1.368734e+00"," 1.799418e+00"," 1.7017321931"," 1.810005e+00"," 1.6185948858"," 0.3037551314"
"2018/12/20"," 1.5488144497"," 0.9041252271"," 0.8935449186"," 1.118515005"," 1.2527345262"," 1.1026898380"," 1.5746439145"," 1.2300485503"," 1.0235826537"," 1.3471272941"," 2.139546e+00"," 1.8596598024"," 1.128787e+00"," 1.865030e+00"," 1.6051120233"," 1.795005e+00"," 1.3703909056"," 0.2814586254"
"2018/12/21"," 1.0564682217"," 0.5456796288"," 0.6124990795"," 0.649647598"," 0.8455948501"," 0.7176160076"," 1.6703933644"," 0.9097082944"," 0.5967474268"," 1.1244372909"," 1.643166e+00"," 1.0342641633"," 6.259026e-01"," 1.720336e+00"," 1.4774958409"," 1.355157e+00"," 1.0122646090"," 0.1670777564"
"2018/12/22"," 0.0866246923","-0.3892498970"," 0.2218228413","-0.534980771"," 0.1886581328","-0.4082005860"," 1.4736385283"," 0.1347740004","-0.1434780354"," 0.5809145146"," 7.838995e-01"," 0.1131803847","-5.983811e-01"," 6.301372e-01"," 0.4573856592"," 3.372863e-01","-0.2560667497"," 0.0070273496"
"2018/12/23","-0.3853911871","-0.4265992338"," 0.2643797078","-1.132320115"," 0.0918745047","-0.9434213073"," 1.2504040561","-0.1095565056","-0.1570303336","-0.0064576374"," 3.002400e-02","-0.4759851600","-1.127337e+00"," 3.750767e-01"," 0.2005420479","-2.762652e-01","-0.6740885717","-0.0869823384"
"2018/12/24","-0.3599066657","-0.1932816306"," 0.4575386149","-1.189863953","-0.1735474352","-0.9483221236"," 1.1173488838"," 0.0713639957"," 0.0544689991"," 0.0714187635"," 2.354883e-01","-0.9957768036","-1.159728e+00"," 1.969255e-01"," 0.5275704632","-8.471574e-01","-0.8656202825","-0.1663968204"
"2018/12/25","-0.4878201465","-0.8067676386"," 0.5160044138","-1.391118873","-0.4343036461","-1.9605782521"," 0.3133362971"," 0.1040433835","-0.4905358738","-0.3741162561","-7.092298e-01","-1.4233831770","-1.819829e+00","-3.257964e-01","-0.3064270963","-1.791387e+00","-1.6333786503","-0.2179872503"
"2018/12/26","-0.4424552440"," 0.2195674439"," 0.1697314796","-1.211455773","-0.3981470824","-0.5556730703"," 0.2763619272"," 1.1141024515","-0.8384196387","-0.2087434821","-4.333151e-01","-1.4129600047","-1.620444e+00","-2.658333e-01","-0.0581312840","-1.697298e+00","-0.2033605443","-0.1947384330"
"2018/12/27"," 0.1313350967"," 0.4505314215"," 0.6296592815","-0.366847049","-0.0425298716"," 0.0689298509"," 0.6880360013"," 1.4296880141","-0.1863906860"," 0.9059988493"," 7.123098e-01","-0.6868408103","-5.704244e-01"," 6.744577e-01"," 0.8913571454","-7.444761e-02"," 0.4962319271","-0.1021158072"
"2018/12/28"," 0.1683142418"," 0.5552870511"," 0.6180672058","-0.384207794","-0.1418552633"," 0.1045931314"," 1.0869272954"," 1.3931379908","-0.0957430401"," 0.9940845957"," 9.346746e-01","-0.5902983124","-5.261740e-01"," 5.584422e-01"," 0.9991468035"," 1.154478e-01"," 0.1995862552","-0.1097550000"
"2018/12/29"," 0.0149162395","-0.2707583542"," 0.5263367174","-0.603684222","-0.4053356701","-0.5656783378"," 0.9600878392"," 1.0704261538","-0.5817785421"," 0.4306528422"," 5.543188e-01","-0.8053403188","-1.035583e+00","-5.465887e-02"," 0.3491590530","-3.135715e-01","-0.3589987124","-0.1298984544"
"2018/12/30","-0.3237865494","-0.5369109632"," 0.1131796651","-1.184935781","-0.3279125486","-1.0105665626"," 0.8902781493"," 0.7450890496","-0.6310677000"," 0.4342908096"," 2.569462e-01","-0.8107227766","-1.423280e+00","-2.884281e-01","-0.0466887032","-9.403761e-01","-0.7217145011","-0.1305609319"
"2018/12/31","-0.2484374507","-0.4088505820"," 0.1651486868","-1.084717486","-0.3973341718","-0.8083026811"," 1.3488100390"," 0.8350515374","-0.5479688440"," 1.1117698011"," 5.036173e-01","-1.0091047944","-1.035624e+00","-1.541629e-01"," 0.2472955048","-7.751177e-01","-0.6356681555","-0.1372892183"
"2019/01/01","-0.5459477628","-1.2138291093"," 0.1247892180","-1.395562108","-0.5306770379","-1.7130123656"," 0.7743190527"," 0.4397931508","-0.8959769419","-0.0476911644","-7.135973e-01","-1.4338917852","-1.719764e+00","-1.021021e+00","-0.3488656898","-1.830119e+00","-1.4379273010","-0.2015495291"
"2019/01/02"," 0.7130612273"," 0.3861346827","-0.0128750062"," 0.366838397"," 0.8637331550"," 0.4142677002"," 1.7326647847"," 1.1735188213"," 0.5635682747"," 0.7898492440"," 8.518813e-01"," 0.3651306734","-3.155767e-01"," 8.565196e-01"," 1.0151773404"," 6.228465e-01"," 0.7157648458"," 0.0423249752"
"2019/01/03"," 1.0954108612"," 1.1872548074"," 0.5988862671"," 0.747429084"," 1.3944447005"," 0.9631183925"," 2.3694900340"," 1.7333080469"," 0.9256348838"," 1.8059886099"," 1.399343e+00"," 1.1712178130"," 6.125268e-02"," 1.427038e+00"," 1.2110120599"," 1.273881e+00"," 1.6149140070"," 0.1459819907"
"2019/01/04"," 1.1645422275"," 1.3199838557"," 0.6035266873"," 0.840603668"," 1.1739474163"," 1.0334267785"," 1.9349326411"," 1.9682329470"," 1.0926585223"," 2.0558538369"," 1.616201e+00"," 1.4383756810"," 2.894551e-01"," 1.616487e+00"," 1.3334121733"," 1.431175e+00"," 1.7524992884"," 0.1817764744"
"2019/01/05"," 0.5609313152"," 0.3935813996"," 0.2133898790","-0.151419845","-0.0633696865"," 0.0305378610"," 1.5573336023"," 1.5364668182"," 0.5514014015"," 1.6832848503"," 1.131594e+00"," 0.9880433745","-5.036677e-01"," 5.662634e-01"," 0.5109118132"," 4.363801e-01"," 0.6030039418"," 0.0690932039"
"2019/01/06","-0.0045959864"," 0.2027448087"," 0.1842497975","-0.838108833"," 0.0305848236","-0.7156351695"," 1.2909661739"," 1.3155330932"," 0.1123637776"," 1.1959802161"," 3.226492e-01"," 0.2642309478","-1.019576e+00"," 3.746422e-01"," 0.1799235549","-4.480606e-01"," 0.1534127807"," 0.0077105294"
"2019/01/07"," 1.4542394680"," 1.3309803030"," 1.0576785265"," 1.081368830"," 1.2643402434"," 0.6820749081"," 1.4236785677"," 1.8349170349"," 0.5663391247"," 2.2768747564"," 1.720262e+00"," 1.6777669015"," 8.923067e-01"," 1.812888e+00"," 1.4493673007"," 1.489921e+00"," 1.8173756066"," 0.2645033436"
"2019/01/08"," 1.7008625495"," 1.2325524535"," 1.3428688125"," 1.608646900"," 1.5585023553"," 1.7200162010"," 1.5633322254"," 1.7298794403"," 0.8166125950"," 2.6531118519"," 2.002633e+00"," 2.1928595739"," 1.317919e+00"," 1.764222e+00"," 1.4800356022"," 1.729581e+00"," 2.0367095589"," 0.3543311428"
"2019/01/09"," 1.7344873916"," 1.4929560427"," 1.2878790776"," 1.688170508"," 1.7083860625"," 1.7214823732"," 1.6862468682"," 1.9014788977"," 1.1589102553"," 2.6933130337"," 1.695386e+00"," 2.0310440951"," 1.289413e+00"," 1.864161e+00"," 1.5011729712"," 1.725399e+00"," 1.9763497784"," 0.3237743713"
"2019/01/10"," 1.8087320247"," 1.9120943134"," 1.3130461772"," 1.371973394"," 1.7619625450"," 1.8655880918"," 1.8910569982"," 2.2262163801"," 0.9098445914"," 1.8559486299"," 1.795650e+00"," 2.0166054384"," 1.296617e+00"," 2.049699e+00"," 1.6450108554"," 1.879149e+00"," 1.9814234222"," 0.3014364604"
"2019/01/11"," 1.7313376193"," 1.6599477057"," 1.1082257582"," 1.573725374"," 1.1727847650"," 1.9949913617"," 1.5366526352"," 2.1131722971"," 0.8602978865"," 1.7388527978"," 1.706400e+00"," 1.9826874103"," 1.242425e+00"," 1.858946e+00"," 1.5070990811"," 1.812175e+00"," 2.0332939686"," 0.3112494073"
"2019/01/12"," 0.7205470498"," 0.3629070992"," 0.5096148613"," 0.167189831"," 0.2969359392"," 0.7190278771"," 1.2207251544"," 1.3332834358"," 0.1601698204"," 1.6074704486"," 1.018797e+00"," 1.0483610767"," 9.142245e-03"," 3.420536e-01"," 0.5903271478"," 5.728235e-01"," 0.7560422820"," 0.1302481517"
"2019/01/13"," 0.1221312166","-0.1577843270"," 0.4815177406","-0.282340714"," 0.2289595955"," 0.0994479531"," 1.3792887571"," 0.7469532584","-0.1411689937"," 0.9174423802"," 2.882786e-01"," 0.3678646203","-7.245018e-01"," 1.738962e-01"," 0.2067412504","-4.341909e-01"," 0.1211072658"," 0.0482251648"
"2019/01/14"," 1.5518415036"," 1.1872548074"," 1.2104387593"," 1.538676552"," 1.6645257526"," 1.6062792523"," 1.7653429979"," 1.3251654792"," 0.8497295805"," 1.7920788611"," 1.340856e+00"," 1.5203086505"," 9.994863e-01"," 1.493084e+00"," 1.3924274890"," 1.327200e+00"," 1.8127396890"," 0.2537173829"
"2019/01/15"," 1.7149342596"," 1.3075597994"," 1.2561117548"," 1.637682504"," 1.6729100751"," 1.7151832631"," 1.8993408109"," 1.5560314011"," 0.7932113461"," 1.9205342585"," 1.524483e+00"," 1.8536792937"," 1.201420e+00"," 1.665587e+00"," 1.4976227671"," 1.594896e+00"," 2.1664621954"," 0.3059702903"
"2019/01/16"," 1.6134052351"," 1.3620404436"," 1.3873391910"," 1.577580623"," 1.4754720409"," 1.7554351195"," 1.9909769193"," 1.7245750936"," 0.8437083104"," 1.9083711001"," 1.443208e+00"," 1.7845617001"," 1.226443e+00"," 1.601279e+00"," 1.5201802177"," 1.493487e+00"," 2.2782481640"," 0.2782704527"
"2019/01/17"," 1.6111144916"," 1.6504174514"," 1.4131548347"," 1.646932677"," 1.5312093533"," 1.7903517383"," 2.1481979730"," 1.6230352928"," 1.1280401448"," 1.5947351405"," 1.284837e+00"," 1.5796865585"," 1.216878e+00"," 1.412265e+00"," 1.6283795147"," 1.412264e+00"," 1.9943496075"," 0.2704056035"
"2019/01/18"," 1.5386288223"," 1.9364408336"," 1.2497004740"," 1.290037225"," 1.4628681451"," 1.7795998090"," 2.4652109190"," 1.9711580252"," 1.4276382968"," 1.3566600713"," 1.459539e+00"," 1.6910094565"," 1.138876e+00"," 1.205870e+00"," 1.5367842492"," 1.570318e+00"," 2.2548032871"," 0.2665528832"
"2019/01/19"," 0.7196880210"," 0.9012314252"," 0.5280688449"," 0.028667574"," 0.5388883928"," 0.6756128900"," 2.0995805614"," 1.5185973200"," 0.7127767689"," 1.1001168946"," 7.590235e-01"," 0.7535219968","-4.292721e-02"," 2.225619e-01"," 0.5916379924"," 5.933916e-01"," 0.9899339442"," 0.1233542460"
"2019/01/20"," 0.2588395162"," 0.6351174002"," 0.3437968337","-0.458609254"," 0.3676213549","-0.1044314329"," 1.8497807586"," 1.2634928403"," 0.6535498510"," 0.4661627199"," 1.697853e-01"," 0.4056272611","-8.272392e-01"," 5.005930e-02"," 0.2289163713","-2.705182e-01","-0.0106615638"," 0.0650769345"
"2019/01/21"," 1.8061549382"," 2.0205154255"," 1.2130074284"," 1.446914347"," 1.5916492592"," 1.5821145627"," 2.7616285924"," 2.1759173366"," 1.0332539858"," 1.0220967835"," 1.653610e+00"," 1.7221935377"," 1.075775e+00"," 1.572166e+00"," 1.6056582085"," 1.756757e+00"," 1.5791597408"," 0.3055976467"
"2019/01/22"," 2.0932750923"," 2.2459618874"," 1.4514619190"," 1.831936145"," 1.8373921449"," 2.0055803829"," 2.7728260221"," 2.3538358853"," 1.1674181856"," 1.5343940763"," 1.865531e+00"," 2.1691084107"," 1.319255e+00"," 1.892839e+00"," 1.9083540712"," 1.953516e+00"," 2.1172445346"," 0.3820930876"
"2019/01/23"," 2.2034353110"," 2.0910470244"," 1.6334000218"," 1.875265267"," 1.9528216745"," 1.8635517416"," 2.0781569077"," 2.3193230385"," 1.2499309003"," 1.0651527928"," 1.727288e+00"," 2.3776572933"," 1.453924e+00"," 1.826792e+00"," 1.8526431762"," 1.979905e+00"," 2.1121708909"," 0.3856539038"
"2019/01/24"," 2.1297633638"," 2.1277018488"," 1.5701015541"," 1.742495576"," 2.2250758447"," 1.6412230224"," 2.4825497961"," 2.4564557741"," 1.2882787533"," 0.8701622596"," 1.885279e+00"," 2.2496744067"," 1.449941e+00"," 1.820709e+00"," 1.9056504542"," 2.047075e+00"," 1.6875898091"," 0.3438143135"
"2019/01/25"," 1.9845874944"," 1.8086505406"," 1.5101818451"," 1.633093787"," 1.9590177550"," 1.3303673704"," 2.4896624491"," 2.1772511107"," 0.6045448828"," 1.2396121427"," 2.069096e+00"," 2.1672288223"," 1.380889e+00"," 1.910654e+00"," 1.8239138323"," 2.030285e+00"," 1.3542613610"," 0.3339392593"
"2019/01/26"," 0.9547346666"," 0.3526823324"," 0.8250349529"," 0.368020431"," 0.7588345992"," 0.0974930569"," 2.1532825202"," 1.2417027380"," 0.0867334155"," 0.7788917442"," 1.233566e+00"," 0.9812085074"," 4.470487e-02"," 8.343594e-01"," 0.5818066580"," 8.431379e-01"," 0.0726788385"," 0.1695620468"
"2019/01/27"," 0.2304097531","-0.0446173798"," 0.7694741402","-0.451868630"," 0.4882847056","-0.4435244748"," 2.4668676815"," 1.0021384564"," 0.1010050690"," 0.1782815675"," 5.011487e-01"," 0.2797802704","-7.102817e-01"," 6.583807e-01"," 0.2239733949","-1.512589e-01","-0.3336636545"," 0.0919693777"
"2019/01/28"," 1.7466365134"," 1.3217201368"," 1.6445953189"," 1.439543304"," 1.6303400246"," 1.2802052762"," 2.9363313476"," 1.8670967378"," 1.2774529004"," 0.8205919258"," 1.551257e+00"," 1.6754601339"," 1.016977e+00"," 1.985825e+00"," 1.5121786039"," 1.469230e+00"," 1.4677916018"," 0.2845432859"
"2019/01/29"," 1.7975237440"," 1.6425463102"," 1.4680236466"," 1.494498791"," 1.7514627643"," 1.5190012810"," 2.3639198840"," 2.1160358755"," 1.5831167271"," 0.8847916360"," 1.704881e+00"," 1.6123230489"," 1.284815e+00"," 1.884583e+00"," 1.5602429054"," 1.633302e+00"," 1.7889963625"," 0.2883732335"
"2019/01/30"," 1.8078320897"," 1.9463569282"," 1.6554642184"," 1.544907992"," 1.7793248038"," 1.5021131497"," 2.0972096771"," 2.1609229480"," 1.5705946167"," 0.7221482794"," 1.673928e+00"," 1.9224551440"," 1.380922e+00"," 1.581291e+00"," 1.8701757226"," 1.622525e+00"," 1.9170047267"," 0.2888079844"
"2019/01/31"," 1.8673096085"," 2.1258498155"," 1.6809038672"," 1.464638794"," 1.9178873125"," 1.4278135172"," 2.1361721621"," 2.2542333241"," 1.9206986139"," 0.9471511020"," 1.764318e+00"," 1.8874264500"," 1.411977e+00"," 1.859815e+00"," 1.8699299392"," 1.645161e+00"," 1.8650943870"," 0.2740057543"
"2019/02/01"," 1.6039559182"," 1.7621567897"," 1.2909989855"," 1.458946846"," 1.5045827489"," 1.2839657363"," 2.3549790791"," 1.8624458252"," 1.6545371610"," 0.6506742491"," 1.499796e+00"," 1.7865267244"," 1.259678e+00"," 1.560000e+00"," 1.8255250788"," 1.530608e+00"," 1.7759706941"," 0.2663044541"
"2019/02/02"," 0.3498556641"," 0.9403556272"," 0.6133186163","-0.016316395"," 0.5217293616"," 0.3629109472"," 2.0546194534"," 1.4170229256"," 0.8622339291"," 0.3085470677"," 4.024043e-01"," 0.5177190816","-8.658752e-02"," 3.889812e-01"," 0.8112317700"," 2.729152e-01"," 0.4604511321"," 0.0571686101"
"2019/02/03"," 0.0309923502"," 0.3632929395"," 0.3200345192","-0.466125778"," 0.3097307746","-0.2035881139"," 1.7006435635"," 1.3788508484"," 0.8512571004","-0.4261727228","-3.083655e-01"," 0.0008322566","-9.009954e-01"," 3.572030e-02"," 0.0852696520","-5.990974e-01","-0.0611393452","-0.0092033475"
"2019/02/04"," 1.4780877441"," 1.5798472685"," 1.2909720612"," 1.378416994"," 1.8843953942"," 1.5294002429"," 2.0899541997"," 2.2545638848"," 1.0646658329"," 0.2683781804"," 9.158752e-01"," 1.3367070328"," 9.154113e-01"," 1.491781e+00"," 1.7703603691"," 1.310255e+00"," 1.6685951479"," 0.2231399090"
"2019/02/05"," 1.6203592779"," 1.7752367744"," 1.4241999228"," 1.599099703"," 1.6000515414"," 1.4692736081"," 2.0585042760"," 1.9962498910"," 1.3792017081"," 0.3020741877"," 1.169952e+00"," 1.7078403168"," 1.157383e+00"," 1.526108e+00"," 1.8140551887"," 1.535637e+00"," 1.8652336635"," 0.2279014655"
"2019/02/06"," 1.7396006583"," 1.6149201478"," 1.6425750546"," 1.494953419"," 1.5111644894"," 1.2660187029"," 2.1285453413"," 1.6889667840"," 1.2203218818"," 0.7865896597"," 1.142987e+00"," 1.5246658783"," 1.159907e+00"," 1.640820e+00"," 1.8918592768"," 1.535335e+00"," 1.7838099711"," 0.2400123811"
"2019/02/07"," 1.8280397199"," 1.2084760215"," 1.4881625223"," 1.657492180"," 1.5996592647"," 1.1797317554"," 1.8551795193"," 1.5046445821"," 1.1896205090"," 1.0164005845"," 1.081462e+00"," 1.6439343093"," 1.137778e+00"," 1.701217e+00"," 1.6083345162"," 1.458635e+00"," 1.6586866200"," 0.2395983327"
"2019/02/08"," 1.4474899559"," 1.1772615447"," 1.0835102303"," 1.413471878"," 1.2626633789"," 1.0518625360"," 1.4971188528"," 1.4249679144"," 0.9932098753"," 1.0685894583"," 1.197487e+00"," 1.5872903482"," 1.088208e+00"," 1.329272e+00"," 1.7239346233"," 1.358357e+00"," 1.6251408812"," 0.2358718971"
"2019/02/09"," 0.4295817192"," 0.1822181071"," 0.3122189255"," 0.180986289"," 0.3973757747"," 0.0018660497"," 1.0369958998"," 0.7367981252"," 0.1636600256"," 0.7668206249"," 4.521563e-01"," 0.6551853463","-2.234040e-01"," 1.026357e-01"," 0.5359544067"," 2.701793e-01"," 0.3732242523"," 0.0724884007"
"2019/02/10","-0.0568740255","-0.0739412393"," 0.3642446299","-0.528585664","-0.0077004317","-0.5592706224"," 0.7946486719"," 0.5558968425"," 0.2773270405"," 0.0810715684","-1.613882e-01"," 0.1543604590","-9.684078e-01","-1.102768e-01"," 0.3775879950","-7.672279e-01","-0.1955610605"," 0.0180203344"
"2019/02/11"," 1.6094782463"," 1.3541307184"," 1.2459414691"," 1.514605491"," 1.3106203803"," 0.8722835962"," 1.2481845656"," 1.4896271311"," 1.0729872637"," 0.6012783051"," 1.166154e+00"," 1.4535832604"," 7.751115e-01"," 1.266702e+00"," 1.3911439537"," 1.110782e+00"," 1.1647458433"," 0.2206556186"
"2019/02/12"," 1.7197611834"," 1.4669118254"," 1.1033661650"," 1.458564958"," 1.4603065313"," 1.0979790811"," 1.3878010889"," 1.6858110821"," 1.0964773219"," 0.7559535495"," 1.298510e+00"," 1.5438889420"," 1.067202e+00"," 1.343611e+00"," 1.4150668674"," 1.400498e+00"," 1.3054946907"," 0.2494112796"
"2019/02/13"," 1.5041449514"," 0.3230112167"," 1.0819311460"," 1.489564556"," 1.2146090173"," 1.0301143154"," 1.5732442358"," 1.6640478860"," 1.0917171437"," 1.4329195978"," 1.368201e+00"," 1.5997639806"," 1.161817e+00"," 1.450502e+00"," 1.5154010968"," 1.433021e+00"," 1.2584855572"," 0.2651658210"
"2019/02/14"," 1.3619143237"," 1.0242758830"," 0.9816845607"," 1.262965616"," 1.1279035906"," 0.9848123104"," 1.3696623954"," 1.4671490013"," 1.1766632331"," 1.2723877587"," 1.173560e+00"," 1.3978790934"," 1.049531e+00"," 1.227596e+00"," 1.1265445118"," 1.281885e+00"," 1.1500554890"," 0.2142378685"
"2019/02/15"," 1.1477707126"," 0.9668242688"," 0.8714816667"," 1.097620282"," 0.6266326437"," 0.9239254382"," 1.1074397298"," 1.1873524036"," 1.0501721562"," 1.3726382783"," 1.039306e+00"," 1.2772436890"," 9.005355e-01"," 1.162853e+00"," 0.9553973654"," 1.187524e+00"," 1.0761726240"," 0.2002844376"
"2019/02/16"," 0.1458158681","-0.0521412648"," 0.0495732216","-0.282552874","-0.3689730430","-0.1966780987"," 0.7289551800"," 0.5816652047","-0.0303527572"," 1.1170165694"," 1.942815e-01"," 0.2119442144","-3.917671e-01","-1.167946e-01"," 0.0176792279"," 2.260978e-02","-0.2317530528"," 0.0374806090"
"2019/02/17","-0.3748374046","-0.5903884227","-0.0388366078","-0.934126360","-0.4888537309","-0.7955958556"," 0.6406468792"," 0.2075319552","-0.4287068436"," 0.3901044953","-4.118572e-01","-0.3335636167","-1.115224e+00","-2.028286e-01","-0.3707950274","-9.287036e-01","-0.7640147626","-0.0257031760"
"2019/02/18"," 1.1421665723"," 0.6615088738"," 0.7082077458"," 0.925473706"," 0.8305304817"," 0.8451186840"," 1.3801742681"," 0.8532938773"," 0.5805752544"," 0.7982474103"," 7.379454e-01"," 0.9298615682"," 6.091990e-01"," 1.158942e+00"," 0.8614261940"," 8.098428e-01"," 1.1329178478"," 0.1735369114"
"2019/02/19"," 1.1016285935"," 0.8460562685"," 0.7455913751"," 1.308901274"," 1.1477820914"," 0.9601453212"," 1.0445713037"," 1.0683543836"," 1.0553142143"," 0.8079346625"," 8.522610e-01"," 1.0105984359"," 8.956917e-01"," 1.164156e+00"," 1.1800979751"," 9.944211e-01"," 1.1233276662"," 0.1859790656"
"2019/02/20"," 1.2290102946"," 0.9709913436"," 0.6825512858"," 1.158855702"," 1.1590295608"," 0.8957016239"," 1.3139951734"," 1.1266253221"," 0.8726779020"," 0.6364819240"," 8.856822e-01"," 1.2013766641"," 9.362129e-01"," 1.204566e+00"," 1.0609749732"," 1.118625e+00"," 1.2600441276"," 0.1745099251"
"2019/02/21"," 1.1727643604"," 0.9542844605"," 0.9027464032"," 1.116290357"," 1.2077455939"," 0.8871625286"," 1.9085101348"," 1.0291867806"," 0.8694363628"," 0.4604826681"," 7.221843e-01"," 1.1615635632"," 8.526379e-01"," 1.297553e+00"," 1.3068948797"," 1.219709e+00"," 1.1699189702"," 0.1733505896"
"2019/02/22"," 1.2103161914"," 1.0010482996"," 0.8510060016"," 0.997353494"," 0.9557225009"," 0.6829437509"," 2.0832985846"," 0.7902336520"," 0.7554851582"," 0.5277352783"," 8.710605e-01"," 1.2759621514"," 8.353196e-01"," 1.463537e+00"," 1.1882088260"," 1.273763e+00"," 0.9137364365"," 0.1917757431"
"2019/02/23"," 0.2592076714","-0.1338236471"," 0.3841671667","-0.293106315","-0.1430916437","-0.4056347847"," 0.9238161652"," 0.1251531456"," 0.0015386601"," 1.1392351365"," 7.183864e-01"," 0.4075922854","-3.063726e-01"," 4.658904e-01","-0.1285345621"," 2.972892e-01","-0.4203334283"," 0.0799619742"
"2019/02/24","-0.1055114188","-0.4368240006"," 0.2515708444","-0.963071038","-0.4322430122","-1.0649371140"," 0.5331115633"," 0.0286985989"," 0.0055706021"," 1.0790743829"," 2.398559e-01"," 0.1470984127","-1.038058e+00"," 1.225648e-02","-0.4577477184","-6.134747e-01","-1.1264718950"," 0.0430081550"
"2019/02/25"," 1.1456844998"," 0.6515541952"," 0.8058710190"," 0.749890139"," 0.8651472414"," 0.4705116938"," 0.9081083422"," 0.6505256178"," 0.7494816499"," 1.9255361274"," 1.074436e+00"," 1.1736954523"," 6.670221e-01"," 1.068129e+00"," 0.7186806803"," 9.701482e-01"," 0.3121680894"," 0.1921897915"
"2019/02/26"," 1.1478934310"," 0.7869841252"," 0.8909427123"," 0.929983620"," 0.7854933419"," 0.5661387011"," 1.0131613708"," 0.5695689881"," 0.6176620154"," 1.3228876339"," 8.233973e-01"," 1.1492608024"," 8.157229e-01"," 1.257143e+00"," 0.6740027273"," 1.149297e+00"," 0.5678598393"," 0.1759176896"
"2019/02/27"," 1.0003859121"," 0.6639782514"," 0.6729237365"," 0.981780954"," 0.6575430980"," 0.5391909996"," 0.8869503418"," 0.4850838149"," 0.5491545264"," 1.1949392590"," 5.922974e-01"," 0.9870181444"," 8.042238e-01"," 1.190227e+00"," 0.6733473050"," 1.096047e+00"," 0.5728605287"," 0.1354444591"
"2019/02/28"," 0.9164056191"," 0.7020992688"," 0.6109752608"," 0.929595670"," 0.6817281347"," 0.3164007077"," 1.1115873492"," 0.4633552123"," 0.5824313687"," 0.9909439625"," 4.726648e-01"," 0.8351986588"," 7.153542e-01"," 1.082033e+00"," 1.0746296043"," 9.194795e-01"," 0.5627331378"," 0.1115745692"
"2019/03/01"," 0.8635548941"," 0.9800971736"," 0.3607761236"," 0.892116102"," 0.6080755952"," 0.4173901039"," 1.5296542416"," 0.5139310044"," 0.7825542309"," 0.5367120531"," 5.186189e-01"," 0.8703982244"," 7.079285e-01"," 1.224120e+00"," 1.2318217178"," 1.212085e+00"," 0.5582033356"," 0.1386947390"
"2019/03/02"," 0.0432641903","-0.1908508370","-0.4876621667","-0.363822254","-0.1498094994","-0.5992373898"," 1.1400293919"," 0.0694267561","-0.1388954758"," 0.0463216862","-2.303194e-01","-0.0656368260","-5.528439e-01"," 1.269685e-01"," 0.0983507886"," 1.423316e-01","-0.7840108881","-0.0042347667"
"2019/03/03","-0.6123384182","-0.6895879527"," 0.0136869592","-0.872648471","-0.3063628547","-1.2388142731"," 1.2236673362","-0.1882376474","-0.3605190680","-0.3596849523","-9.505839e-01","-0.4734220848","-1.312674e+00","-3.162956e-02"," 0.0883829079","-8.572592e-01","-1.3121009352","-0.0440455199"
"2019/03/04"," 0.8839670549"," 0.2525567858"," 0.6867944550"," 0.872858041"," 0.9921049781"," 0.2124925428"," 1.7340644634"," 0.6177386056"," 0.6113299128"," 0.3030887710"," 2.009278e-01"," 0.5126783671"," 4.144529e-01"," 1.003386e+00"," 1.0005668851"," 7.148054e-01","-0.3175739032"," 0.1143072886"
"2019/03/05"," 0.9167328682"," 0.6470784482"," 0.5812045846"," 1.047677832"," 1.1042214242"," 0.4327713361"," 1.6912742856"," 0.7387468960"," 0.7983356423"," 0.2911602854"," 3.813262e-01"," 0.5664175098"," 6.223619e-01"," 1.031629e+00"," 0.8923402789"," 9.892365e-01","-0.8729754079"," 0.1205801217"
"2019/03/06"," 0.9434036675"," 0.5928293081"," 0.6477712799"," 1.008288823"," 1.0421906711"," 0.6928539887"," 1.8245865418"," 0.7226608883"," 0.9394003243"," 0.0576737163"," 2.987227e-01"," 0.5206239001"," 5.990359e-01"," 1.192400e+00"," 1.2793398341"," 9.594436e-01"," 0.7859867286"," 0.1080551578"
"2019/03/07"," 1.0289383935"," 0.5601100543"," 1.1344740795"," 1.109677028"," 1.0275147984"," 0.5603690421"," 1.5098587856"," 0.6565333669"," 0.8737080898","-0.1313466534"," 2.578957e-01"," 0.8651012024"," 6.236732e-01"," 1.206304e+00"," 1.1682184460"," 9.465842e-01"," 1.1364262891"," 0.1093387078"
"2019/03/08"," 0.9516667065"," 0.5681355317"," 0.7382462474"," 0.930056361"," 0.7708552790"," 0.3948001919"," 1.2897950141"," 0.7080085916"," 0.9770998694","-0.1616985726"," 8.908075e-02"," 0.6899577327"," 3.874715e-01"," 7.969910e-01"," 0.9744592304"," 8.300119e-01"," 0.8411402210"," 0.0771050403"
"2019/03/09","-0.0736864466","-0.4240141041"," 0.3797204123","-0.259918439"," 0.0471171574","-0.6666541584"," 1.0329396880"," 0.1037896974","-0.1448368176","-0.4357986156","-6.173215e-01","-0.3227132651","-8.526223e-01","-1.658948e-01"," 0.2534947074","-1.079069e-01","-0.4256193029","-0.0466540247"
"2019/03/10","-0.6129520102","-0.6630035590"," 0.0529604827","-0.943261361","-0.3170129293","-1.3491980318"," 0.9431317314","-0.2427686371"," 0.1430917932","-1.1150301181","-1.121488e+00","-0.6542043198","-1.447688e+00","-2.584465e-01"," 0.1108311214","-9.922041e-01","-1.0677370070","-0.0972921434"
"2019/03/11"," 1.0592089326"," 0.5841864864"," 0.8684189138"," 1.035130087"," 0.9640869732"," 0.1065887547"," 1.5916400132"," 0.6849500587"," 0.9135301771","-1.3698530782"," 2.903674e-01"," 0.6002501020"," 2.489830e-01"," 9.477678e-01"," 1.2228915890"," 7.918950e-01"," 0.3291001320"," 0.1189239282"
"2019/03/12"," 1.1537021020"," 0.4761126305"," 0.7215777675"," 1.072888494"," 1.1841021825"," 0.3260801592"," 1.5465932106"," 0.9195559293"," 1.1605621081","-0.0384156661"," 6.107170e-01"," 0.7284038602"," 6.498104e-01"," 1.166329e+00"," 1.4270829428"," 1.097277e+00"," 0.6387980013"," 0.1658977185"
"2019/03/13"," 1.3135223673"," 0.7082341288"," 0.8910546605"," 1.333693679"," 1.2775103410"," 0.4703623615"," 1.6104928285"," 0.9332357624"," 0.9170736679"," 0.6246433245"," 6.990173e-01"," 1.1267057409"," 7.310004e-01"," 1.039885e+00"," 1.5165207766"," 1.152945e+00"," 0.7413718244"," 0.2066607829"
"2019/03/14"," 1.2651304109"," 0.7734797162"," 1.0247860530"," 1.359122563"," 1.2356208668"," 0.4457089479"," 1.1519695083"," 1.0051942214"," 0.7078656149"," 0.6953896538"," 5.985639e-01"," 0.8803942175"," 7.083465e-01"," 9.781839e-01"," 1.4487938062"," 1.113075e+00"," 0.7081709607"," 0.1828737027"
"2019/03/15"," 1.1147185564"," 0.6910256534"," 0.9927046139"," 1.178453219"," 1.0204509830"," 0.2580796368"," 1.1735531253"," 0.6813677028"," 0.5747848885"," 0.7276948476"," 3.300551e-01","-0.8299458404"," 4.469174e-01"," 8.725967e-01"," 1.2457767508"," 1.065396e+00"," 0.5754470922"," 0.1549047336"
"2019/03/16","-0.0662415302","-0.4235125117"," 0.1885907443","-0.324645406","-0.0524142978","-0.7877219680"," 0.7628559697","-0.0624362263"," 0.1179765250","-0.0096569388","-4.253396e-01","-0.7241762719","-7.920290e-01","-1.767577e-01"," 0.4227302054","-2.941923e-02","-0.5847791767"," 0.0033630213"
"2019/03/17","-0.7805444409","-0.7761705063","-0.0001053483","-0.781322709","-0.1102982614","-1.3585516672"," 0.5302836410","-0.1076038911","-0.0089585984","-0.7805561782","-1.166682e+00","-1.0126930997","-1.449302e+00","-3.979259e-01","-0.2926359189","-1.197380e+00","-1.0435758510","-0.0959257837"
"2019/03/18"," 1.0440736631"," 0.7332365775"," 0.5593104360"," 1.013889846"," 0.9464600458","-0.0894574708"," 0.8372303261"," 0.8181122217"," 0.6720133031","-0.2878589126"," 4.008852e-01"," 0.6693676956"," 2.800460e-01"," 7.409386e-01"," 0.8093474309"," 6.917294e-01"," 0.3591705907"," 0.1199590491"
"2019/03/19"," 1.0252568415"," 0.7730938760"," 0.2771144114"," 1.035730196"," 0.7801338032","-0.1708436020"," 0.7464111731"," 0.8669775541"," 0.7911154468","-0.2060996448"," 6.129958e-01"," 0.9167898849"," 6.472532e-01"," 8.904118e-01"," 0.7671546208"," 9.750118e-01"," 0.4830935110"," 0.1407028737"
"2019/03/20"," 0.9609114928"," 0.7857108524"," 0.5673144995"," 0.937554699"," 0.8097445458"," 0.4664525690"," 0.8873359675"," 0.7729945254"," 0.3276375053","-0.1805278394"," 5.271641e-01"," 0.6762879985"," 7.405160e-01"," 8.517400e-01"," 1.0410119025"," 9.010044e-01"," 0.4897854150"," 0.1378252374"
"2019/03/21"," 0.8775447919"," 0.5775114499"," 0.5591196044"," 0.810919461"," 0.7285196491"," 0.5160716365"," 0.8019927004"," 0.5784364720"," 0.5323873317","-0.2063289353"," 2.389064e-01"," 0.7771877242"," 5.651371e-01"," 8.439187e-01"," 0.9371001597"," 9.480432e-01"," 0.5062067771"," 0.1284470412"
"2019/03/22"," 0.5639992753"," 0.3188827259"," 0.3364644597"," 0.570342212"," 0.5270142260"," 0.3998231892"," 0.7695430062"," 0.3868649963"," 0.4140045433","-0.2089114131"," 1.228817e-01"," 0.6382690502"," 4.198377e-01"," 6.648984e-01"," 0.5607512168"," 9.056492e-01"," 0.4234367452"," 0.0878081913"
"2019/03/23","-0.5439433622","-0.3001979657","-0.3127550751","-0.693991616","-0.6271695306","-0.6680388766"," 0.5206658487","-0.1901979495","-0.2294276697","-0.5391903067","-7.417015e-01","-0.4861520248","-7.961516e-01","-3.127609e-01","-0.0472075791","-3.333753e-01","-0.7732667013","-0.0910814175"
"2019/03/24","-1.0782592837","-0.8456217524","-0.5150724825","-1.275297730","-0.6718597655","-1.3658010741"," 0.2064893945","-0.4259377202","-0.5258730918","-0.9542980535","-1.447534e+00","-0.9897962948","-1.559834e+00","-5.717320e-01","-0.7036403156","-1.332827e+00","-1.4174669205","-0.1429823837"
"2019/03/25"," 0.7850560230"," 0.1654726399"," 0.5518387171"," 0.774282470"," 0.7023023358"," 0.0171251008"," 0.8189630907"," 0.3330028155"," 0.3528327019","-1.2470884974","-3.425462e-01"," 0.6200712166","-3.569671e-04"," 6.753268e-01"," 0.7761939866"," 5.926910e-01"," 0.0563105341"," 0.0903545889"
"2019/03/26"," 0.8425291412"," 0.6529046361"," 0.5506058693"," 0.913210861"," 0.7978996816"," 0.2166466973"," 0.8325342612"," 0.5087073760"," 0.5730531073","-0.3496246994"," 2.728973e-01"," 0.6864548634"," 4.108220e-01"," 8.712932e-01"," 0.8111225330"," 9.367603e-01"," 0.3330197705"," 0.1278466711"
"2019/03/27"," 0.9380040578"," 0.6283266117"," 0.3716719473"," 0.833602390"," 0.7240070499"," 0.2342000364"," 0.9397725025"," 0.4949083873"," 0.5774935719","-0.1079068186"," 3.091668e-01"," 0.6794491246"," 4.494172e-01"," 9.473333e-01"," 0.6698790287"," 8.402503e-01"," 0.2380796258"," 0.1141209668"
"2019/03/28"," 0.7765475472"," 0.7283749902"," 0.1550180789"," 0.704760689"," 0.5927248176"," 0.2280638343"," 0.6972224641"," 0.3860847192"," 0.1955070383"," 0.3437878252"," 1.447194e-01"," 0.6906412195"," 4.312384e-01"," 9.082270e-01"," 0.8503932521"," 8.538770e-01"," 0.2200797967"," 0.1388396559"
"2019/03/29"," 0.4101103994"," 0.2975457597"," 0.2458458960"," 0.421351378"," 0.1094078528"," 0.2022564889"," 0.4631104887"," 0.2010821771"," 0.2399827325"," 0.2293245273","-7.004965e-02"," 0.5081502677"," 3.169774e-01"," 5.106455e-01"," 0.2632441140"," 7.300816e-01"," 0.1944661859"," 0.0844751017"
"2019/03/30","-0.6552080465","-0.7112721751","-0.5405381109","-0.862792126","-0.8745070446","-0.7756667746"," 0.1336946755","-0.3963832845","-0.3770642394","-0.0143455517","-8.220262e-01","-0.5139186725","-8.501553e-01","-7.146876e-01","-0.6911599827","-4.362397e-01","-0.9230220955","-0.0874170892"
"2019/03/31","-1.1751659149","-1.2796148730","-0.5780407738","-1.279243905","-0.7728138143","-1.2366150148"," 0.1185352981","-0.6368700611","-0.6671065114","-0.6897679263","-1.432722e+00","-1.0828359233","-1.545106e+00","-8.641608e-01","-0.8724661747","-1.302363e+00","-1.5061329907","-0.1587990324"
"2019/04/01"," 0.2681252086"," 0.0639580684","-0.1825252537"," 0.460437301"," 0.4322373529"," 0.2362906893"," 0.5779412729","-0.0769136333"," 0.0997883817","-0.2664568562","-4.557225e-01"," 0.2064763207"," 6.951429e-02"," 4.246115e-01"," 0.2011701609"," 4.033125e-01","-0.0579625147"," 0.0374599066"
"2019/04/02"," 0.3558279597"," 0.2217281493","-0.1833485693"," 0.796201623"," 0.3677338390"," 0.3537202198"," 0.3526015697"," 0.1113003447"," 0.8832195652","-0.2394016601","-3.668525e-01"," 0.3209603448"," 3.789640e-01"," 5.384545e-01"," 0.5997215340"," 5.247383e-01"," 0.2127777290"," 0.0697763837"
"2019/04/03"," 0.2421907196"," 0.5704119892","-0.1610968476"," 0.716441609"," 0.2511823037"," 0.3755091673"," 0.2523588655"," 0.6163587067"," 0.8340813830","-0.1895891180","-3.381787e-01"," 0.5178045175"," 5.546626e-01"," 3.963680e-01"," 0.7023497415"," 5.254800e-01"," 0.3211879006"," 0.0660085434"
"2019/04/04"," 0.2803152365"," 0.5368824709"," 0.4184403352"," 0.788466878","-0.2497389026"," 0.4210826857"," 0.2738282230"," 0.7407571665"," 0.7152989528","-0.1344183919","-2.658294e-01"," 0.4846554120"," 6.254928e-01"," 3.003401e-01"," 0.8304847999"," 4.783231e-01"," 0.6623821546"," 0.0451405043"
"2019/04/05"," 0.2300825040"," 0.3218922799","-0.0425082269"," 0.658612871","-0.5646604836"," 0.5816013873"," 0.3853769034"," 0.5981125230"," 0.2128870171","-0.0004756327"," 7.426909e-02"," 0.4908067924"," 4.036177e-01"," 3.129410e-01"," 0.4787141930"," 3.646625e-01"," 0.7866897433"," 0.0364247856"
"2019/04/06","-0.8815007794","-0.6169342324","-1.0661393839","-0.847898499","-1.4112312930","-0.5071943590","-0.1316901213"," 0.0634843504","-0.2218877607","-0.1127967334","-8.262039e-01","-0.4702609588","-8.087817e-01","-6.964379e-01","-0.4216721830","-6.677184e-01","-0.3472994867","-0.1016189491"
"2019/04/07","-1.2999705296","-1.0900515550","-0.8624922958","-1.410946735","-1.3949844232","-1.0459176027","-0.2911506610","-0.2114768357","-0.4643548941","-0.7996292680","-1.119019e+00","-1.0760010562","-1.382349e+00","-9.002256e-01","-1.0950366619","-1.572635e+00","-0.7597834100","-0.1810334311"
"2019/04/08"," 0.1955577270"," 0.4957133155","-0.3755164746"," 0.437784681","-0.2942958580"," 0.4528769008"," 0.4219513651"," 0.3588249900","-0.0190206913"," 0.0470628434"," 5.793829e-02"," 0.1257394530"," 1.798986e-01"," 4.333018e-01"," 0.1336616647"," 2.268630e-01"," 0.5226679325","-0.0130125927"
"2019/04/09"," 0.2741793164"," 0.5419369783"," 0.0198705647"," 0.723224665"," 0.1475087854"," 0.5971319518"," 0.4035070275"," 0.3437883204"," 0.1004278086"," 0.0144013343"," 7.426728e-03"," 0.2692716623"," 4.447864e-01"," 7.717892e-01"," 0.2009243775"," 4.505010e-01"," 0.7763501215","-0.0007981651"
"2019/04/10"," 0.2618256639","-0.0514853364"," 0.0058104316"," 0.738930563"," 0.6206000905"," 0.5547622911"," 0.5520529297"," 0.3626072197"," 0.1952850151","-0.1587140291"," 2.370075e-01"," 0.2803783213"," 4.415080e-01"," 7.887353e-01"," 0.1457869771"," 6.613887e-01"," 0.7158444324"," 0.0254318007"
"2019/04/11"," 0.2527445022"," 0.1546691127","-0.0488255090"," 0.688321324"," 0.7553513717"," 0.5055504936"," 0.4617250925"," 0.3617846616"," 0.2621672941","-0.4047313749"," 3.659449e-01"," 0.5682970982"," 5.245175e-01"," 8.647754e-01"," 0.2130769992"," 7.798923e-01"," 0.4763684459"," 0.0461135180"
"2019/04/12"," 0.2542171230"," 0.4776559915","-0.2643858745"," 0.612774200"," 0.4541396231"," 0.2637678418"," 0.5318575654"," 0.3712671422"," 0.3594756371","-0.1236218260"," 5.072253e-01"," 0.7067031572"," 2.849636e-01"," 6.618568e-01"," 0.3921438317"," 7.868087e-01"," 0.3317861787"," 0.0696521692"
"2019/04/13","-0.7951070246","-0.4837035918","-0.8441332556","-0.578128041","-0.5702289214","-0.8358069850"," 0.0869168417","-0.0045381297","-0.2933170755","-0.2206251408","-1.311952e-01","-0.2154912874","-7.956598e-01","-4.383359e-01","-0.5180192601","-2.031179e-01","-0.6901650587","-0.0795708721"
"2019/04/14","-1.2005686241","-0.6704502760","-0.7000544440","-1.123379089","-0.7242102654","-1.4492235556","-0.2227149414","-0.0724299229","-0.3785828783","-0.8321266137","-6.761884e-01","-0.7936356088","-1.458392e+00","-6.451651e-01","-0.9740293210","-1.176519e+00","-1.2912227253","-0.1630430284"
"2019/04/15"," 0.1918761749"," 0.0277276683","-0.1277499682"," 0.430540934"," 0.2655660958","-0.0998835840"," 0.1664385879"," 0.3861731250"," 0.1814485271"," 0.0077723645"," 1.147163e-01"," 0.2288605105"," 1.733663e-01"," 4.337363e-01"," 0.1211267133"," 5.203649e-01"," 0.2443072748"," 0.0289719145"
"2019/04/16"," 0.2276281360"," 0.1264256060"," 0.0753213186"," 0.691358242"," 0.2787191790","-0.0610843241"," 0.0262907580"," 0.3033638178"," 0.1096550942","-0.0677842199"," 1.253503e-01"," 0.3195933713"," 2.900534e-01"," 4.028857e-01"," 0.2033822111"," 6.743142e-01"," 0.3723753289"," 0.0542909738"
"2019/04/17"," 0.0946013884"," 0.2574569571","-0.1155093484"," 0.590733813"," 0.0568919351","-0.1660649668","-0.0769398318"," 0.0600403688","-0.1600232068","-0.1278034163"," 5.698882e-02"," 0.5330120968"," 2.542531e-01"," 3.055543e-01"," 0.4603623688"," 6.845054e-01"," 0.6391561408"," 0.0504403237"
"2019/04/18","-0.0167860143","-0.2584500500","-0.3945368125"," 0.244549407","-1.1010141960","-1.1595187948","-0.2023996047","-0.1760414939","-0.3145780204","-0.1354604254"," 7.237016e-02"," 0.2799511421"," 2.089453e-01"," 9.481438e-02"," 0.1884440447"," 6.108927e-01"," 0.2855331176","-0.0082717386"
"2019/04/19","-0.1571349598","-0.4914203969","-0.9310046232","-1.624046241","-1.2790085421","-1.7931495354","-0.6182384371","-0.3990777388","-1.0843148109","-0.1891294606","-1.281569e-01","-1.4669554548","-1.280513e-01","-9.076123e-01","-0.0648766718"," 1.877742e-01","-0.8098964197","-0.2558726784"
"2019/04/20","-1.2371796140","-1.3604484068","-0.8783846957","-1.710789348","-1.3312758603","-1.6000085030","-0.6393878681","-0.9056274678","-1.4366479214","-0.3681288690","-8.488012e-01","-1.6760169525","-1.523911e+00","-1.080549e+00","-0.9103714307","-1.449353e+00","-1.3452089480","-0.2724553166"
"2019/04/21","-1.6662440528","-1.7233697521","-0.9200667599","-2.326380509","-1.5525340667","-1.8801695690","-0.7821865182","-1.1268955972","-1.6972499125","-0.8493433121","-2.102855e+00","-2.2671475215","-2.328926e+00","-1.627170e+00","-1.4115510113","-2.677379e+00","-2.2585046219","-0.3725722184"
"2019/04/22","-1.5284721937","-1.7689374864","-0.3330356574","-1.902636490","-1.3025999650","-1.2241525514","-0.7312924863","-1.0644849622","-1.3658225097","-0.2575215260","-1.835676e+00","-2.2137501222","-2.209862e+00","-1.316057e+00","-1.0903667781","-2.555174e+00","-0.9349136553","-0.3752635329"
"2019/04/23"," 0.0284152637","-0.4037189066","-0.2513715365"," 0.231298503","-0.0953180198","-0.3619890112","-0.5082979590","-0.4501993405","-0.6514849566","-0.1950043555","-1.674648e-01"," 0.1820416708","-4.226826e-01","-9.419976e-02"," 0.1158287164","-2.398751e-01"," 0.2671618846","-0.0395737972"
"2019/04/24","-0.1791424598","-0.5603700508"," 0.0222772158"," 0.371251323"," 0.0316472789"," 0.2220498133","-0.5557699193","-0.3399073677","-0.4209981969","-0.4312682454","-1.591095e-01"," 0.2313381498","-3.194289e-01"," 9.590801e-04"," 0.3455542304"," 3.335875e-01"," 0.6131114361"," 0.0097600690"
"2019/04/25","-0.2110901504","-0.3370842943","-0.4468242018"," 0.409797754"," 0.0521921774"," 0.2009668004","-0.4874770241","-0.1926733112","-0.3322510699","-0.5730305624","-2.232934e-01"," 0.1775990072","-1.636590e+00","-8.165740e-03"," 0.3991896214"," 4.376284e-01","-0.6729809920","-0.0210865364"
"2019/04/26","-0.0635826315","-0.1566268063","-0.1495383092"," 0.324745864","-0.2479353753","-0.0301861031","-0.5024621557","-0.1977201280","-0.3317004522","-1.6519352276","-1.579701e-01"," 0.1592303018","-8.661130e-01","-9.202719e-02"," 0.1938512786"," 3.693052e-01","-0.1792590782","-0.0331767495"
"2019/04/27","-0.9485459330","-1.3342498534","-0.3416731496","-1.002981354","-1.1086413773","-1.1563556641","-0.8733113153","-0.6265265852","-0.8115193037","-1.3013264527","-8.374076e-01","-0.6834233767","-1.410363e+00","-1.086633e+00","-0.6808917001","-6.101692e-01","-1.1040152181","-0.1734770479"
"2019/04/28","-1.2849170723","-1.0588756623","-0.6298789529","-1.442522195","-1.2679170381","-1.9250371526","-0.7766449331","-0.6280525458","-0.7863862736","-2.3586169948","-1.398162e+00","-1.1938170780","-1.818050e+00","-1.528535e+00","-0.7905930065","-1.421842e+00","-1.6149079341","-0.2022327089"
"2019/04/29"," 0.1278171692","-0.0162195369","-0.0867457342"," 0.465535201","-0.0205311864","-0.5049272224","-0.1659936757","-0.0731948251"," 0.1630650034","-2.2822804999","-1.222702e-01"," 0.1388111363","-1.956277e-01","-2.997255e-01"," 0.1160744998"," 3.105546e-02","-0.1653579575"," 0.0030317826"
"2019/04/30"," 0.2407999111","-0.0141745835","-0.2400411457"," 0.248362224"," 0.0468628865","-0.3456167553","-0.3315328201","-0.1839172955"," 0.0285100426","-1.6684387574","-1.896841e-02"," 0.2065617565","-2.396486e-01","-3.005945e-01"," 0.3953936339","-2.100616e-02","-0.0281241835"," 0.0303175718"
"2019/05/01","-1.1159338330","-1.2049161994"," 0.2817812835","-1.534151043","-0.8180834843","-1.7956338827","-0.5816868273","-0.9531705574","-0.0301573767","-1.8999623634","-1.303595e+00","-1.5872491159","-2.028484e+00","-9.706171e-01"," 0.4085566983","-1.571637e+00","-1.3447380608","-0.1860434167"
"2019/05/02","-0.0164178591"," 0.0243708581","-0.3037779593"," 0.329558864"," 0.3053249879","-0.5616056374"," 0.0984084895","-0.2630135601","-0.0240472973","-0.8755696179","-3.928679e-01","-0.1421019018","-1.968571e-01","-1.446035e-01"," 0.4780860800","-1.198111e+00","-0.0591695777","-0.0506081869"
"2019/05/03"," 0.1786225875"," 0.1337565708","-0.5449546345"," 0.364959266"," 0.1998176944","-0.3053377475"," 0.4485966774","-0.1721401085"," 0.1783402018","-0.8179106060","-2.234833e-01"," 0.0102301989"," 5.634325e-02","-2.575775e-01"," 0.3219590278","-1.870871e+00"," 0.0269430901","-0.0284773002"
"2019/05/04","-0.7979295478","-1.0994274732","-0.6076040858","-0.796767953","-0.8234893401","-1.1422641204","-0.0681161429","-0.4019797546","-0.8812790038","-0.8449448108","-6.634655e-01","-0.6753924079","-9.742024e-01","-1.087502e+00","-0.6253719700","-1.463431e+00","-1.0816911854","-0.1851946175"
"2019/05/05","-0.9428190742","-1.2037972626","-0.3237430082","-1.287675747","-1.0020149138","-1.7100935969","-0.4432728851","-0.3936196430","-0.7873365331","-1.3786549248","-1.042682e+00","-0.8676230453","-1.642647e+00","-1.230023e+00","-0.8929754307","-1.791700e+00","-1.6695905393","-0.1590888662"
"2019/05/06"," 0.4733103764"," 0.2884013457","-0.2440807297"," 0.645768102"," 0.2865722738","-0.2944364859","-0.2285421752"," 0.1865797859","-0.6220979614","-0.9682422497"," 2.787839e-01"," 0.6841480957","-2.984632e-02","-9.136956e-01"," 0.4783591726"," 1.682027e-01","-0.1979353931"," 0.1062954521"
"2019/05/07"," 0.2830559474"," 0.2214194771","-0.3831398197"," 0.622557804"," 0.2848178992","-0.0335664445","-0.3039848578"," 0.0248894630","-0.0121646139","-0.6579891316"," 5.869786e-02"," 0.4313434486"," 1.976922e-01"," 6.874346e-02"," 0.3402835427"," 3.545875e-01"," 0.2164453434"," 0.1144108007"
"2019/05/08"," 0.2293870997"," 0.1255767574","-0.2337488984"," 0.718751121"," 0.3429835459"," 0.0460684255","-0.3988316578","-0.5429523758"," 0.1636067400","-0.4974492189","-7.080922e-02"," 0.2127131369"," 3.214442e-01"," 1.873661e-01"," 0.5951881965"," 3.838697e-01"," 0.2482269133","-0.0956566522"
"2019/05/09"," 0.4352676718"," 0.0230590012","-0.4210515424"," 0.613950172"," 0.3221210451"," 0.0321533656","-0.5479745658","-0.1015577047"," 0.0121957754","-0.5174217085"," 3.391699e-01"," 0.7947875070"," 2.576790e-01"," 5.961864e-02"," 0.2282882583"," 5.112140e-01"," 0.3980751585"," 0.0514961471"
"2019/05/10"," 0.1081413188"," 0.0335924402","-0.6467344857"," 0.445070859","-0.0047219650","-0.0613694131","-0.3468407348","-0.1555390410"," 0.1106764011","-0.5661836052","-1.080283e-01"," 0.3018227169"," 9.900364e-02"," 4.223803e-02"," 0.1975380290"," 4.396860e-01"," 0.2082943523","-0.0197822840"
"2019/05/11","-0.8918909375","-1.0390820571","-0.9044917828","-0.870739032","-1.0263833280","-1.1013606319","-0.7394391877","-0.7118381603","-0.7838463278","-0.8712141759","-8.600049e-01","-0.9264883383","-1.080546e+00","-9.927773e-01","-0.9457096160","-6.379151e-01","-1.0349009150","-0.1949868620"
"2019/05/12","-1.0904902177","-1.2557699452","-1.2945723807","-1.431859643","-1.1090620113","-1.7437476786","-0.9306295868","-0.9101246313","-0.9019804502","-1.3989293674","-1.025212e+00","-1.2693423596","-1.689766e+00","-1.342997e+00","-1.2055572462","-1.580938e+00","-1.4781251506","-0.2250881803"
"2019/05/13"," 0.4608749116","-0.1288077238","-0.2494192913"," 0.306178839"," 0.1664959202","-0.3014143794","-0.5029363326","-0.3280033376","-0.6385276807","-0.7520192060"," 2.772648e-01"," 0.0844739428"," 1.175693e-03"," 1.665094e-01","-0.1975177585"," 3.206913e-01"," 0.0838209582"," 0.0134658021"
"2019/05/14"," 0.5148710084","-0.1520353072","-0.2626920078"," 0.528255741"," 0.3554466002","-0.0178458207","-0.6310183607","-0.3664137260","-0.6447709740","-0.6330368410"," 4.569036e-01"," 0.7241320683"," 1.170022e-01"," 1.678129e-01","-0.1383658965"," 5.849398e-01"," 0.3883921260"," 0.0779538395"
"2019/05/15"," 0.8250622220","-0.1677775897"," 0.0605427328"," 0.626467609"," 0.2959330343","-0.0513369943","-0.7446208554","-0.3628928698","-0.1867636851","-0.5855613391"," 5.203279e-01"," 0.8897067240"," 2.185757e-01","-6.030757e-02","-0.1970535010"," 7.295839e-01"," 0.3445531908"," 0.0832950638"
"2019/05/16"," 0.5193297770","-0.2124193074","-0.4081307307"," 0.754054535"," 0.1954506628"," 0.0524489896","-0.8265877547","-0.3720409459","-0.2560349341","-0.6729209991"," 2.013076e-01"," 0.5923045689"," 2.099289e-01","-9.463428e-02","-0.0289923012"," 6.199952e-01"," 0.2236213990"," 0.0542495690"
"2019/05/17"," 0.0467003056"," 0.0929346717","-0.4863627168"," 0.466699050","-0.7250713835","-0.1991217190","-0.8561409709","-0.3264427835","-0.1744014314","-0.7157471797","-2.922264e-02"," 0.3543657577"," 9.770047e-02","-1.194016e-01"," 0.1976472661"," 4.417644e-01"," 0.0947044215"," 0.0038598794"
"2019/05/18","-1.0635739816","-0.9694378908","-1.0250562665","-1.083899155","-1.2482436554","-1.2098166457","-1.2624219974","-0.7866563540","-0.8129402524","-0.8543672488","-6.816953e-01","-0.8977818964","-1.000913e+00","-1.060562e+00","-1.0569129319","-7.702743e-01","-1.1175913603","-0.1946970281"
"2019/05/19","-1.4705491081","-1.3695542368","-0.9604810219","-1.605794424","-1.2768486574","-1.7442771296","-1.4058719265","-0.9682687267","-0.9151686303","-1.4066143650","-1.184342e+00","-1.2945459320","-1.730222e+00","-1.336479e+00","-1.2511910234","-1.762963e+00","-1.6733112114","-0.2369299644"
"2019/05/20"," 0.2820742002"," 0.0131043226"," 0.0776901813"," 0.375336918"," 0.0856472311","-0.3095054777","-0.9390190896","-0.3588069854","-0.7024703721","-0.7309449381","-3.201388e-01"," 0.0040788185","-4.860706e-02","-7.551561e-02"," 0.1644118939"," 1.182086e-01","-0.1311954227","-0.0227220276"
"2019/05/21"," 0.4456987359","-0.1937832230"," 0.2708977410"," 0.674064176"," 0.3307067047","-0.0991369222","-1.1012018616","-0.3997465478","-0.9249998191","-0.6154589833","-2.044939e-01"," 0.1590594301"," 2.331401e-01"," 1.630333e-01"," 0.3319815270"," 3.371543e-01"," 0.1296694542","-0.0061600918"
"2019/05/22"," 0.4922090102","-0.0940435167"," 0.0161682425"," 0.580780481"," 0.3919292734"," 0.0014452039","-1.1072347625","-0.4492537830","-0.3660696489","-0.5190918688","-2.880469e-01"," 0.3930681927"," 1.664243e-01"," 2.707931e-01","-0.1055674725"," 3.762144e-01"," 0.1417400839"," 0.0183101683"
"2019/05/23"," 0.2594122020","-0.1679319258","-0.1446021945"," 0.450338488"," 0.1962786974","-0.0001159979","-0.9269418619","-0.5048417983","-0.4384847469","-0.5705961007","-3.233670e-01"," 0.3177137829"," 1.023312e-01"," 1.300101e-01","-0.1666856014"," 3.817547e-01"," 0.1582940902","-0.0084373580"
"2019/05/24","-0.1300960053","-0.2636588934","-0.4102577474"," 0.298062206","-0.1248682667","-0.0895932274","-0.6572609084","-0.5992860746","-0.6077108558","-0.6722428161","-4.291375e-01"," 0.1032698274"," 7.113710e-02","-2.688749e-01","-0.2343852625"," 3.008456e-01"," 0.1200991693","-0.0468817514"
"2019/05/25","-1.1519312309","-1.0668239715","-1.1533310085","-1.152687470","-1.2709087383","-1.1329647876","-0.8944864547","-1.0775113613","-1.3111071039","-0.8520759590","-1.044391e+00","-1.0728399302","-1.073293e+00","-1.189178e+00","-0.9998365738","-8.731740e-01","-0.8751507742","-0.2328929925"
"2019/05/26","-1.5479844196","-1.7021871220","-0.2501528594","-1.580426157","-1.2549643468","-1.8039286160","-0.9816807255","-1.2802719334","-1.7174629077","-1.3612003242","-1.510389e+00","-1.4691767866","-1.724689e+00","-1.396442e+00","-1.1416262633","-1.733141e+00","-1.4199871619","-0.2620212971"
"2019/05/27"," 0.2340503990","-0.3495469346","-0.1902577128"," 0.292079295","-0.0654397729","-0.2013481286","-0.6477373801","-0.6388841754","-1.3679894565","-0.7215924714","-2.381050e-01"," 0.0749905647"," 3.060768e-02","-2.640952e-01","-0.1617153157"," 9.844376e-02"," 0.0705101045","-0.0521401660"
"2019/05/28"," 0.3513282850","-0.1281903794","-0.5076560292"," 0.398341117"," 0.0428635552"," 0.0296961696","-0.6990655981","-0.5370753135","-0.5156777849","-0.5274981086","-2.257620e-01"," 0.1651253747"," 2.777757e-01","-1.902862e-02","-0.0974566217"," 3.349978e-01"," 0.2937172698","-0.0149379177"
"2019/05/29"," 0.4222186151","-0.2015771962","-0.3663017641"," 0.197522641","-0.0369982982"," 0.0022325927","-0.6936611243","-0.4904393441","-0.2286283861","-0.4608564013","-6.093478e-02"," 0.5199404134"," 2.781035e-01","-2.989150e-02","-0.3543821608"," 2.694604e-01"," 0.4533016053","-0.0098244201"
"2019/05/30","-1.1060345486","-1.5595419792","-0.4746487734","-1.386990846","-0.8820226870","-0.0379785367","-0.8808295895","-1.1103906230","-0.4586888612","-0.2723226010","-1.294862e-01"," 0.4879874097"," 1.892666e-01","-2.258579e-01","-0.9311810885"," 3.054540e-01"," 0.6244989477"," 0.0249763475"
"2019/05/31","-0.6196606162","-1.1476189213","-1.0780843091","-0.719947869","-0.9832395138","-0.0078541288","-0.6461177519","-0.8973403872","-0.6552948753","-0.3111889464","-2.831097e-01","-0.0288994153"," 5.716285e-02","-2.727855e-01","-0.6485029151"," 1.859074e-01"," 0.7023346123","-0.0424307311"
"2019/06/01","-1.3478716124","-1.4811006550","-1.1526531784","-1.224361159","-1.4487168711","-0.8774842866","-1.0577975391","-1.1620734091","-1.2000599632","-0.6105502301","-9.756497e-01","-1.1282877896","-1.174891e+00","-1.334306e+00","-1.1913018113","-9.239631e-01","-0.4992766727","-0.2532848760"
"2019/06/02","-1.7305894015","-1.8176691108","-1.0183530699","-1.614517229","-1.4539242254","-1.4431280805","-1.1009133564","-1.3791326548","-1.6197193992","-1.1994778971","-1.422468e+00","-1.3736595188","-1.854613e+00","-1.539398e+00","-1.3358497364","-1.770490e+00","-1.1570132409","-0.2792871151"
"2019/06/03","-0.0845674782","-0.2783979912","-0.6965306722"," 0.388327168","-0.2279850358"," 0.1506825252","-0.6910531516","-0.7022365241","-1.0360291979","-0.5720100584","-4.040716e-01","-0.0107870175","-3.842758e-02","-2.349827e-01"," 0.0206286283"," 1.416867e-01"," 0.3194369960","-0.0669941521"
"2019/06/04"," 0.0150389579","-0.3261650150","-0.7969765915"," 0.549338378","-0.2786927000"," 0.3191972954","-0.8122910364","-0.6341064196","-0.4139200962","-0.4316337107","-1.758201e-01"," 0.1947716108"," 4.160265e-01"," 1.393595e-03"," 0.0749194416"," 4.348772e-01"," 0.3474912617","-0.0295331236"
"2019/06/05"," 0.1223357472","-0.2077892243","-0.5510092870"," 0.666183950","-1.0915220465"," 0.1015386061","-0.9042327889","-0.5896729072","-0.5434573319","-0.4101573772","-1.625276e-01"," 0.2798657063"," 4.637357e-01"," 4.310706e-02"," 0.2603766414"," 5.307560e-01"," 0.1850020164","-0.0246473526"
"2019/06/06"," 0.2397772577","-0.1912752613","-0.5298146969"," 0.525867427"," 0.0645030473"," 0.0031964651","-0.7969974041","-0.6213337067","-0.5398694364","-0.2999682470","-1.004325e-01"," 0.2800365780"," 4.652028e-01"," 9.742147e-02"," 0.0333274352"," 4.892003e-01"," 0.3266661094","-0.0438799005"
"2019/06/07","-0.0961030080","-0.4550356607","-0.8256429005"," 0.140912307","-0.2653241009","-0.0551381814","-0.8123853005","-0.6609202763","-0.5348961160","-0.1018731427"," 2.090914e-02"," 0.1969075068"," 4.405983e-01"," 2.833354e-02","-0.0214276356"," 4.884379e-01"," 0.0668557545","-0.0513120692"
"2019/06/08","-1.1884604085","-1.4726507534","-0.6193378682","-1.087136110","-1.1511433702","-1.0090868147","-1.1902728445","-1.1185508606","-1.3344373053","-0.1195451926","-4.608496e-01","-1.0311472408","-6.898572e-01","-1.014938e+00","-0.8034556690","-7.207939e-01","-1.0690103921","-0.2422090814"
"2019/06/09","-1.8155923478","-1.5703840904","-1.0306669048","-1.962877790","-1.5289322461","-1.6152132514","-1.3582457159","-1.3213614012","-1.3274124902","-0.5407576630","-9.895119e-01","-1.8483410394","-1.310396e+00","-1.366895e+00","-1.6459190998","-1.845300e+00","-1.6554174978","-0.2755192747"
"2019/06/10","-1.4636359714","-1.4983091305","-1.1470042793","-1.726246715","-1.2936711814","-0.3383130457","-0.8641534175","-1.1134233255","-0.3553503671"," 0.1028536225"," 5.260247e-01","-1.6087789473"," 6.089941e-01","-2.519288e-01","-1.1775652524"," 3.402690e-01","-1.5125993995","-0.0296780406"
"2019/06/11"," 0.1559605893","-0.3048280488","-0.3738159949"," 0.170214625"," 0.1711673206","-0.0791263872","-0.8572464315","-0.5185677562","-0.5672582226"," 0.3098436890"," 9.103683e-01"," 0.5245539487"," 1.021542e+00"," 1.382659e-01","-0.0892365337"," 8.567810e-01","-0.0509787933","-0.0070295934"
"2019/06/12"," 0.3147172951"," 0.0078954791","-0.4665884996"," 0.536730016"," 0.2605260499"," 0.0119527712","-0.8080434400","-0.5169303274","-0.1560534313"," 0.4136186074"," 9.975292e-01"," 1.0911644320"," 1.109395e+00"," 2.451567e-01"," 0.3323911660"," 9.475926e-01"," 0.0872564451"," 0.0113955601"
"2019/06/13"," 0.2466494882","-0.2549774877","-0.1336600799"," 0.298516834"," 0.0891625970"," 0.0676808894","-0.6591004861","-0.5419491624","-3.1873810498"," 0.8467789400"," 1.057346e+00"," 1.4379485019"," 9.790536e-01"," 3.776838e-01"," 0.0310880757"," 8.789466e-01","-0.0042283161"," 0.0184136804"
"2019/06/14"," 0.2046797948","-0.2158147016","-0.5464165747"," 0.258364050","-0.2265728399","-0.0005368436","-0.6637679861","-0.5665759370","-0.2840631471"," 1.0971700280"," 9.882245e-01"," 1.4089003166"," 7.709643e-01","-8.637849e-02","-0.0917489859"," 8.489186e-01"," 0.1571533494","-0.0031582409"
"2019/06/15","-0.8120012579","-1.1564932472","-0.3537002647","-0.989354624","-1.2770736257","-0.9669072134","-1.1640645747","-1.1129313282","-1.0103100265"," 0.6376563647"," 4.189250e-01"," 0.2972946174","-1.550245e-01","-1.235671e+00","-0.7996323723","-2.509065e-01","-0.9742161561","-0.1778452585"
"2019/06/16","-1.4080445354","-1.5291763510","-1.0283311070","-1.610231598","-1.4316618169","-1.5607069433","-1.4348795537","-1.3101377112","-1.2647752954","-0.1047441175","-1.442978e-01","-0.3483440168","-9.849802e-01","-1.481172e+00","-1.3883108291","-1.397695e+00","-1.5466956121","-0.2221898415"
"2019/06/17"," 0.1024962723","-0.4330427661","-0.6149931425"," 0.298086452"," 0.1422343187","-0.0223800939","-1.1158356454","-0.6336451721","-0.6938558706"," 0.1193070959"," 7.052838e-01"," 0.5860677527"," 9.491790e-01","-2.393279e-01","-0.1615241509"," 3.039117e-01","-0.0178442517","-0.0445423779"
"2019/06/18"," 0.1909353338","-0.1497974337","-0.4153856385"," 0.595352838"," 0.0034525132"," 0.2237467718","-1.3136845161","-0.5379055590","-0.4520459260"," 0.8140366949"," 8.494126e-01"," 0.7404503135"," 1.419443e+00","-1.476451e-01","-0.0103400751"," 5.121676e-01"," 0.3504890224"," 0.0036528552"
"2019/06/19"," 0.2377319510"," 0.0155737002","-0.6877557245"," 0.505881960"," 0.1614568195"," 0.2957656919","-1.3845968100","-0.5733831818","-0.4289999143"," 0.7872554631"," 9.601203e-01"," 0.9896666554"," 1.482413e+00","-6.427679e-03"," 0.3328554234"," 5.484503e-01"," 0.2536586967"," 0.0151219957"
"2019/06/20","-1.2190172905","-0.1776165162","-0.6139350663","-0.857421449"," 0.1687059029"," 0.1659144250","-1.4423264157","-0.5923020182","-0.8315369185"," 1.1080850068","-1.353729e-01"," 0.9081608652"," 1.438556e+00"," 2.242999e-01"," 0.1203074354","-1.469412e+00","-1.1380650052"," 0.0052883463"
"2019/06/21","-0.4851203417","-0.3251618303","-0.2763119055","-0.416316685","-0.1581976028"," 0.1094260693","-1.9618071721","-0.6388342069","-0.6964046973"," 1.2232668557"," 5.051365e-01"," 0.7619801449"," 1.429541e+00","-4.640308e-02","-0.1847097145","-4.320346e-01","-0.3610281699"," 0.0012099696"
"2019/06/22","-1.0535519788","-1.2597440998","-0.5672309187","-1.233096087","-1.3848844811","-0.7032948870","-2.1748411286","-1.1236092086","-1.2275464396"," 1.0327377979","-2.772230e-01","-0.3476605301"," 2.777185e-02","-5.469647e-01","-1.1409708410","-1.077266e+00","-1.0469980735","-0.2255436335"
"2019/06/23","-1.4854798469","-1.5024762052","-0.5711741422","-1.695313796","-1.5173161312","-1.2774234737","-2.0808998351","-1.2946090442","-1.6671702048"," 0.6879108022","-6.993553e-01","-0.9083759404","-8.195431e-01","-1.164845e+00","-1.2017885680","-1.913098e+00","-1.4860970720","-0.2605307229"
"2019/06/24"," 0.0168797340"," 0.0906582142","-0.1299950738"," 0.444628354"," 0.1390100882","-0.4199435390","-1.3481023300","-0.4836820677","-0.6435010011"," 1.7081644784"," 1.754821e-01"," 0.5606933086"," 1.124091e+00","-2.126862e+00"," 0.3534466071"," 1.863822e-01","-0.5134828752","-0.0495523635"
"2019/06/25"," 0.2620711007"," 0.2711542862","-0.0022366162"," 0.760382963"," 0.4471400844"," 0.6471039866","-0.9894018103","-0.3251166968","-0.6516980989"," 1.2950966630"," 1.323764e-01"," 1.0534872270"," 1.713845e+00","-3.370938e-01"," 0.7065826771"," 6.737485e-01"," 0.2200333712"," 0.0157430683"
"2019/06/26"," 0.4109694282"," 0.1032751906","-0.1668033741"," 0.869457420"," 0.4793190575"," 0.9818392391","-0.8382536483","-0.2465354920","-0.5622049738"," 1.3502205622"," 1.641267e+00"," 1.4818625230"," 2.061070e+00","-9.903801e-03"," 0.5061053831"," 9.699996e-01"," 0.3588522444"," 0.0358451178"
"2019/06/27"," 0.6016738246","-0.2016157802"," 0.0792191959"," 0.679895544"," 0.0819409257"," 1.1959954059","-0.9016762329","-0.1969091011","-0.4350300653"," 1.5994517419"," 2.241899e+00"," 1.5819078903"," 2.239687e+00","-3.118919e-01"," 0.0328904870"," 5.245257e-01"," 0.4117176229"," 0.0277297693"
"2019/06/28"," 0.0067759189","-0.1955580882","-0.1690187213"," 0.267656655","-0.0723041415"," 1.3408070593","-0.9215231057","-0.2725844464","-0.7722478341"," 1.8859200130"," 1.649052e+00"," 0.6069140974"," 2.287863e+00","-4.474607e-01","-0.0928959749"," 2.810319e-01"," 0.4510930780","-0.0509394256"
"2019/06/29","-1.0836179872","-1.0550944277","-0.4724806617","-0.986002497","-1.1496205807"," 0.3487515252","-1.2160269328","-0.7235769100","-1.0756559047"," 0.7872280129"," 5.108333e-01","-0.5724422221"," 7.482613e-01","-1.337348e+00","-0.8261769752","-7.796278e-01","-0.7045238022","-0.2265166473"
"2019/06/30","-1.3727834480","-1.3550852272","-0.5018351927","-1.362065084","-1.0753110959","-0.3158860418","-1.3724053228","-0.9950825833","-1.7893717928","-0.1558236777"," 1.995967e-02","-0.7934647372","-1.140279e-01","-1.363419e+00","-0.9927088563","-1.320167e+00","-1.3237868965","-0.2488959630"
"2019/07/01"," 0.3740720954","-0.1635719309","-0.2057330229"," 0.629904600"," 0.1705188826"," 1.0899287098","-0.8904987986","-0.4200875640","-0.8907016699"," 0.9205937783"," 1.578982e+00"," 1.1390939376"," 1.764357e+00","-3.158025e-01"," 0.1301933883"," 4.480794e-01"," 0.1664782424","-0.0131575096"
"2019/07/02"," 0.3477694513","-0.0996767844","-0.2619480479"," 0.517478016"," 0.1218387689"," 1.2134265640","-0.9212745914","-0.3805279005","-0.5520274287"," 1.5620773991"," 1.747417e+00"," 1.3294449865"," 2.112927e+00","-4.922157e-01"," 0.0264728104"," 3.010758e-01"," 0.4936519958","-0.0108595411"
"2019/07/03"," 0.1249128337","-0.3146283913","-0.5754555722"," 0.468050812"," 0.1130867461"," 1.1778583131","-0.9063751543","-0.3819616116","-0.5518675720"," 1.9262928935"," 1.743809e+00"," 1.0012004937"," 2.149211e+00","-6.238739e-01"," 0.0664808795"," 9.829479e-02"," 0.4578247753","-0.0418096585"
"2019/07/04"," 0.0541452220","-0.2873109012","-0.6503097443"," 0.512004290"," 0.2804612654"," 1.1810214438","-0.8561666793","-0.3400495857","-0.6250464299"," 2.1807939858"," 1.317119e+00"," 0.6339118225"," 2.006722e+00","-7.099079e-01"," 0.0398270396"," 1.029707e-01"," 0.4670634495","-0.0621601371"
"2019/07/05"," 0.0042806447","-0.3033618558","-0.7255196000"," 0.349010900","-0.3288275457"," 1.1615267842","-0.8335832918","-0.3021619445","-0.6756055608"," 2.2471288960"," 1.498657e+00"," 0.5985413852"," 2.069906e+00","-8.719821e-01"," 0.1043042077"," 9.599495e-02"," 0.4162805862","-0.2603236987"
"2019/07/06","-1.0007421599","-1.1861643629","-1.5753400024","-0.977067532","-1.1966616397"," 0.1096297043","-1.1420039243","-0.8308669301","-1.3334426413"," 1.6926733790"," 1.082791e+00","-0.3411674063"," 7.587768e-01","-1.769691e+00","-0.6686298414","-8.303741e-01","-0.7837323351","-0.2691015246"
"2019/07/07","-1.4303383784","-1.7430090212","-1.3367787595","-1.615329498","-1.3494841134","-0.5518718832","-1.2409355009","-1.1078998863","-1.4604488120"," 1.2057578927"," 2.803031e-01","-0.8407961919","-9.806198e-02","-1.885706e+00","-1.2083154817","-1.864948e+00","-1.4016888832","-0.2708819327"
"2019/07/08","-0.0601465162","-0.4816586384","-0.7981234706"," 0.235371974","-0.0320943676"," 0.7585602231","-0.8824177964","-0.4963779061","-0.7034739171"," 2.6490260684"," 1.055067e+00"," 0.0835341486"," 1.937351e+00","-6.495103e-01"," 0.0566495451","-2.199107e-01"," 0.1975037399","-0.0703582953"
"2019/07/09","-0.0204675663","-0.3406726087","-0.8090221284"," 0.352738853","-0.1355967966"," 0.6812603680","-0.8893362083","-0.5550043895","-0.5511837404"," 2.9328763378"," 8.423866e-01"," 0.1011339314"," 2.089757e+00","-4.952574e-01","-0.1311016327"," 2.114872e-02"," 0.5714743960","-0.0632366629"
"2019/07/10","-0.1457630546","-0.2658581829","-0.7605154724"," 0.283489849","-0.2501765510"," 0.8868502882","-1.0608168460","-0.4699637973","-0.3513006633"," 2.4474829956"," 4.375346e-01","-0.0243713159"," 1.737761e+00","-4.239968e-01"," 0.3118546008"," 2.434542e-02"," 0.7905297953","-0.0616011718"
"2019/07/11","-0.0871445646","-0.2533955426","-0.8239131348"," 0.323327424","-0.1107434717"," 1.3249506788","-0.8508279048","-0.4236507012","-0.6608454562"," 0.6060681072"," 3.311944e-01"," 0.0653363149"," 1.381258e+00","-4.852635e-01"," 0.3213309148"," 9.323028e-02"," 1.1056461835","-0.0497593877"
"2019/07/12","-0.1546805918","-0.4726299764","-0.9966332205"," 0.248234928","-0.5697137630"," 1.3879417795","-0.9053296800","-0.4845392194","-0.4590973839"," 0.4742993013"," 4.791211e-01"," 0.0091195330"," 1.376070e+00","-5.817259e-01"," 0.3330465883"," 1.033838e-01"," 0.9816436766","-0.0845187504"
"2019/07/13","-1.1352824344","-1.3362562227","-1.1318468645","-1.108376350","-1.5945757253"," 0.1295180584","-1.1376506379","-0.9900780475","-1.1819783910"," 0.1853023764","-2.428524e-01","-1.0296093957"," 2.847671e-02","-1.497250e+00","-0.7435391477","-9.496644e-01","-0.4577988057","-0.2312160965"
"2019/07/14","-1.6326601168","-1.6353981736","-1.6966668678","-1.745553270","-1.5925774776","-0.7355099478","-1.2298751826","-1.2632403682","-1.3222793131","-0.4440272361","-8.015178e-01","-1.6361184157","-9.499749e-01","-1.663669e+00","-1.1597869227","-1.865798e+00","-1.0704761114","-0.2786660425"
"2019/07/15","-0.3149917306","-0.4485921284","-0.9518624239"," 0.097086125","-0.6434022218"," 1.0147602346","-1.0592429216","-0.6344446678","-0.5047275990"," 0.2189558627"," 2.474516e-01","-0.4452282580"," 6.669319e-01","-6.582006e-01"," 0.0496583740","-2.209528e-01"," 0.4791738725","-0.1530437597"
"2019/07/16","-0.2438968699","-0.4250558728","-0.8552458904"," 0.293867500","-0.5825851631"," 1.1262300467","-1.0830060383","-0.4810760191","-0.3970108067"," 0.1575463911"," 5.020982e-01","-0.2308697384"," 9.685053e-01","-5.022096e-01"," 0.1592231341","-5.455050e-04"," 0.5464112589","-0.0571294491"
"2019/07/17","-0.1714521067","-0.4219305667","-0.9363748326"," 0.217702082","-0.6864430043"," 0.9978856789","-1.0611110642","-0.4523402978","-0.5493897927","-0.2464418456"," 6.880035e-01","-0.1479115388"," 1.107609e+00","-6.060587e-01"," 0.0233595545"," 8.006934e-02"," 0.4900838647","-0.0666939670"
"2019/07/18","-0.0731546668","-0.3124676859","-1.0045456470"," 0.315138050","-0.7813474855"," 1.1178538594","-0.9768704011","-0.4797729949","-0.6516536943"," 0.2152726830"," 7.960527e-01","-0.0406895611"," 1.231828e+00","-6.064933e-01"," 0.2127765974"," 1.407706e-01"," 0.6428569163","-0.0881623763"
"2019/07/19","-0.2129718326","-0.5568589044","-1.2049689090"," 0.125800457","-0.9278396538"," 1.2579819072","-0.9734283341","-0.4821561071","-0.8371851895"," 0.3162912718"," 9.849963e-01","-0.0490622733"," 1.318689e+00","-6.073623e-01"," 0.0421210176"," 1.798163e-01"," 0.7272054151","-0.1055317064"
"2019/07/20","-1.0577653106","-1.3287709217","-0.9987399259","-1.152754148","-1.7505959626"," 0.2421146509","-1.2797837264","-0.9936988407","-1.4021810345"," 0.1013142547"," 4.139878e-01","-0.8938518478"," 5.600721e-02","-1.528535e+00","-0.6441607424","-8.005236e-01","-0.4771118132","-0.2481299734"
"2019/07/21","-1.4611406972","-1.8357264348","-0.8945057157","-1.711086372","-1.8208900468","-0.3812936115","-1.3468569016","-1.1411250837","-1.4877576698","-0.2018400096"," 8.300417e-02","-1.2161158320","-5.228218e-01","-1.547653e+00","-1.3109163799","-1.708406e+00","-1.1064558729","-0.2711924690"
"2019/07/22","-0.0974938165","-0.8570812081","-0.9952988163"," 0.092752000","-0.9540134859"," 1.5399756884","-1.0581574565","-0.3860359648","-1.0680094245"," 1.2515836875"," 1.619809e+00"," 0.0901127082"," 1.629557e+00","-6.903547e-01","-0.0350549575","-6.003959e-02"," 0.6803886158","-0.1224041785"
"2019/07/23"," 0.0434687210","-0.5907742630","-0.9186501658"," 0.284708253","-0.9194335907"," 1.7971124211","-1.0450290414","-0.2098432507","-0.6989268813"," 1.6102859846"," 1.931993e+00"," 0.3494104791"," 2.087994e+00","-4.648413e-01"," 0.2695525535"," 1.401145e-01"," 0.8424931927","-0.0931930643"
"2019/07/24"," 0.0874428150","-0.4528363712","-0.6197327574"," 0.417865893","-0.7744160044"," 1.8063710268","-1.0736767512","-0.1519797476","-2.1109147212"," 1.4508128645"," 2.281776e+00"," 0.2957567723"," 2.283904e+00","-4.087888e-01"," 0.5206885291"," 2.666959e-01"," 0.7959549464","-0.0760721632"
"2019/07/25","-0.9806981542","-1.9443790511","-1.9447333200","-0.969193368","-1.9948463066","-0.3527304054","-1.9947139043","-0.9925956903","-2.6994894336","-0.2052169304"," 7.677586e-01","-1.3222271438"," 1.087659e+00","-1.652372e+00","-0.9128838828","-1.169251e+00","-0.8432365599","-0.3270061926"
"2019/07/26","-0.0317167532","-0.5133361235","-0.7789510342"," 0.360825178","-0.7207421617"," 1.0812538578","-0.8897761074","-0.4546580666","-0.7164578358"," 1.3961518521"," 2.117519e+00"," 0.4494558464"," 2.326794e+00","-3.970569e-01"," 0.5559174774"," 2.081859e-01"," 0.4401764536","-0.0557009822"
"2019/07/27","-1.0480705568","-1.3120640386","-0.8954886875","-1.123166929","-1.3615227528","-0.3793794422","-1.2114051365","-1.1412596142","-1.2539938472"," 1.2417387308"," 1.191600e+00","-0.8510484926"," 5.064862e-01","-1.004944e+00","-0.5145236746","-9.068546e-01","-0.7810529206","-0.2618142729"
"2019/07/28","-1.4558638060","-1.8179777830","-0.6758646478","-1.644710619","-1.4954081895","-1.1219141937","-1.3512330399","-1.4533396955","-1.4731929457"," 0.7555089629","-1.921509e-01","-1.3374347231","-7.435330e-01","-1.068818e+00","-0.9611939677","-1.443987e+00","-1.4283437516","-0.2851873047"
"2019/07/29","-0.2604229480","-1.1316065506","-0.8398830010"," 0.061358391","-0.3952773188"," 0.5436030918","-0.9137077568","-0.8247669314","-0.9157103670"," 1.8860443466"," 7.328183e-01","-0.1360359572"," 1.145556e+00","-1.372168e-01","-0.6721254269"," 2.842421e-01"," 0.0548315504","-0.1376618618"
"2019/07/30","-0.2044224506","-0.9998035190","-1.1741581061"," 0.322915227","-0.3389870381"," 0.6612634086","-0.9908843272","-0.7873905063","-0.8965186786"," 2.1904580937"," 1.283128e+00"," 0.2456913707"," 1.471595e+00","-4.157411e-01","-0.0373216262"," 3.268688e-01"," 0.1809895269","-0.1046208000"
"2019/07/31","-0.2002909311","-0.9414644722","-1.2104860209"," 0.207488096","-0.3859628753"," 0.5146733427","-0.9504278994","-0.7905808017","-0.9959229209"," 2.2693087099"," 1.576133e+00"," 0.5393343489"," 1.581635e+00","-4.113959e-01"," 0.0361949077"," 1.422366e-01"," 0.2782509465","-0.1206651752"
"2019/08/01","-0.3298406572","-0.8431523748","-2.5291093123"," 0.020466077","-0.5186270556"," 0.8463404941","-0.9454918896","-0.7664268059","-0.9371489304"," 2.6240807749"," 1.438841e+00"," 0.2249304619"," 1.614378e+00","-3.992295e-01","-0.0397248413"," 6.031953e-02"," 0.2625392313","-0.1064633153"
"2019/08/02","-0.3609702252","-1.0021571445","-2.0355828655","-0.133265016","-0.7924380442"," 0.7772131913","-0.8302897621","-0.8293063759","-0.9640581464"," 2.7071372023"," 1.080702e+00","-0.0534195011"," 1.291077e+00","-3.914082e-01","-0.0459240438","-6.851151e-02"," 0.2083076167","-0.0914747634"
"2019/08/03","-1.3254141449","-1.5909493761","-2.4747865433","-1.458525117","-1.5979975120","-0.2714664552","-1.0705289024","-1.1870038383","-1.2170225383"," 1.9110967499"," 1.023733e-01","-1.3094972038","-2.070365e-01","-1.364288e+00","-0.8912549471","-1.102246e+00","-0.8342300132","-0.2459769218"
"2019/08/04","-1.8647615207","-1.8967277794","-1.8676949762","-1.975116387","-1.6479329110","-0.8174119545","-1.1781841908","-1.3532835743","-1.3440109472"," 0.7583530256","-5.125005e-01","-1.8445818625","-8.891521e-01","-1.565903e+00","-1.2995830361","-1.947836e+00","-1.3393394385","-0.3162823392"
"2019/08/05","-0.5249629161","-0.7614699925","-1.5870567800","-0.297058552","-0.1797198846"," 0.6854416738","-0.8226200940","-0.9309768636","-0.6111477755"," 1.2616439404","-4.167944e-01","-0.3747436910"," 4.303778e-01","-4.596271e-01","-0.1562807725","-1.948897e-01","-0.1387760434","-0.1389868167"
"2019/08/06","-0.3233774881","-0.6295126247","-1.1079981089","-0.068204654","-0.0145988292"," 0.9084491764","-0.9088231638","-0.8974595428","-0.8051072727"," 1.1907872719"," 7.176268e-01"," 0.0683265693"," 6.321643e-01","-1.485142e-01","-0.1335867756"," 1.438644e-01"," 0.1497186374","-0.1034407620"
"2019/08/07","-0.2268390120","-0.6733826619","-1.2344207452","-0.017837885","-0.0190310827"," 0.7912232809","-0.8921298528","-0.9466515922","-0.9186321927"," 1.2168165817"," 1.127986e+00"," 0.2673920738"," 5.357297e-01","-3.293311e-02","-0.1973812122"," 2.654928e-01"," 0.1442669574","-0.0593446080"
"2019/08/08","-0.3505800672","-0.6228761723","-0.8289356905","-0.002562369","-0.0222193938"," 0.9927133493","-0.8549583853","-0.8607019581","-0.7516884826"," 1.6148330402"," 1.147545e+00"," 0.1253977096"," 5.011670e-01","-2.207023e-02","-0.2097796172"," 1.094328e-01"," 0.2589047780","-0.0587649403"
"2019/08/09","-0.4323105227","-0.6633122312","-1.3041120719","-0.050225615","-0.3064498172"," 0.9846629781","-0.7835690580","-0.8940924358","-0.9532678172"," 1.7537997361"," 1.273064e+00"," 0.1855445402"," 4.081255e-01","-2.662678e-01"," 0.2235910652"," 6.459601e-02","-0.0286414962","-0.0739191115"
"2019/08/10","-1.0938036145","-1.7452083107","-0.8495488111","-1.179862127","-1.1200230715","-0.1300079919","-1.1433807511","-1.3515884896","-1.7244344373"," 1.3611484587"," 1.160647e+00","-0.1645715274","-2.789076e-01","-1.142251e+00","-0.8037833802","-8.198699e-01","-1.0548041895","-0.2217550907"
"2019/08/11","-1.5958036901","-1.8814099212","-1.2237677122","-1.718827179","-1.1229495498","-0.9746453443","-1.1996963956","-1.5029737739","-1.8204284027"," 0.8064189773"," 8.659333e-01","-0.9044458918","-7.163631e-01","-1.279992e+00","-1.1936777172","-1.698469e+00","-1.5585473787","-0.2647954213"
"2019/08/12","-0.1917415491","-0.6707975322","-1.0087675603","-0.169786834"," 0.0908101589","-0.1550415242","-0.7339175980","-1.1837212934","-0.7666173249"," 1.3017799951"," 2.326021e+00"," 0.7329319597","-1.111003e-03","-9.376525e-02","-0.1486887976"," 1.170875e-01","-0.6970095036","-0.0424514335"
"2019/08/13","-0.2321977156","-0.5975650515","-0.9047525230","-0.081037300"," 0.1404496962","-0.1423075473","-0.6926556409","-1.1440770679","-0.6212276303"," 1.3754613497"," 1.789573e+00"," 0.3819615337","-2.027500e-01","-5.639693e-02","-0.1310470142"," 7.678311e-02","-0.5402106980","-0.0520987611"
"2019/08/14","-0.4854475907","-0.6634665673","-1.2637918086","-0.202417033"," 0.0494074858"," 0.0080158274","-0.7336376623","-1.1114514923","-0.4977471885"," 1.2658519045"," 6.143250e-01","-0.0769143568","-7.890129e-01","-1.667638e-01","-0.1974904492","-9.915792e-02","-0.4533419578","-0.0606074556"
"2019/08/15","-1.5401304419","-1.7369127451","-1.3530225919","-0.151007649"," 0.2302432381","-0.8176291652","-0.6526391121","-1.4601315654","-0.7663597779","-0.1166613000","-6.469448e-01","-0.2812768833","-1.647933e+00","-1.194016e-01"," 0.1083732878","-1.877859e+00","-1.0572116832","-0.0994865999"
"2019/08/16","-0.7663500124","-1.2524903030","-1.3796110092","-0.399543927","-0.1806670200","-0.0516763860","-0.6148392174","-1.2155166234","-0.8551601906"," 0.4226335972","-2.333595e-02","-0.2906748256","-1.129903e+00","-1.767577e-01","-0.1501908070","-9.152494e-01","-0.5639341278","-0.1043516685"
"2019/08/17","-1.3076199766","-1.5806474412","-1.6792336443","-1.376128257","-0.9570836414","-0.4424519970","-1.0181809185","-1.3682126194","-1.9478875009"," 0.0483664618","-2.692475e-01","-1.2640453375","-1.272317e+00","-9.323797e-01","-0.6124273797","-1.308131e+00","-0.9553873002","-0.2404079709"
"2019/08/18","-1.5953128165","-1.7066628690","-1.6943787779","-1.834339174","-1.0941677870","-0.9241438584","-1.2199660286","-1.4834207222","-2.1549374880","-0.3451088617","-4.181237e-01","-1.5722978441","-1.481423e+00","-1.137471e+00","-1.0157851829","-1.889692e+00","-1.3230042952","-0.2626837745"
"2019/08/19"," 0.0904698689","-0.6272361672","-0.7226694071","-0.060779057"," 0.1837258447"," 0.3373072368","-0.6345375529","-1.0128944255","-1.0057629907"," 0.4233978987"," 1.047281e+00","-1.3716944945","-4.082248e-01"," 3.131656e-03","-0.1171192905"," 1.643199e-01","-0.6910935686","-0.0420787900"
"2019/08/20"," 0.2500037912","-0.4083875737","-0.7118279042","-0.009181759"," 0.1141066654"," 0.2612563432","-0.7150962040","-0.9441954491","-0.6841845385"," 0.5544756038"," 1.560372e+00","-1.5886160893","-1.826532e-02","-8.507494e-02","-0.0378951207"," 4.050572e-01","-0.4623153435"," 0.0084144117"
"2019/08/21"," 0.1854130057","-0.3024744233","-0.8220213511","-0.101998702"," 0.1265224575"," 0.2499206602","-0.7101916156","-0.9209985419","-0.5127737210"," 0.7609543419"," 1.425738e+00"," 0.0156980926"," 7.821848e-02","-5.813500e-02","-0.0911754913"," 3.482923e-01","-0.2034136020","-0.0306510543"
"2019/08/22"," 0.1029462397","-0.2114932908","-0.7574347700","-0.064682799"," 0.2702951562"," 0.3312796401","-0.6533475209","-0.8792902337","-0.7827362116"," 1.1223736769"," 1.237744e+00"," 0.2931936971"," 8.189850e-02","-8.594397e-02","-0.0133714032"," 2.395578e-01"," 0.0114900313","-0.0487035643"
"2019/08/23"," 0.0286607005","-0.2937544335","-0.6750413322","-0.166277103","-0.1700613719"," 0.3145408411","-0.5379511523","-0.8590568419","-0.7087047845"," 1.2083527501"," 1.426308e+00"," 0.5275442031"," 1.192807e-01","-1.285265e-01","-0.0248959119"," 2.193721e-01"," 0.0929137237","-0.0573778782"
"2019/08/24","-0.9273974617","-1.2868686699","-1.3492541399","-1.351020644","-1.2514811193","-0.5197247008","-1.0043726596","-1.1707102692","-1.3099614640"," 0.9923595350"," 8.120037e-01","-0.2465899327","-5.268051e-01","-1.051437e+00","-0.8989834683","-7.682857e-01","-0.8368696344","-0.2021498992"
"2019/08/25","-1.4034221423","-1.4829526883","-1.4992194453","-1.764884071","-1.2614553438","-1.0647334789","-1.1412041079","-1.3188552896","-1.4128736735"," 0.6347552485"," 1.268695e-01","-0.7011085954","-9.159122e-01","-1.290855e+00","-1.0559844169","-1.534398e+00","-1.4744973295","-0.2478401396"
"2019/08/26"," 0.0896517462"," 0.0509938358","-0.6620789533"," 0.217029232"," 0.1639428137"," 0.4437676274","-0.7004424249","-0.6399296698","-1.6246216722"," 1.8348883562"," 1.480237e+00"," 0.6328865924"," 8.402208e-01","-7.203948e-02"," 0.5149535840"," 3.527484e-01","-0.3767796784","-0.0288085390"
"2019/08/27"," 0.2036162353"," 0.3060342454","-0.4832527283"," 0.485114533"," 0.3055556277"," 0.3685584252","-0.7356857636","-0.5491907487","-0.7680027498"," 1.7572428605"," 1.652660e+00"," 0.9203781901"," 1.232631e+00"," 5.179737e-02"," 0.7727530195"," 6.680522e-01","-0.1170621745","-0.0268625115"
"2019/08/28"," 0.2743020348"," 0.1614213172","-0.3741579803"," 0.485702519"," 0.4245052494"," 0.5369238630","-0.7456034870","-0.5003946033","-1.0517040382"," 1.3615117711"," 1.821475e+00"," 1.0899683302"," 1.310977e+00"," 1.052427e-01"," 0.7612831294"," 7.594433e-01","-0.0815466680","-0.0219974429"
"2019/08/29"," 0.3503056316"," 0.0676621349","-0.3541249123"," 0.371360434"," 0.2837176341"," 0.7476453858","-0.6814524982","-0.5069942868","-1.1821293668"," 1.1170321783"," 1.822045e+00"," 1.1795050893"," 1.354006e+00"," 5.245649e-04"," 0.5223543941"," 8.150707e-01","-0.0450761227","-0.1544101194"
"2019/08/30"," 0.0705894878","-0.1543889328","-0.4647401726"," 0.135038507","-0.1647897410"," 0.8158766945","-0.5978716836","-0.5298337272","-1.3144196906"," 1.0099664577"," 1.753494e+00"," 1.0461397449"," 1.251933e+00","-1.337992e-02"," 0.0852696520"," 7.287729e-01","-0.0222546740","-0.1181601825"
"2019/08/31","-0.9510003010","-1.1479661775","-0.6725652448","-1.158203628","-1.1119308297","-0.2895220940","-1.0626678497","-1.0615906339","-1.8019827124"," 0.3073812388"," 9.724634e-01","-0.2600887952"," 9.463515e-02","-1.186571e+00","-0.7829191038","-4.833620e-01","-0.9670997903","-0.2257713601"
"2019/09/01","-1.3795738662","-1.5187972481","-1.1751122642","-1.759628566","-1.2751169687","-0.8894987530","-1.1422067349","-1.3029537809","-1.8631279111","-0.2682362793"," 2.854302e-01","-0.7030736197","-7.248952e-01","-1.288248e+00","-1.0974125678","-1.425121e+00","-1.3832911213","-0.3050616277"
"2019/09/02"," 0.2034935169","-0.2930985050","-0.5708453828","-0.149783183","-0.1342053961"," 0.6442938233","-0.5967319453","-0.7224122600","-0.9104617377"," 0.7255881744"," 1.219324e+00"," 0.5511244946"," 9.788323e-01","-3.310106e-01","-0.0943706750"," 2.361905e-01"," 0.2311622265","-0.0650377735"
"2019/09/03","-0.0428841277","-0.0110492775","-0.7653131870"," 0.049525928","-0.1018903078"," 1.0180183950","-0.7101144904","-0.6043213602","-0.8701689612"," 0.8263161133"," 3.304349e-01"," 0.2164723138"," 1.159088e+00","-2.115189e-01"," 0.3544843591"," 2.590085e-01"," 0.6630652726","-0.0490969103"
"2019/09/04","-0.0525379753","-0.0692339882","-0.8930428308"," 0.107488023"," 0.0753412256"," 1.0847292288","-0.6918701069","-0.5834691279","-0.9350263883"," 0.6597080774"," 2.476415e-01"," 0.0298804418"," 1.021444e+00","-1.763231e-01"," 0.4140731693"," 2.407931e-01"," 0.7541719976","-0.0532166918"
"2019/09/05"," 0.1497019508","-0.0668031945","-0.7094798252"," 0.235081012"," 0.0798708393"," 0.7491522850","-0.6538331238","-0.6359975345","-0.8584905391"," 0.6995970796"," 3.253077e-01"," 0.1580342001"," 1.065760e+00","-7.899173e-02"," 0.1996954607"," 2.092327e-01"," 0.8159046464","-0.0527198337"
"2019/09/06"," 0.0368828334","-0.1659641405","-0.6496772603","-0.037980955","-0.1823798038"," 0.4063938126","-0.6059812507","-0.6692727004","-0.9818466479"," 0.6227546387"," 3.722113e-01"," 0.1290714507"," 9.114608e-01","-2.910352e-01"," 0.1393146819"," 1.138656e-01"," 0.6469755212","-0.0569017225"
"2019/09/07","-0.8991722293","-1.0290502104","-1.8155100881","-1.342273593","-1.2684303061","-0.6921899904","-0.8906644749","-1.1305087029","-1.4756352012"," 0.0074295053","-4.851559e-01","-0.8536115677","-6.263460e-01","-1.246969e+00","-0.7572483973","-8.899861e-01","-0.6399989913","-0.2315059304"
"2019/09/08","-1.3933183272","-1.3010675913","-1.8109348530","-1.764738590","-1.1522445806","-1.2923295574","-1.0858882339","-1.2844385361","-1.4186995631","-0.5356917435","-1.047239e+00","-1.4044164208","-1.370424e+00","-1.136602e+00","-1.1158190105","-1.780502e+00","-1.1803851634","-0.2767614199"
"2019/09/09"," 0.1184087584","-0.0559224993","-0.8481067098"," 0.008415393"," 0.2367710996"," 0.0985383834","-0.6104459402","-0.6008658474","-0.5243722147"," 0.2905676826","-2.145583e-01"," 0.0246688556"," 1.587364e-01"," 5.614252e-02","-0.0626646216"," 8.488127e-02"," 0.1716778983","-0.0589305596"
"2019/09/10","-0.0129408377","-0.0416464098","-0.5150592566"," 0.130031532"," 0.3930437172"," 0.0715906819","-0.8042785899","-0.5353725413","-0.4061137593"," 0.3791981284","-1.946195e-01","-0.0831511730"," 5.128628e-01","-1.989765e-02"," 0.0295041385"," 1.785494e-01"," 0.2606291537","-0.0609821694"
"2019/09/11"," 0.0068986373"," 0.0886132608","-0.4244184922"," 0.253805642"," 0.1718242659","-0.3251853745","-0.8476172132","-0.5274121776","-0.7007829955"," 0.1756065123","-3.871729e-02"," 0.0663615450"," 6.502038e-01","-1.729056e-02"," 0.5643287301"," 2.054615e-01"," 0.3622479380","-0.0538584668"
"2019/09/12"," 0.0705894878"," 0.0671219585","-0.6180393630"," 0.366595928"," 0.1235175239","-0.0376934477","-0.7259280034","-0.5217811140","-0.5760236999"," 0.2002003347"," 9.401797e-02"," 0.1886202304"," 7.405570e-01","-6.769433e-02"," 0.2740858911"," 2.564607e-01"," 0.5877365850","-0.0488070764"
"2019/09/13","-0.0807632077"," 0.0608713464","-0.7153044405"," 0.239875826","-0.2128053475","-0.1917772825","-0.6258338365","-0.5864480182","-0.7014490652","-0.1637002889"," 8.262439e-02"," 0.0982291129"," 7.984456e-01","-1.146220e-01"," 0.2097725785"," 3.068292e-01"," 0.7050471878","-0.0566532935"
"2019/09/14","-1.1067299529","-1.2469342033","-1.2786388859","-1.262828787","-1.2202644056","-1.1337386007","-0.9293213157","-1.0896498589","-1.3815950403","-0.5750414289","-5.216154e-01","-0.9460531454","-4.693754e-01","-1.232630e+00","-1.0171779553","-9.062513e-01","-0.5620704757","-0.2273737274"
"2019/09/15","-1.6131887971","-1.5047140787","-1.0346200478","-1.716620716","-1.2727047036","-1.5652819436","-0.9890504624","-1.2478500755","-1.5476062528","-0.9647124687","-1.051417e+00","-1.4933551290","-1.191061e+00","-1.357336e+00","-1.1409708410","-1.749515e+00","-1.1620271947","-0.2872782491"
"2019/09/16"," 0.0124618715","-0.0166053772","-0.7626235949"," 0.085138489"," 0.0022170781"," 0.0662011416","-0.5109516356","-0.6053514796","-0.6275863757","-0.0184959241"," 7.901642e-02"," 0.0114263006"," 6.976097e-01","-4.270385e-01"," 0.4474177785"," 3.093235e-02"," 0.3399636987","-0.0547279684"
"2019/09/17"," 0.0299287907","-0.0671504508","-0.5837147077"," 0.272603013"," 0.1880172567"," 0.3016168050","-0.3387797280","-0.5642889180","-0.7688109144"," 0.1861393403"," 2.111820e-01"," 0.3090847632"," 9.580307e-01","-2.584465e-01"," 0.2500810496"," 2.909663e-01"," 0.4881538904","-0.0102591709"
"2019/09/18","-0.0383844530","-0.0897606898","-0.4340672975"," 0.158745865"," 0.2872169309"," 0.3249533787","-0.3105747737","-0.6010887837","-0.4980313782"," 0.1491035509"," 1.257301e-01","-0.0173655771"," 1.013665e+00","-2.084773e-01"," 0.2024536962"," 3.108971e-01"," 0.4088060809","-0.0101494481"
"2019/09/19"," 0.0662943437","-0.0360131421","-0.3005550779"," 0.196534581"," 0.2220489098"," 0.3632639145","-0.2602634652","-0.6134617488","-0.5445674481"," 0.0800790529","-9.872350e-02"," 0.1183065350"," 8.278858e-01","-4.336148e-02"," 0.2104006915"," 4.132629e-01"," 0.4017560374"," 0.0043877911"
"2019/09/20","-0.1070249457","-0.1800473098","-0.2724041087"," 0.015956163"," 0.0683426322"," 0.2358291165","-0.1374345170","-0.6573494516","-0.8047520355","-0.5146782968","-2.037344e-01"," 0.0600392929"," 5.852666e-01","-1.598702e-02"," 0.0935443584"," 4.526037e-01"," 0.2604766128","-0.0078369878"
"2019/09/21","-1.0859905430","-1.1796822466","-0.5550068314","-1.168290318","-1.0946186688","-0.8914264979","-0.4960636245","-1.1200076341","-1.5822685201","-1.0766212772","-7.798700e-01","-1.0108989470","-7.041510e-01","-9.810454e-01","-0.8904629785","-6.150571e-01","-0.8443839330","-0.1915088555"
"2019/09/22","-1.4095989685","-1.4293980606","-0.7047425721","-1.669666690","-1.2795766343","-1.5411715567","-0.6095147253","-1.3446889952","-1.2588694774","-1.3902437807","-1.254223e+00","-1.5910937287","-1.324329e+00","-9.884322e-01","-1.0096952175","-1.571639e+00","-1.6455885565","-0.2462667557"
"2019/09/23"," 0.3167626018","-0.1556622056","-0.1458166204"," 0.310143199"," 0.1720501794","-0.1701105159"," 0.0340746855","-0.7353925343","-1.1427424451","-0.6248631210"," 2.089819e-05"," 0.2241615393"," 4.662191e-01"," 1.673784e-01"," 0.4263623373"," 2.729805e-01","-0.0676654439","-0.0094310741"
"2019/09/24"," 0.2804379549","-0.0363603983","-0.2973378648"," 0.430262096"," 0.3248263360"," 0.1063172413"," 0.1270704818","-0.6233247585","-0.8456842389","-0.5578801693","-1.118460e-03"," 0.3517172467"," 6.173459e-01"," 2.538470e-01"," 0.6120107020"," 5.761840e-01"," 0.3850229612"," 0.0037149624"
"2019/09/25"," 0.4429580250","-0.1019532419","-0.3296568987"," 0.436990597"," 0.4413287186"," 0.2440831228","-0.1198271301","-0.5731602455","-0.5352868769","-0.6339868355","-9.055810e-02"," 0.4691060893"," 6.872253e-01"," 3.833325e-01"," 0.5235286924"," 7.371524e-01"," 0.2307841903"," 0.0272536136"
"2019/09/26"," 0.2760200924","-0.0972074068","-0.0418299245"," 0.487023972"," 0.6260825111"," 0.2719811211","-0.1444157716","-0.5630012686","-0.8073807906","-0.4115422699","-1.615781e-01"," 0.2247595902"," 6.540724e-01"," 3.068578e-01"," 0.7489666521"," 7.445500e-01"," 0.2434119259","-0.0050421611"
"2019/09/27"," 0.0765617834","-0.4089663341","-0.0983727642"," 0.352199361"," 0.2076944204"," 0.1918439514","-0.2008142543","-0.6488471221","-0.6539005694","-0.3459016899","-2.663991e-01"," 0.0400473066"," 5.666452e-01"," 1.304446e-01"," 0.3863269589"," 6.150851e-01"," 0.2345645523","-0.0222044671"
"2019/09/28","-0.8364222199","-1.3603326547","-0.8841068099","-1.037739214","-0.8435937544","-0.9431905210","-0.6875510983","-1.1316925716","-1.2686740234","-0.6790612466","-8.651320e-01","-0.7549331739","-4.305180e-01","-9.015291e-01","-0.4875967420","-5.214612e-01","-0.9345687802","-0.1828345417"
"2019/09/29","-1.4867479371","-1.7283470914","-0.4472526282","-1.451414728","-0.9529122755","-1.5652412165","-0.8775274904","-1.2765665782","-1.1511260424","-1.1293979096","-1.408606e+00","-1.2469581698","-1.418543e+00","-1.054478e+00","-0.4709654013","-1.328995e+00","-1.4342994799","-0.2548168550"
"2019/09/30"," 0.1198813792","-0.3808385794","-0.2894906233"," 0.392194540"," 0.6609960778","-0.0064965620","-0.4737516032","-0.6360667217","-0.3670643129","-0.4375457442","-3.562185e-01"," 0.0967767036"," 2.206985e-01"," 2.177822e-01"," 0.3032521832"," 3.135272e-01"," 0.1701193280","-0.0437556860"
"2019/10/01"," 0.1156680474","-0.1487556650","-0.4738391561"," 0.619587565"," 0.7176370443"," 0.2879189557","-0.3489545353","-0.5500632753","-0.6967599345","-0.2336672459","-2.622214e-01"," 0.1477818994"," 5.281730e-01","-5.124134e-03"," 0.6988268467"," 5.630491e-01"," 0.3695500057","-0.0270488333"
"2019/10/02"," 0.5000629879","-0.0390226961","-0.2761947614"," 0.384253697"," 0.7611901496"," 0.1446549285","-0.2341551725","-0.5137400320","-0.4768592426","-0.5421985327","-1.482856e-01"," 0.3632510850"," 5.042323e-01"," 1.347898e-01"," 0.4752186075"," 7.453959e-01"," 0.2794580095","-0.0090377281"
"2019/10/03"," 0.4400536895"," 0.0817838883","-0.3226721783","-1.344158785"," 0.5728056713"," 0.0047848183"," 0.0399819010","-0.3584264562","-0.1345615823","-0.6455014142","-2.185460e-01"," 0.5030241173"," 2.703337e-01"," 1.582536e-01"," 0.4917680204"," 7.283569e-01"," 0.2706835902"," 0.0064062770"
"2019/10/04"," 0.1855357241","-0.1143001301","-0.1288869278","-0.537587307"," 0.4740389193","-0.0134337285"," 0.2478827501","-0.4183847918","-0.5147008826","-0.7104455110","-3.089351e-01"," 0.2802074496"," 1.770791e-01"," 2.503708e-01"," 0.7876092582"," 7.517974e-01"," 0.2513440540","-0.0083959531"
"2019/10/05","-0.7013910717","-0.8882571008","-0.8240982981","-1.202508685","-0.5761886907","-1.0314187890","-0.0637999908","-0.8942654036","-0.6738648986","-1.0956523842","-9.036803e-01","-0.4227586324","-9.719075e-01","-7.073008e-01","-0.5240546071","-3.340813e-01","-1.1430126369","-0.1514910782"
"2019/10/06","-1.2206944420","-1.3684738841","-0.7444808935","-1.329059059","-0.6108451507","-1.6065927021","-0.2314986395","-1.1170364312","-1.1410461876","-1.5008522002","-1.455699e+00","-0.9866351688","-1.572153e+00","-7.981145e-01","-0.3624930117","-1.179361e+00","-1.4908921628","-0.2188774544"
"2019/10/07"," 0.5089396190"," 0.0953268813","-0.3718306849"," 0.352993445"," 0.6825032356","-0.1100789109"," 0.2198034812","-0.4286091122","-0.5756418199","-0.8292620978","-6.129540e-01"," 0.3957167038","-7.093969e-04"," 4.858781e-01"," 0.6648268152"," 7.716414e-01"," 0.0148326672"," 0.0083316020"
"2019/10/08"," 0.4380492889"," 0.0689739917","-0.2176467727"," 0.625473488"," 0.7823570192"," 0.1519450623"," 0.1983484061","-0.3784176931","-0.7738019967","-0.9619179241","-1.214155e+00"," 0.6093917367"," 2.583921e-01"," 6.097150e-01"," 0.7848237135"," 1.046592e+00"," 0.3806390677"," 0.0394059340"
"2019/10/09"," 0.5262838198"," 0.0143004274"," 0.0912543411"," 0.605063702"," 0.6034316069","-0.0795608086"," 0.2478598982","-0.3556205337","-0.4375256065","-0.8844112943","-2.586135e-01"," 0.5936715424"," 4.303040e-01"," 6.505594e-01"," 0.8758181752"," 9.619811e-01"," 0.2343722181"," 0.0537320085"
"2019/10/10"," 0.5339332668","-0.0737869032","-0.0741414007"," 0.647865454"," 0.6670532072"," 0.0668663493"," 0.2703861560","-0.3536909815","-0.3622419683","-0.7897697788","-4.916322e-03"," 0.8123018540"," 3.371232e-01"," 5.362819e-01"," 0.6608396629"," 8.665436e-01"," 0.2518613667"," 0.0323878137"
"2019/10/11"," 0.2042298274","-0.1860278338","-0.0466455885"," 0.559752400"," 0.5128761976","-0.0774430043"," 0.1966487962","-0.4407552972","-0.3664337670","-0.8417347446","-5.045250e-01"," 0.4401433400"," 3.083142e-01"," 4.684975e-01"," 0.9661025962"," 7.245495e-01"," 0.1528092492"," 0.0114990722"
"2019/10/12","-0.9231023177","-1.0139638564","-0.8911515195","-0.901217323","-0.4632224694","-1.3390027049","-0.1863461468","-0.9814642498","-0.6455524958","-1.2511505983","-9.239988e-01","-0.5713315562","-9.518518e-01","-7.498833e-01","-0.1643370049","-4.643759e-01","-0.8132854811","-0.1764167915"
"2019/10/13","-1.3166193261","-1.4325233667","-1.2172071670","-1.372376057","-0.8250319798","-1.6728012362","-0.2889511659","-1.1885682362","-0.7230918901","-1.6483365517","-1.434052e+00","-0.9950933169","-1.601355e+00","-9.245584e-01","-0.5493156747","-1.354543e+00","-1.3299946489","-0.2251295851"
"2019/10/14"," 0.2835059149","-0.1525368996","-0.4910909951"," 0.356484992"," 0.2767426718","-0.1398503514"," 0.3192377995","-0.5660993145"," 0.1023993749","-1.0366160149","-3.780562e-01"," 0.2895199561"," 3.623836e-02"," 3.316252e-01"," 0.6417504886"," 3.996923e-01","-0.0722085106","-0.0171737791"
"2019/10/15"," 0.3245756734"," 0.1584503472","-0.2087296460"," 0.692382672"," 0.3520578972","-0.1845957540"," 0.2909242987","-0.4364041955","-0.0164807455","-0.8619031538","-5.026261e-01"," 0.4136582299"," 3.699156e-01"," 3.598687e-01"," 0.7635497982"," 5.928946e-01"," 0.1036910716"," 0.0566717521"
"2019/10/16"," 0.3669135220"," 0.0750702678","-0.0945575490"," 0.801184351"," 0.4437665053","-0.0996527976"," 0.2668812462","-0.3579152402","-0.0948016615","-0.8200113586","-5.920657e-01"," 0.6009335887"," 2.380577e-01"," 2.551505e-01"," 0.7324445485"," 6.810874e-01"," 0.2890017656"," 0.0213741264"
"2019/10/17"," 0.2650572485"," 0.1839158042","-0.2597893834"," 0.704524282"," 0.3743363748","-0.0607042054"," 0.3199490648","-0.3146117842","-0.2188504829","-0.7010553675","-1.927206e-01"," 0.5583011051"," 2.198953e-01"," 3.720351e-01"," 0.6440990851"," 6.155287e-01"," 0.3567233037"," 0.0117060964"
"2019/10/18"," 0.1506018858","-0.1319330299","-0.1498103859"," 0.570511940"," 0.0120731469","-0.2413013203"," 0.2280758681","-0.3892839162","-0.1366397198","-0.7531086047","-1.780988e-01"," 0.5035367324"," 2.074373e-01"," 2.573231e-01"," 0.6495609376"," 5.924455e-01"," 0.1449235466","-0.0058288531"
"2019/10/19","-0.7529328005","-0.8532228055","-0.5910055145","-0.841709490","-0.9754941769","-1.1231767308","-0.4036591211","-0.8192473360","-0.5113261295","-1.0234355820","-9.219100e-01","-0.5509978265","-8.885620e-01","-8.372209e-01","-0.2758680319","-4.898671e-01","-0.7232929681","-0.1755265875"
"2019/10/20","-1.2382431735","-0.9296577603","-1.0197318756","-1.428659059","-0.8837808425","-1.7167456744","-0.3131627511","-0.9433459849","-0.6844687283","-1.5860486717","-1.439369e+00","-1.0593410677","-1.582955e+00","-1.006247e+00","-0.4823806729","-1.396293e+00","-1.3903080038","-0.2235023749"
"2019/10/21"," 0.2683706454"," 0.2625886325","-0.0743686037"," 0.503875533"," 0.6102080678","-0.2470981307"," 0.2718315385","-0.2177344272","-0.3526150409","-1.1237178578","-3.302032e-01"," 0.2649998703"," 8.812750e-02"," 1.830210e-01"," 0.7649425705"," 4.914457e-01"," 0.0222541148","-0.0239227679"
"2019/10/22"," 0.3597140424"," 0.5128832069"," 0.1237221670"," 0.673676226"," 0.6932383822"," 0.0953073743"," 0.0104743886","-0.0065868375","-0.2664700261","-1.1609587169","-3.155814e-01"," 0.2949878497"," 2.804394e-01"," 3.233694e-01"," 0.7657072299"," 7.090573e-01"," 0.3464367396"," 0.0080003633"
"2019/10/23"," 0.3923571373"," 0.3697750558"," 0.1008601620"," 0.787290906"," 0.7451899887"," 0.1759061168","-0.0132373114","-0.0976409443","-0.0041717774","-1.1384661853","-3.134926e-01","-1.3656285499"," 2.990280e-01"," 2.234309e-01"," 0.6944573647"," 7.974980e-01"," 0.5255529456"," 0.0155360441"
"2019/10/24"," 0.3738675648","-0.0153321043"," 0.1900427650"," 0.749762843"," 0.8310399687"," 0.1147613070","-0.0469724249","-0.2326365663"," 0.2111907596","-0.9886566348","-2.912751e-01"," 0.1242016079"," 3.617441e-01"," 2.295141e-01"," 0.6132396188"," 7.883432e-01"," 0.5279471749"," 0.0531316383"
"2019/10/25"," 0.1258536747","-0.1972557853"," 0.1202087869"," 0.530437958"," 0.6216738888","-0.0052204492","-0.1599921962","-0.2816479605"," 0.1844858050","-1.0472155848","-1.670850e-01"," 0.3653015451"," 2.199772e-01"," 2.030087e-01"," 0.5218355181"," 7.185474e-01"," 0.3250412170","-0.0334665834"
"2019/10/26","-1.2524785081","-1.2934279542","-0.4761650344","-0.721178397","-0.5848943965","-1.1225250987","-0.2285421752","-0.8433295822","-0.3410343090","-1.5303510082","-8.600049e-01","-0.5936303101","-9.816034e-01","-8.173780e-01","-0.3571950148","-4.264788e-01","-0.8233266532","-0.1814888844"
"2019/10/27","-1.3155557666","-0.9080892900","-1.2024781786","-1.311067896","-0.3704268297","-1.6712400344","-0.0054790923","-0.8770864954","-0.6711029296","-1.8130053072","-1.413543e+00","-0.9622005189","-1.636582e+00","-8.462008e-01","-0.5692514361","-1.159440e+00","-1.2568214308","-0.2208131306"
"2019/10/28"," 0.5144210410"," 0.3362841215"," 0.2311825650"," 0.622818458"," 0.8791274139","-0.1893608135"," 0.6012816296","-0.0809399399"," 0.5400338119","-1.8433496910","-2.400040e-01"," 0.5568486958","-4.918079e-02"," 2.994711e-01"," 0.7028139990"," 6.302360e-01"," 0.3095218360"," 0.0429667502"
"2019/10/29"," 0.7271329374"," 0.3343935042"," 0.2409863029"," 0.826673852"," 0.9912268456"," 0.0086131568"," 0.6988506618"," 0.0660750240"," 0.3522021559","-0.9040522278"," 9.230893e-02"," 1.0473358466"," 3.060029e-01"," 5.614838e-01"," 0.6813762281"," 1.024574e+00"," 0.6102595840"," 0.0988632834"
"2019/10/30"," 0.8507103680"," 0.5250757591"," 0.3489025240"," 0.817272136"," 1.2556005088","-0.0018808348"," 0.7195487678"," 0.1122036211","-0.1846233811","-0.7854057250"," 2.197272e-01"," 1.0460543091"," 3.071503e-01"," 7.357244e-01"," 0.8129522536"," 1.073214e+00"," 0.6806671688"," 0.1056122723"
"2019/10/31"," 0.7857105212"," 0.5206771801"," 0.2738258726"," 0.242082290"," 0.9884752376","-0.1580281712"," 0.5568803930"," 0.0003895315"," 0.1618483160","-0.7205924206"," 1.735832e-01"," 0.8692021226"," 1.019132e-01"," 7.639679e-01"," 0.8266888125"," 8.754016e-01"," 0.5738420964"," 0.0808521783"
"2019/11/01","-0.7374702819","-0.6910155616","-0.3174219472","-0.554832880"," 0.8557184233","-1.4119176192"," 0.7853622321","-0.6127275965"," 0.5122276221","-0.8515404097","-1.292391e+00","-0.9738197930","-1.528484e+00"," 6.427381e-01"," 1.1766843173","-1.525361e+00","-0.7482831508","-0.1462326636"
"2019/11/02","-0.6356958207","-1.0174364187","-0.7189845620","-0.852881226","-0.0696886488","-1.4212169519"," 0.2175125785","-0.7127337492","-0.1851739987","-0.8977085255","-8.881090e-01","-0.5943992327","-1.361801e+00","-2.089118e-01","-0.0381135948","-9.176131e-01","-0.9002669689","-0.1248470640"
"2019/11/03","-0.9917428104","-0.8162593089","-1.0375935255","-1.369836200","-0.5132438857","-1.7427295034"," 0.0867940127","-0.6575800754","-0.2842674085","-1.6001543401","-1.250805e+00","-0.7350266234","-1.613477e+00","-4.344252e-01","-0.2954214636","-1.346329e+00","-1.1876275411","-0.1708685431"
"2019/11/04"," 0.4161645073"," 0.3127092818","-0.0784318055"," 0.523503359"," 1.4876089858","-0.1542677111"," 0.9102707030"," 0.0639648166"," 0.6503971211","-1.2057064160","-1.526531e-01"," 0.8178551835","-9.017739e-02"," 7.591882e-01"," 0.9453475569"," 6.988065e-01"," 0.3561927265"," 0.0526968875"
"2019/11/05"," 0.8455971013"," 0.7167611985"," 0.0422304558"," 0.801699596"," 1.3647942576"," 0.1038871967"," 1.1332709433"," 0.3208950678"," 0.3576639275","-0.9588698682","-1.591095e-01"," 1.0596386074"," 3.225589e-01"," 8.278416e-01"," 1.1210280409"," 9.953378e-01"," 0.4978966129"," 0.1018858367"
"2019/11/06"," 0.7590806280"," 0.8130283425"," 0.0903889858"," 0.962583510"," 1.3058053027"," 0.1476415755"," 1.4487870899"," 0.4073789803"," 0.4970323519","-1.0417761265","-2.094312e-01"," 0.9341333602"," 4.228866e-01"," 9.199589e-01"," 1.0077219118"," 1.007851e+00"," 0.6453373644"," 0.0738754628"
"2019/11/07"," 0.7414091781"," 0.4290787032"," 0.3651241558"," 1.053697112"," 1.2871991015"," 0.3256728891"," 1.5098302207"," 0.5722211614"," 0.8320742930","-1.0664894383","-1.965184e-01"," 1.0823645406"," 3.971674e-01"," 8.817215e-01"," 1.2353719219"," 1.023048e+00"," 0.7666604568"," 0.0910584712"
"2019/11/08"," 0.6345214502"," 0.5741546397"," 0.4603524365"," 0.886963646"," 0.9352135217"," 0.4408081317"," 1.3109015978"," 0.7866051714"," 0.6371556554","-1.0018908919"," 2.983411e-02"," 0.9888977329"," 4.241570e-01"," 6.688090e-01"," 0.8369844043"," 1.020134e+00"," 0.6412850815"," 0.0755523588"
"2019/11/09","-0.0811722691","-0.3483508298","-0.4068959935","-0.434326033","-0.3544181616","-0.5789417657"," 0.4810749365"," 0.3797118158"," 0.7071817834","-1.2588442078","-5.989019e-01","-0.0473535565","-8.087243e-01","-4.422465e-01"," 0.1295106568","-6.471839e-02","-0.1211011929","-0.0944559119"
"2019/11/10","-0.4710077254","-0.5656174782","-0.3335472184","-0.875606587","-0.1293222608","-1.1723206499"," 0.1188152339"," 0.2200855755"," 0.2644674548","-1.6239752492","-1.017616e+00","-0.3709845141","-1.459310e+00","-6.086658e-01","-0.3276737023","-1.100032e+00","-0.6738697086","-0.1531886766"
"2019/11/11"," 1.0734851734","-0.7843503197"," 0.6446064982"," 1.042167735"," 1.2213590113"," 0.5888643698"," 0.7694201772"," 0.3261878832"," 0.8097121128","-0.9169043341"," 2.011177e-01"," 0.8033310909"," 2.799886e-01"," 6.231849e-01"," 1.2400144964","-1.044081e+00"," 0.7392229871"," 0.0841438630"
"2019/11/12"," 1.4098972188"," 0.4268794138"," 0.6568844340"," 1.164414293"," 1.5765026545"," 0.7215529514"," 0.7453057126"," 1.0188125548"," 0.8875801015","-0.8021277803"," 4.531058e-01"," 1.2733136404"," 6.677597e-01"," 8.434842e-01"," 1.3079053224"," 8.343854e-01"," 1.2018331845"," 0.1130444410"
"2019/11/13"," 1.5659541198"," 0.8705571248"," 0.7955953980"," 1.080429265"," 1.4027033054"," 0.7603522113"," 0.3914669341"," 1.1850269473"," 1.0155542936","-0.5033655583"," 4.472191e-01"," 1.1468685989"," 6.155919e-01"," 8.595612e-01"," 1.2439743395"," 1.130301e+00"," 0.9770143911"," 0.1192344644"
"2019/11/14"," 1.3158131108"," 0.9281244911"," 0.9257213011"," 1.031887070"," 1.3558824884"," 0.9840792243"," 0.3023188260"," 1.3973660932"," 0.8679798904","-0.5554860756"," 3.228391e-01"," 1.0557939947"," 6.463927e-01"," 7.392005e-01"," 1.2277253284"," 1.131325e+00"," 1.2401010598"," 0.1110156038"
"2019/11/15"," 0.9083062046"," 1.0823448416"," 0.6748008772"," 0.872573140"," 1.3311624431"," 0.9809975476"," 0.5955543728"," 1.4852491233"," 0.6405570513","-0.6214603647"," 2.719478e-01"," 1.1326008138"," 6.575885e-01"," 6.883622e-01"," 1.3318555453"," 1.089375e+00"," 1.1892054488"," 0.0950333358"
"2019/11/16","-0.1477265490"," 0.1699098029","-0.0792442569","-0.407539325","-0.0773177206","-0.1068479018"," 0.4023815715"," 0.9185181223"," 0.3369447193","-0.8104285251","-3.812844e-01"," 0.0398764350","-5.367797e-01","-4.487642e-01"," 0.2700987388","-1.072179e-01"," 0.1355588603","-0.1018052709"
"2019/11/17","-0.6313597705","-0.2691764091"," 0.0362400437","-0.895040437","-0.1214653850","-0.6106137998"," 0.0971716306"," 0.6992064512"," 0.3401507348","-1.1930206260","-1.099650e+00","-0.6518121164","-1.217305e+00","-7.768232e-01","-0.1564173188","-1.128614e+00","-0.2338554647","-0.2134534204"
"2019/11/18"," 0.8843352101"," 1.1308449619"," 0.8802051276"," 0.929310770"," 1.1370015730"," 0.9137029600"," 0.5780526759"," 1.4191561954"," 0.7700232395","-0.6584450213","-1.361324e-01"," 0.8022204250"," 4.576214e-01","-7.733471e-01"," 1.4048532033"," 7.452068e-01"," 1.1215966584"," 0.0488462374"
"2019/11/19"," 1.0383468043"," 1.1958590451"," 0.9128089919"," 1.247896199"," 1.2543197020"," 1.2508275301"," 0.3640817916"," 1.5056324205"," 0.9206260396","-0.5753616819"," 6.268561e-02"," 0.9617291361"," 8.673252e-01"," 6.905348e-01"," 1.2350715200"," 9.703342e-01"," 1.8219452021"," 0.1042252102"
"2019/11/20"," 1.1722325807"," 1.3752361804"," 0.7281430362"," 1.158219223"," 1.2889534761"," 1.3397481572"," 0.3019103484"," 1.5815537646"," 0.6295891036","-0.4560940495"," 5.303923e-01"," 1.2587041120"," 7.316889e-01"," 9.225660e-01"," 1.3333575548"," 1.128843e+00"," 1.7300625081"," 0.1184063677"
"2019/11/21"," 1.0241523759"," 1.4458835314"," 1.0565486522"," 1.209204287"," 1.3559382579"," 1.3210816133"," 0.4078603139"," 1.4742752757"," 1.0350301716","-0.4643436614"," 2.996722e-01"," 1.1217504623"," 7.042321e-01"," 1.009904e+00"," 1.5120966761"," 1.181280e+00"," 1.5729785173"," 0.1238718065"
"2019/11/22"," 0.8361886905"," 0.7823540421"," 0.9770266634"," 1.097329320"," 1.0689930910"," 1.2280747101"," 0.6585627667"," 1.0967326382"," 1.0978805087","-0.4948473644"," 3.610076e-01"," 1.0417825171"," 6.850862e-01"," 1.114187e+00"," 1.1339726312"," 1.155921e+00"," 1.6145890285"," 0.1072891683"
"2019/11/23","-0.1575849273"," 0.0760348684","-0.0572409942","-0.266319607"," 0.2627445397","-0.2388848514"," 0.5327602154"," 0.4294881121"," 0.2097254062","-0.7388086315","-4.481268e-01"," 0.1025009048","-5.074706e-01"," 5.440446e-02"," 0.2809678252"," 1.326330e-01"," 0.2690984911","-0.0620566250"
"2019/11/24","-0.6512810577","-0.2141555885","-0.0407307533","-0.851590082"," 0.0779661708","-0.8409385876"," 0.4952088351"," 0.2529187125"," 0.2554621924","-1.0975808999","-9.336834e-01","-0.3978968033","-1.164015e+00","-1.363477e-01","-0.0776300973","-6.861122e-01","-0.1434716510","-0.1292359770"
"2019/11/25"," 0.9414401731"," 0.7967458837"," 0.9637770923"," 0.979313837"," 1.3178902591"," 0.7321148213"," 0.9596850745"," 0.7724794657"," 0.7818881612","-0.4824990512"," 1.207929e-01"," 1.0035072613"," 3.848652e-01"," 1.355343e+00"," 1.1465348918"," 1.221987e+00"," 1.1507054460"," 0.0939154051"
"2019/11/26"," 1.0839162375"," 0.8061218019"," 1.0819708238"," 1.184751339"," 1.3992058992"," 0.8549610434"," 0.7219110827"," 0.7034499285"," 0.6883808559","-0.2230246168"," 3.682236e-01"," 1.3009094163"," 5.886352e-01"," 1.460061e+00"," 1.3629334858"," 1.476103e+00"," 1.4472980603"," 0.1564781175"
"2019/11/27"," 1.2252469303"," 0.5986554960"," 1.1380238309"," 1.350714968"," 1.3585745460"," 0.6918765406"," 0.8358135085"," 0.6505179303"," 0.8939743706","-0.3114279252"," 4.686770e-01"," 1.4162477988"," 7.253287e-01"," 1.505251e+00"," 1.3232531277"," 1.371358e+00"," 1.3605486999"," 0.1742821985"
"2019/11/28"," 1.1487115537"," 0.8457475963"," 1.2489810766"," 1.263541479"," 1.4037931728"," 0.7192179365"," 0.7037923846"," 0.6763554796"," 0.7950941031","-0.4609285256"," 2.905573e-01"," 1.3960849408"," 6.357542e-01"," 1.269309e+00"," 1.4188082363"," 1.293353e+00"," 1.4153573172"," 0.1866622455"
"2019/11/29"," 0.9739605495"," 0.8865694954"," 1.2090694008"," 0.974900910"," 1.4997487664"," 0.5439153322"," 0.8098594661"," 0.7308403446"," 1.1264504585","-0.6049519908"," 1.306673e-01"," 1.1576335146"," 5.866517e-01"," 1.072039e+00"," 1.2492996456"," 1.208568e+00"," 1.1495116475"," 0.1429801399"
"2019/11/30"," 0.3942797256","-0.0073452110"," 0.8096881235","-0.453796254"," 0.2895658645","-0.5767832345"," 0.7002417710"," 0.5206613746"," 0.9496933214","-0.6654636772","-2.935538e-01"," 0.2393691187","-5.723013e-01"," 4.223803e-02"," 0.3099975709"," 1.942253e-01"," 0.0752720342","-0.0038414208"
"2019/12/01","-0.0549923434","-0.2156603655"," 0.1903176759","-0.666519934"," 0.3034590745","-0.9759078815"," 0.5005333271"," 0.5285487075"," 0.6113387937","-0.8738897694","-5.725067e-01","-0.0494894525","-1.210125e+00","-2.902247e-02"," 0.1407620728","-7.165511e-01","-0.4556963938","-0.0368824826"
"2019/12/02"," 1.6775460531"," 1.4031710150"," 1.1920003633"," 0.809337354"," 1.6537792630"," 0.6105447120"," 0.9688344029"," 1.4400199589"," 1.1655975951"," 0.1237852567"," 8.146622e-01"," 1.7790938064"," 4.471551e-01"," 1.401402e+00"," 1.3320467102"," 1.266192e+00"," 1.1714642761"," 0.2173515125"
"2019/12/03"," 2.0400971182"," 1.4816123391"," 1.0531920942"," 1.315223641"," 2.0568373715"," 0.9065485829"," 1.1372700253"," 1.7970755185"," 0.9315584637"," 0.3107931453"," 1.100831e+00"," 1.8776013286"," 7.650386e-01"," 1.476573e+00"," 1.4067102331"," 1.582662e+00"," 1.4955938433"," 0.2558290297"
"2019/12/04"," 1.7958874986"," 1.5927343330"," 1.1991740259"," 1.349836019"," 1.7094135437"," 1.0306437665"," 0.6211399283"," 1.9198327058"," 0.6752814851"," 0.6525123403"," 1.338387e+00"," 2.3960259987"," 8.343279e-01"," 1.334921e+00"," 1.5522959101"," 1.454771e+00"," 1.7557689699"," 0.3228013575"
"2019/12/05"," 1.7745754028"," 1.5955509669"," 1.0613321961"," 1.582290574"," 1.9922364975"," 0.9238847112"," 0.4638531754"," 1.8651710294"," 0.4846967411"," 0.7897098397"," 1.492960e+00"," 2.4672794883"," 8.761113e-01"," 1.239762e+00"," 1.6597032385"," 1.491169e+00"," 1.7141783554"," 0.3244368487"
"2019/12/06"," 1.5980654349"," 1.2138392011"," 0.9527537326"," 1.459904597"," 1.7520327470","-0.3991320396"," 0.1867310728"," 1.6154593021"," 0.2214482330"," 0.6388544880"," 1.358896e+00"," 2.3536498226"," 7.786276e-01"," 1.292773e+00"," 1.5754541645"," 1.526509e+00"," 1.5624332969"," 0.3086409024"
"2019/12/07"," 0.4863594331"," 0.0283064287","-0.2352080045","-0.098137391"," 0.5723131987","-0.5630446582"," 0.1962088972"," 0.6159128341","-0.1719591758"," 0.2436196564"," 4.426617e-01"," 1.5228717257","-4.542865e-01"," 2.021396e-01"," 0.4236041018"," 3.907636e-01"," 0.3704851479"," 0.1237268895"
"2019/12/08","-0.2114992118","-0.4611319368","-0.0657863771","-0.546740493"," 0.8235082571","-0.9241302827"," 0.1423069843"," 0.2820464942","-0.6663072277","-0.4253626709","-1.199915e-01"," 0.4138291016","-1.379038e+00","-2.076082e-01"," 0.0443876864","-7.120692e-01","-0.1119951629"," 0.0196351232"
"2019/12/09"," 1.5771214943"," 0.9697180707"," 0.9865658822"," 1.182993442"," 1.7957248033"," 0.1330341564"," 0.2617738472"," 1.1040703177"," 0.7163646643"," 0.4319031748"," 9.677160e-01"," 1.7339836835"," 4.694811e-01"," 9.594998e-01"," 1.3926732723"," 1.167639e+00"," 1.3144481798"," 0.2374659835"
"2019/12/10"," 1.9241282285"," 1.1940841799"," 0.9133271658"," 1.382205565"," 1.9487230925"," 0.9137436870"," 0.7503331300"," 1.4519278327"," 0.8564435631"," 0.8694883825"," 1.113174e+00"," 1.7737967844"," 8.801847e-01"," 1.203697e+00"," 1.4222218941"," 1.501690e+00"," 1.7050126355"," 0.2674430872"
"2019/12/11"," 2.1338539772"," 1.3265431400"," 1.2513981196"," 1.550527200"," 1.7827853455"," 1.0746696587"," 0.5694460801"," 1.5187971939"," 0.7417374795"," 0.6834773154"," 1.256543e+00"," 1.7144188764"," 1.085766e+00"," 1.453109e+00"," 1.5006814045"," 1.628541e+00"," 1.7700414947"," 0.3046970915"
"2019/12/12"," 2.2973967006"," 1.3012706032"," 1.1033255425"," 1.513484074"," 1.5106776882"," 1.2742184065"," 0.5581343909"," 1.5745543333"," 1.2738827668"," 0.8298329766"," 1.573855e+00"," 1.9650876275"," 1.259170e+00"," 1.599541e+00"," 1.4088130463"," 1.682157e+00"," 2.0872337659"," 0.3146446042"
"2019/12/13"," 1.7755980562"," 1.2393818261"," 0.9975240568"," 1.210477247"," 1.1708602463"," 0.9081640874"," 0.7829027967"," 1.2827845184"," 1.1719474596"," 0.6272742440"," 1.518026e+00"," 1.7279177389"," 1.218755e+00"," 1.414872e+00"," 1.5770927202"," 1.502244e+00"," 1.7175939456"," 0.2702586163"
"2019/12/14"," 0.5238703579"," 0.1273130385"," 0.0027646835","-0.097537282"," 0.2611697617","-0.3016723171"," 0.3759647782"," 0.5634882081"," 0.4318818542"," 0.5041630363"," 4.595622e-01"," 0.8852640603","-2.920377e-01"," 4.311292e-01","-1.2708263830"," 3.665282e-01"," 0.4536066871"," 0.0699834079"
"2019/12/15","-0.0349892439","-0.4032944823","-0.2472856616","-0.684183765"," 0.2410350995","-0.7833370271"," 0.2181838530"," 0.2269889136"," 0.3457190775","-0.2570720951","-8.657035e-02"," 0.1045513650","-1.052999e+00"," 1.964324e-02"," 0.0971491810","-4.956230e-01","-0.0451026516"," 0.0129068368"
"2019/12/16"," 1.3631824139"," 1.1470502527"," 0.6525496278"," 0.878210533"," 1.2889185020"," 0.7859559217"," 0.7356250776"," 0.8371540574"," 1.1167258408"," 0.3633017339"," 9.177742e-01"," 1.1636140233"," 5.490565e-01"," 1.151555e+00"," 1.4460628800"," 1.106576e+00"," 1.6756650881"," 0.2053151256"
"2019/12/17"," 1.2811247092"," 0.7993310134"," 0.6697008551"," 0.912841097"," 1.4039188904"," 0.9393202460"," 0.7159781588"," 0.6719620969"," 1.2796020853"," 0.4197152573"," 7.428826e-01"," 0.9126889646"," 6.936019e-01"," 1.135044e+00"," 1.2109301321"," 1.273298e+00"," 1.7733178084"," 0.1911132657"
"2019/12/18"," 1.0760213537"," 0.7578917699"," 0.7897353559"," 0.799438578"," 1.5981260774"," 0.9476149794"," 0.7965053886"," 0.7192438128"," 1.4632064189"," 0.4957611024"," 6.507845e-01"," 0.7345552406"," 6.412374e-01"," 9.881778e-01"," 1.2823165436"," 1.158130e+00"," 1.9822988745"," 0.1533934570"
"2019/12/19"," 0.9785011304"," 0.4813986420"," 0.7023949393"," 0.677040477"," 1.4980586685"," 0.9274415363"," 0.7995903947"," 0.5368165695"," 0.6617380678"," 0.5046899738"," 6.207814e-01"," 0.7689004478"," 5.526218e-01"," 1.018594e+00"," 1.1173959090"," 1.123675e+00"," 1.5534466468"," 0.1401853132"
"2019/12/20"," 0.3989021187"," 0.2622413763"," 0.4814322442"," 0.164995491"," 1.0136007930"," 0.3509915104"," 0.6839340858"," 0.4489489143"," 0.6536386603","-0.0006629403"," 3.932895e-01"," 0.2766191444"," 1.691126e-01"," 9.734042e-01"," 1.0772239842"," 7.810065e-01"," 1.2628694508"," 0.0526968875"
"2019/12/21","-0.1119336818","-0.5431615753","-0.1967455153","-0.731210531"," 0.1411973850","-0.8150497882"," 0.2518532672"," 0.2003172750"," 0.1197882346","-0.4159170886"," 3.059368e-02","-0.3709845141","-9.340500e-01"," 6.613637e-02"," 0.3118272915"," 3.345409e-02","-0.0498181558","-0.0675427662"
"2019/12/22","-0.5082732135","-0.7049058109","-0.4068350597","-1.129689332","-0.1558883695","-1.4006905415","-0.1200699315"," 0.0993117526"," 0.1877007014","-0.7179292067","-2.986809e-01","-0.6406200215","-1.432164e+00","-3.266654e-01"," 0.0931347195","-5.894990e-01","-0.5746584180","-0.1258821850"
"2019/12/23"," 0.0368828334","-0.1433153174"," 0.1250131145","-0.680001183"," 0.3115740022","-0.6629480010","-0.1149939538"," 0.4857334051"," 0.3570333815","-0.2166970617"," 2.954945e-01","-0.4028520820","-8.353205e-01"," 1.882352e-01"," 0.7609554183"," 4.023838e-01"," 0.1750868563","-0.0876241134"
"2019/12/24","-0.6327096729","-0.7664473318"," 0.0371634986","-1.300575072","-0.3777260110","-1.4351863146","-0.3872457458"," 0.1509176641"," 0.1589797758","-0.2587761645","-1.023315e-01","-1.1945005647","-1.444713e+00","-5.782498e-01"," 0.6046372012","-1.110020e+00","-0.9331561186","-0.2406563999"
"2019/12/25","-0.9325107285","-1.3184689869","-0.3202220704","-1.726374011","-0.7145649861","-2.4320883623","-0.3980718322","-0.2491607592","-0.4993546367","-0.9418458599","-1.315179e+00","-1.7465015195","-2.222320e+00","-1.061865e+00","-0.3719966349","-2.077746e+00","-1.8373590270","-0.3068420358"
"2019/12/26","-0.7073633673","-0.3357338534","-0.4162651644","-1.723658364","-0.4817417081","-1.2485480273","-0.2610632816"," 0.4017171669","-0.5887411907","-0.8602954294","-1.075154e+00","-1.7501752606","-2.017304e+00","-6.325642e-01","-0.1640639123","-2.011971e+00","-0.3810839853","-0.2685425593"
"2019/12/27","-0.0268489232","-0.1408073558","-0.0777662566","-0.938624151"," 0.3085624518","-0.6302577918"," 0.5019844226"," 0.3884101755"," 0.1712265774"," 0.1342922492","-4.517365e-02","-1.0356753403","-1.149303e+00"," 1.747652e-01"," 0.4522242087","-5.766631e-01"," 0.0722344802","-0.1422474478"
"2019/12/28"," 0.0004763742","-0.5026869324","-0.2135916009","-1.125737095"," 0.2001910661","-1.0226624830"," 0.7441916826"," 0.2962682932","-0.1827406241"," 0.0434028081"," 4.578513e-02","-0.8501086983","-1.332599e+00","-8.942009e-02"," 0.2833164217","-4.971854e-01","-0.4704663346","-0.0894873311"
"2019/12/29","-0.1212602803","-0.6723408932","-0.0482903303","-1.454627436"," 0.1642660874","-1.3843725882"," 0.1537929193"," 0.5790476249","-0.4268507294"," 0.1968282581","-5.181991e-02","-0.8192663605","-1.552966e+00","-3.040706e-01"," 0.0492760443","-9.606631e-01","-0.8061890120","-0.0755546027"
"2019/12/30"," 0.3042044187","-0.4970922487"," 0.4962098853","-0.769829702"," 0.5882935094","-0.4338314476"," 0.1210461504"," 1.1511406285","-0.1562399309"," 1.1448764351"," 7.852288e-01","-0.4333526764","-8.915863e-01"," 8.308247e-02"," 0.4759832668","-8.096817e-02"," 0.0725594586","-0.0255996639"
"2019/12/31","-0.2862756246","-0.2150044371"," 0.0920922997","-1.225137058","-0.0880575935","-0.8493147749"," 0.4592228097"," 1.1927566872"," 0.1055609857"," 1.1717077232"," 6.826865e-01","-0.6130242455","-1.233066e+00","-5.347982e-01"," 0.1933870212","-8.170333e-01","-0.2304597710","-0.1006873402"
"2020/01/01","-0.7132538506","-1.0884310259"," 0.5749945272","-1.643395227","-0.5465467550","-1.8268579197"," 0.1926582837"," 0.6464358896","-0.2302891199","-0.2462383907","-6.765681e-01","-1.4953201533","-1.913723e+00","-1.237409e+00","-0.2891676426","-1.833145e+00","-1.1125707743","-0.2200988971"
"2020/01/02"," 0.2266872949"," 0.1207151702"," 0.6342968676","-0.176909346"," 1.0397708441"," 0.1068331167"," 0.3152729954"," 1.0508346648","-0.1390198088"," 0.5732472789"," 4.405728e-01"," 0.0794332283","-7.215594e-01"," 1.930148e-01"," 0.9586471676"," 2.075435e-01"," 1.0680216329"," 0.0405238647"
"2020/01/03"," 0.4834550976"," 0.2181784190"," 0.8474723103"," 0.047277032"," 1.0301350173"," 0.4560807585"," 0.4181465242"," 0.8736887058"," 0.3364562682"," 1.0207118907"," 5.957155e-01"," 0.8893649806","-5.133636e-01"," 5.532280e-01"," 0.9374278708"," 6.228272e-01"," 1.2407908100"," 0.1259213460"
"2020/01/04"," 0.0344693715","-0.2309010557"," 0.5291873827","-0.397482944"," 0.3314449410","-0.3299097071"," 0.4521073002"," 0.6622874299","-0.1993302001"," 0.5383170862"," 1.606704e-01"," 0.3472745831","-1.020699e+00","-1.628532e-01"," 0.2934208487","-4.337959e-02"," 0.2404473262"," 0.0273157209"
"2020/01/05","-0.3413761870","-0.2972655798"," 0.5713984850","-1.060567623"," 0.0799303898","-0.8229915541"," 0.6830771396"," 0.6582169204","-0.2385128605"," 0.2554878590","-2.853884e-01","-0.0723862573","-1.484685e+00","-1.828409e-01"," 0.0281386754","-9.293419e-01","-0.1398968876","-0.0374000431"
"2020/01/06","-0.2391517583"," 0.8176584256"," 1.7209322148"," 0.227800895"," 1.5232050193","-1.0766664913"," 0.5699202569"," 1.4914682775"," 0.1216532297"," 0.5206730249","-1.984174e-01"," 1.3566990191","-1.313953e+00"," 1.224554e+00"," 1.1659517772","-8.744757e-01"," 1.6733106521","-0.0355161229"
"2020/01/07"," 1.3209672837"," 1.0900616468"," 1.7230762363"," 1.074707008"," 1.5302584369"," 1.0102395371"," 0.5480852690"," 1.3634298059"," 0.3746176216"," 1.6579940064"," 1.112415e+00"," 1.7295410198"," 5.403359e-01"," 1.181537e+00"," 1.3018699754"," 1.097554e+00"," 2.1405037095"," 0.2553735765"
"2020/01/08"," 1.4145196120"," 1.1351277887"," 1.6737533500"," 1.222509746"," 1.6255466875"," 1.3660985293"," 0.5069347149"," 1.0865813487"," 0.0899749547"," 1.6480683136"," 1.247049e+00"," 1.8829837864"," 8.386800e-01"," 1.105062e+00"," 1.3411406945"," 1.410407e+00"," 2.1599758900"," 0.3247266826"
"2020/01/09"," 1.3426066285"," 0.8715603095"," 1.4435641355"," 1.137415425"," 1.6486626522"," 1.4360946749"," 0.7149326845"," 0.9078517731"," 0.4281607447"," 1.9225413573"," 1.239643e+00"," 2.0729076562"," 9.331804e-01"," 1.011207e+00"," 1.2798314008"," 1.406464e+00"," 2.1784863996"," 0.3196338873"
"2020/01/10"," 1.2803065865"," 0.9482267684"," 1.3771363127"," 0.967184350"," 1.2721725429"," 1.3829052066"," 1.0690056950"," 1.0613011401"," 0.6526439962"," 1.6997776152"," 1.116023e+00"," 1.8563278047"," 9.691036e-01"," 1.057700e+00"," 1.2449574729"," 1.285101e+00"," 1.9477649357"," 0.2872760053"
"2020/01/11"," 0.3127128945","-0.0282191689"," 0.6656390704","-0.222796511"," 0.4654466429"," 0.2777236288"," 0.7642128011"," 0.7895533119","-0.3628369906"," 1.0961226120"," 4.681073e-01"," 0.7660810652","-3.872593e-01"," 2.833354e-02"," 0.3170160513"," 2.579031e-01"," 0.7156587304"," 0.0912861978"
"2020/01/12","-0.0442340301","-0.4110112874"," 0.7776227445","-0.553208341"," 0.2041705473","-0.2113669718"," 0.1947435193"," 0.6850576831","-0.1648810751"," 0.4367381891","-1.249287e-01"," 0.3565870896","-1.034968e+00","-2.119534e-01"," 0.0612375012","-7.631359e-01"," 0.2820445730"," 0.0351412356"
"2020/01/13"," 1.5043903882"," 0.7048001506"," 1.8193975476"," 1.125001038"," 1.5784422971"," 1.6117773979"," 0.8750187949"," 1.3156560926"," 0.4929204816"," 1.0895393926"," 1.323006e+00"," 2.1204954184"," 7.714069e-01"," 9.794875e-01"," 1.1650505716"," 1.159501e+00"," 2.2951802065"," 0.2844811786"
"2020/01/14"," 1.7656578656"," 0.8259925752"," 1.7287766222"," 1.475355902"," 1.6897458325"," 1.6939101909"," 0.7332684756"," 1.2241023009"," 0.4539953683"," 1.2517268595"," 1.446436e+00"," 2.3774009858"," 1.051162e+00"," 1.145038e+00"," 1.3177366568"," 1.397642e+00"," 2.4196005429"," 0.3305233601"
"2020/01/15"," 1.7925331956"," 0.8417348576"," 1.5916296272"," 1.283175366"," 1.5854153689"," 1.5454195314"," 0.6393271821"," 1.1251185801"," 0.6678126235"," 1.0372670915"," 1.338957e+00"," 2.3637312516"," 1.095847e+00"," 1.069867e+00"," 1.3294796395"," 1.329705e+00"," 2.1095710629"," 0.3205654962"
"2020/01/16"," 1.6487481349"," 0.8253366467"," 1.5276452993"," 1.083654096"," 1.5689926835"," 1.4357688588"," 0.7522898237"," 1.0284718469"," 0.5456820830"," 0.9762182411"," 1.285217e+00"," 2.3212696397"," 1.014969e+00"," 9.790529e-01"," 1.1434762544"," 1.323571e+00"," 2.0059825110"," 0.3162593929"
"2020/01/17"," 1.5841164433"," 0.8519982084"," 1.7297473127"," 1.107858514"," 1.0740870159"," 1.2553075006"," 0.8166693315"," 1.0350138744"," 0.7886021438"," 1.1328150041"," 1.257303e+00"," 2.2995689366"," 9.778078e-01"," 1.044230e+00"," 1.2603598968"," 1.406917e+00"," 1.6353544909"," 0.3111665977"
"2020/01/18"," 0.6675327003"," 0.1502319498"," 0.7208068833","-0.182110296"," 0.2666134272"," 0.1478044835"," 0.4253620108"," 0.8719205902"," 0.2231444905"," 0.9294607520"," 7.278811e-01"," 1.2237608539","-3.025860e-01"," 6.309476e-02"," 0.2797662176"," 3.019611e-01"," 0.5338166844"," 0.1259006436"
"2020/01/19"," 0.1918352688","-0.0767578732"," 0.9737367075","-0.731634851"," 0.0959107005","-0.3511692036"," 0.2987167957"," 0.9577702874"," 0.6098556785"," 0.5043180496"," 9.610680e-02"," 0.6700511823","-1.073120e+00","-1.711090e-01","-0.1240012246","-7.084306e-01","-0.2081954283"," 0.0374599066"
"2020/01/20"," 1.7380462252"," 1.4802618982"," 2.2853011186"," 1.056382451"," 1.5233779991"," 1.7455248817"," 0.7170493415"," 1.8263301433"," 0.7942948195"," 1.3303524912"," 1.376936e+00"," 1.7818277532"," 7.600636e-01"," 1.036409e+00"," 1.3766973539"," 1.179846e+00"," 1.8184102320"," 0.2530549055"
"2020/01/21"," 1.7811612904"," 1.7577582108"," 2.3887540529"," 1.390885937"," 1.5923534667"," 2.0017656202"," 0.4554922375"," 2.0016426434"," 0.8183177334"," 1.5896062469"," 1.401622e+00"," 2.3115299541"," 1.058137e+00"," 1.139824e+00"," 1.4957384280"," 1.410390e+00"," 2.1876786483"," 0.3089307363"
"2020/01/22"," 1.7216428655"," 1.9019081306"," 2.2166489740"," 1.391928552"," 1.4661887905"," 1.7367414243"," 0.8574342599"," 2.0424668939"," 0.6083370396"," 1.5012185476"," 1.499986e+00"," 2.3856882622"," 1.110879e+00"," 1.134609e+00"," 1.4773046760"," 1.536469e+00"," 2.2858884746"," 0.3409780820"
"2020/01/23"," 1.6127098309"," 1.7137338375"," 2.5564506382"," 1.344616885"," 1.5243487656"," 1.5511891904"," 1.0990587965"," 2.0173019972"," 0.2666610443"," 1.2628108458"," 1.450994e+00"," 2.0564185393"," 1.032926e+00"," 1.137651e+00"," 1.4836131156"," 1.520037e+00"," 2.2745142274"," 0.2862408843"
"2020/01/24"," 1.5676721774"," 1.7792109290"," 2.1963698088"," 1.216169195"," 1.1130717525"," 1.4147265730"," 0.8751873276"," 1.8653401535"," 0.3010746456"," 1.3528154195"," 1.472072e+00"," 2.3517702342"," 9.972078e-01"," 1.055093e+00"," 1.5316227986"," 1.462238e+00"," 2.0500005159"," 0.3077714008"
"2020/01/25"," 0.5075488105"," 0.7666889277"," 0.9703565317","-0.015734470","-0.0249038894"," 0.2123024834"," 0.6335770735"," 1.2094269418"," 0.2741476678"," 0.7408338361"," 5.708395e-01"," 1.3794249522","-3.112574e-01","-1.294541e-02"," 0.5939865889"," 4.020197e-01"," 0.6745655319"," 0.1399575866"
"2020/01/26"," 0.0248155239","-0.1660798926"," 0.9412381785","-0.681140785","-0.0293900218","-0.5261595675","-0.0385029404"," 0.7383817417","-0.0686118009"," 0.1877341469","-1.251205e-02"," 0.8150358008","-1.078686e+00","-1.745851e-01","-0.0742710580","-4.410109e-01"," 0.2032406051"," 0.0503989189"
"2020/01/27"," 1.4199192217"," 0.9356097920"," 1.9678036076"," 1.214405237"," 1.3992465447"," 1.2217891756"," 0.3368280475"," 1.3311847596"," 0.8120300354"," 0.8957055383"," 1.035698e+00"," 2.0961462043"," 6.957984e-01"," 1.081599e+00"," 1.2597864023"," 1.214710e+00"," 1.9191005064"," 0.2611909565"
"2020/01/28"," 1.5819893243"," 0.8499532551"," 2.0461602955"," 1.487248982"," 1.6340397132"," 1.2038692935"," 0.0678897806"," 1.4041003072"," 1.2662806912"," 0.6996589773"," 1.071588e+00"," 2.2675304971"," 9.901756e-01"," 1.304070e+00"," 1.3979166507"," 1.456401e+00"," 1.9586019735"," 0.3105869299"
"2020/01/29"," 1.6180685344"," 1.0224624338"," 1.9554392307"," 1.530578104"," 1.7304934509"," 1.0233807839"," 0.0113227653"," 1.3271334687"," 0.9223400590"," 0.3867609454"," 8.991646e-01"," 2.0798279591"," 8.535476e-01"," 1.323624e+00"," 1.3308451026"," 1.422467e+00"," 1.8603722506"," 0.2882904239"
"2020/01/30"," 1.4133333341"," 0.8492587426"," 1.9681432312"," 1.472567514"," 1.7965764690"," 0.8479288473"," 0.0108485884"," 1.2158651887"," 0.8808217142"," 0.3324530188"," 8.461845e-01"," 1.8616248267"," 8.300741e-01"," 1.188924e+00"," 1.2072433817"," 1.412225e+00"," 1.8403031708"," 0.2711281179"
"2020/01/31"," 1.0478370274"," 0.4209760578"," 1.5347098478"," 1.111507665"," 1.3332325295"," 0.6770111838"," 0.0246025741"," 0.7129900650"," 0.5397762649"," 0.4118402608"," 8.070665e-01"," 1.8095089650"," 6.723577e-01"," 1.114622e+00"," 1.1187340628"," 1.237736e+00"," 1.6674875681"," 0.2420412182"
"2020/02/01","-0.2254482035","-0.6383483666"," 0.5769245717","-0.345285537"," 0.3153417484","-0.4782238829","-0.3742144513"," 0.1508254146","-0.5477645826","-0.0044300855","-5.276938e-02"," 0.2585067466","-5.493852e-01","-4.292696e-02"," 0.1139443773","-6.793477e-02"," 0.3533939322","44.8724625623"
"2020/02/02","-0.5740093707","-0.6328694350"," 0.6877769544","-0.823451612","-0.0551403841","-1.1433637495","-0.6934240359","-0.1094373500","-0.1420837295","-0.5695271551","-7.356249e-01","-0.2627373062","-1.273858e+00","-3.775037e-01","-0.0319690108","-9.352352e-01","-0.6485943407","-0.1073121145"
"2020/02/03","-1.2653639403","-2.0331994782","-0.8099758141","-1.476207132","-1.7787869473","-2.4242280504","-1.6333140043","-0.9989301565","-1.9398502598","-2.0299425961","-2.301293e+00","-1.8043415824","-1.589832e+00","-1.710162e+00","-1.5131960853","-1.737282e+00","-2.0651026267","-0.3665892191"
"2020/02/04"," 1.3506242308"," 0.8552392666"," 2.0574443954"," 1.430596216"," 1.4308309587"," 0.4217071664"," 0.4992079171"," 0.9382057045"," 0.8403424382"," 0.0054993750"," 6.551520e-01"," 1.6410294908"," 7.450566e-01"," 1.186751e+00"," 1.2604418246"," 1.276225e+00"," 0.9012347129"," 0.1912581826"
"2020/02/05"," 1.5134715500"," 1.3507739081"," 2.1825047585"," 1.238458112"," 1.7708450116"," 0.5434130324"," 0.3704489015"," 1.2254975747"," 1.0525078406"," 0.4591241491"," 1.029621e+00"," 1.6830639235"," 8.900692e-01"," 1.351867e+00"," 1.1324706217"," 1.290613e+00"," 0.8641540039"," 0.2101180870"
"2020/02/06"," 1.4910549886"," 1.2926277815"," 2.2492589789"," 1.262007866"," 1.7137701776"," 0.6981892263"," 0.4849597591"," 1.3994955193"," 1.2754102866"," 1.1003477998"," 1.036267e+00"," 1.7093781619"," 8.885529e-01"," 1.319278e+00"," 1.2617799784"," 1.482205e+00"," 0.9672318754"," 0.2315036866"
"2020/02/07"," 1.2665212194"," 0.8767691529"," 1.7765322330"," 1.114205128"," 1.3722125398"," 0.7542703119"," 0.5287811287"," 1.3515373070"," 0.9385743979"," 1.1434990777"," 1.051839e+00"," 1.5881447065"," 8.289349e-01"," 1.312761e+00"," 0.9014615725"," 1.300791e+00"," 0.9678950968"," 0.2029136449"
"2020/02/08"," 0.1997710588","-0.1155734030"," 0.7023713215","-0.267780480"," 0.3129077428","-0.2550127453","-0.2772110036"," 0.5924968343","-0.1481227614"," 1.0822634578"," 3.135344e-01"," 0.6158848605","-4.584091e-01"," 2.299486e-01"," 0.2808039696"," 1.837912e-01","-0.0687929203"," 0.0426769163"
"2020/02/09","-0.3129055178","-0.7471939030"," 0.4134697386","-0.843315844"," 0.6426006662","-0.8596594341","-0.6947265941"," 0.2911292269"," 0.0056771732"," 0.4517610193","-3.106442e-01"," 0.1271918623","-1.152663e+00","-1.115804e-01","-0.0197344613","-8.641765e-01","-0.5535547128","-0.0390562367"
"2020/02/10"," 1.1333717535"," 0.2110017902"," 1.3908563498"," 1.091364594"," 1.7824611265"," 0.4855399586","-0.3122172538"," 0.7718644690"," 0.8523672166"," 0.7712234321"," 7.753543e-01"," 1.5254348008"," 6.675303e-01"," 1.174150e+00"," 1.0329010516"," 9.850222e-01"," 1.0475877813"," 0.1946740819"
"2020/02/11"," 1.3062819816"," 0.6242752890"," 1.7619680966"," 1.499505765"," 2.0546330604"," 0.6292655585","-0.1088125156"," 1.0208305128"," 1.2977280621"," 0.3900495948"," 5.509007e-01"," 1.4065081132"," 6.991588e-01"," 9.747078e-01"," 1.1873895481"," 1.306142e+00"," 1.1635321481"," 0.2139894395"
"2020/02/12"," 1.4009796816"," 0.7670361840"," 1.6807068949"," 1.515811772"," 2.0060115518"," 0.6848579201"," 0.4966856389"," 1.1507908491"," 1.0920457381"," 0.4158851380"," 4.988700e-01"," 1.3895063812"," 6.516053e-01"," 9.955645e-01"," 1.1396802670"," 1.333957e+00"," 1.3315725565"," 0.2261624623"
"2020/02/13"," 1.3312347233"," 0.8039996805"," 1.6788717939"," 1.529868884"," 1.5294918433"," 0.6020327680"," 0.7533124461"," 1.2385739422"," 1.1428624159"," 0.3172536458"," 5.556480e-01"," 1.3877976645"," 6.680876e-01"," 9.933919e-01"," 1.3792098061"," 1.283740e+00"," 1.2850409425"," 0.2180678162"
"2020/02/14"," 1.1175001735"," 0.6948840560"," 1.5342105681"," 1.177113581"," 1.1024245136"," 0.5404671124"," 0.9834910386"," 0.9133944310"," 0.7718793538"," 0.6894334846"," 4.941227e-01"," 1.4556337205"," 6.311562e-01"," 1.080730e+00"," 1.0391821819"," 1.349788e+00"," 1.0108187864"," 0.2061846273"
"2020/02/15","-0.0690640534","-0.3525564886"," 0.5549576803","-0.319456580"," 0.4307674970","-0.5358661703"," 0.6437747327"," 0.3183505189"," 0.0839270418"," 0.0667344566","-3.275447e-01"," 0.1588031226","-6.328701e-01"," 5.005930e-02"," 0.0608551715"," 6.124611e-02","-0.1393464138"," 0.0041704157"
"2020/02/16","-0.4202432132","-0.8669973027"," 0.1244255043","-0.840600197"," 0.3443711654","-1.1321095205"," 0.3166212573","-0.0625707569","-0.2717541790","-0.5769930888","-7.339159e-01","-0.2855486752","-1.365424e+00","-1.863170e-01","-0.1103465934","-9.819043e-01","-0.5061078532","-0.0720351913"
"2020/02/17"," 0.9060563672"," 0.2571097009"," 1.3034965666"," 0.995007611"," 1.5948649824"," 0.3408233349"," 0.5917066846"," 0.6962044985"," 0.7780160760"," 0.3145096958"," 3.171423e-01"," 1.0224740175"," 4.499745e-01"," 7.852591e-01"," 0.8702470857"," 7.145069e-01"," 0.8691878544"," 0.1248862250"
"2020/02/18"," 1.0100806658"," 0.4589041550"," 1.3915639383"," 1.296814219"," 1.6553672745"," 0.6502942687"," 0.5578201773"," 0.9683597621"," 0.9106971606"," 0.4755426368"," 5.302024e-01"," 1.2466576587"," 6.132151e-01"," 9.216969e-01"," 0.9645459682"," 9.775504e-01"," 1.0952137107"," 0.1670984588"
"2020/02/19"," 1.3339345281"," 0.6728139933"," 1.6614517964"," 1.186957802"," 1.5781615593"," 0.6455427848"," 0.7016014589"," 1.0495508592"," 1.0425167951"," 0.4192593676"," 3.756294e-01"," 1.2852746578"," 7.194276e-01"," 9.973026e-01"," 0.9957058365"," 1.069299e+00"," 1.0647652158"," 0.1827494881"
"2020/02/20"," 1.2316691933"," 0.5922891317"," 1.4353125577"," 1.139076334"," 1.6333487392"," 0.6214052466"," 0.9439829646"," 0.9560636716"," 0.7247216189"," 0.4667924613"," 4.899450e-01"," 1.3038142349"," 6.812750e-01"," 9.260421e-01"," 1.1282376861"," 1.098277e+00"," 1.0450874366"," 0.1800581736"
"2020/02/21"," 1.0509458936"," 0.5726884467"," 1.2355534275"," 1.022842995"," 1.1576854225"," 0.4798517536"," 0.7941573561"," 1.0063896212"," 0.7626431872"," 0.6337632713"," 5.155806e-01"," 1.5779778417"," 5.902744e-01"," 1.077688e+00"," 0.9467130200"," 1.194853e+00"," 0.8240423731"," 0.1962888706"
"2020/02/22","-0.1453130871","-0.4205801258"," 0.5439437677","-0.245934068"," 0.2934404235","-0.5966172858"," 0.3045811639"," 0.4162503079","-0.1520126085"," 0.4466811056","-1.142947e-01"," 0.2646581270","-6.501801e-01","-2.207023e-02"," 0.1473436050","-8.390650e-02","-0.4393015606"," 0.0020794713"
"2020/02/23","-0.5075369030","-0.6489589737"," 0.3727394707","-0.818384020"," 0.3636532167","-1.2677711735"," 0.0971859130"," 0.0046368525","-0.0805566509","-0.1575864153","-6.448560e-01","-0.1268943225","-1.373014e+00","-4.105269e-01","-0.0188332557","-9.381388e-01","-1.1505534644","-0.0813926850"
"2020/02/24"," 0.9446717576"," 0.4954046433"," 0.9369671403"," 0.698601989"," 1.4858319253"," 0.2302087899"," 0.7083341992"," 0.5093377477"," 1.0200125201"," 0.2673679030"," 3.061285e-01"," 0.9073065068"," 1.954137e-01"," 7.040048e-01"," 1.0572609135"," 8.490566e-01","-0.1708361663"," 0.1060470231"
"2020/02/25"," 0.9796874083"," 0.4493739007"," 1.3031602495"," 0.911798482"," 1.6795835043"," 0.3668343153"," 0.9814886411"," 0.7536336602"," 1.1603045612"," 0.1926978006"," 4.793110e-01"," 1.0217050950"," 5.174198e-01"," 1.111580e+00"," 0.7238148216"," 1.126497e+00","-0.6577202673"," 0.1329187639"
"2020/02/26"," 1.3598281109"," 1.0243144670"," 1.8593791320"," 1.145980625"," 1.7032042298"," 0.4844946322"," 1.2293231808"," 1.2360947367"," 1.2344958451","-0.1536588744"," 5.873602e-01"," 1.5316716171"," 6.320086e-01"," 8.960605e-01"," 1.0967227975"," 1.121627e+00"," 0.7736574426"," 0.1566230345"
"2020/02/27"," 1.2202563819"," 1.2098264624"," 2.0732191789"," 1.324576863"," 2.1905564452"," 0.4511256396"," 1.2923944175"," 1.3816260211"," 1.0147461290","-0.1195877136"," 6.234399e-01"," 1.2413606367"," 6.268943e-01"," 1.125050e+00"," 1.3710716459"," 1.206858e+00"," 0.9132655493"," 0.1479694230"
"2020/02/28"," 1.2180883568"," 0.7947780984"," 1.5303523686"," 1.017345022"," 1.3231089563"," 0.1607013684"," 1.4764664506"," 1.2361485490"," 1.3622480139"," 0.0890154597"," 5.410263e-01"," 1.5192834204"," 4.827423e-01"," 1.097241e+00"," 1.0542842040"," 1.168570e+00"," 0.7757664867"," 0.1844470866"
"2020/02/29"," 0.1360802082","-0.4622894575"," 0.3965499655","-0.415910551"," 0.4179811689","-0.5968752235"," 1.1295460840"," 0.4835886041"," 0.0994420254"," 0.0079144600"," 3.648037e-02"," 0.2983198475","-7.089539e-01","-6.204563e-02"," 0.0253804399","-3.789269e-02","-0.0952289257"," 0.0078347439"
"2020/03/01","-0.4419643704","-0.7179086275"," 0.8149156816","-1.010516062"," 0.1785364501","-1.1707322968"," 0.6576286954"," 0.3330950650","-0.0521199150","-0.5196473329","-4.559124e-01","-0.2318949684","-1.312051e+00","-3.879321e-01","-0.4266151594","-1.036788e+00","-0.5627071682","-0.0632780678"
"2020/03/02"," 0.8786901636"," 0.5002662306"," 1.7835089233"," 0.882114276"," 0.9794557105"," 0.3297998923"," 0.8948513853"," 1.0959677360"," 1.0565309016","-1.0718260927"," 2.791637e-01"," 0.8559595676"," 4.733169e-01"," 6.457797e-01"," 1.0865637519"," 9.155048e-01"," 0.7679935318"," 0.1347612792"
"2020/03/03"," 1.1899040306"," 0.6487375613"," 1.6902083253"," 0.970124281"," 1.2650595748"," 0.6841384097"," 0.9472936332"," 1.3286555856"," 0.9335477918","-0.5088949028"," 3.910107e-01"," 1.2442654552"," 6.838404e-01"," 8.100265e-01"," 0.6329295969"," 1.129357e+00"," 1.2436625587"," 0.1733712920"
"2020/03/04"," 1.1314491652"," 0.7080026247"," 1.5295706203"," 0.956285391"," 1.2713445084"," 0.5373447087"," 1.0067685525"," 1.2921170935"," 1.1274095988","-0.1729946256"," 5.096939e-01"," 1.3267964755"," 6.255173e-01"," 9.243040e-01"," 0.6501071228"," 1.144482e+00"," 1.1371359360"," 0.1589003006"
"2020/03/05"," 1.0774939745"," 0.8102117087"," 1.7919248808"," 1.059249641"," 1.4330655177"," 0.4912553150"," 0.8004159195"," 1.1131530504"," 1.1707396532","-0.0968346736"," 3.393598e-01"," 1.0292234488"," 6.371721e-01"," 7.370279e-01"," 1.1265172026"," 9.635117e-01"," 1.0760399798"," 0.1580307990"
"2020/03/06"," 1.0544638211"," 0.4976039328"," 1.9102914945"," 0.970112157"," 1.6628195855"," 0.5461281661"," 0.8629701320"," 1.2212925346"," 1.1550648129","-0.2346387700"," 5.398869e-01"," 1.5262037234"," 5.663419e-01"," 7.105225e-01"," 0.9426712492"," 1.121021e+00"," 0.9648641749"," 0.1936389609"
"2020/03/07","-0.0054959213","-0.6443288906"," 0.6341249302","-0.413661655"," 0.4202336875","-0.4650554847"," 0.5891758369"," 0.6673842151"," 0.1799476501","-0.7327125198","-2.470300e-01"," 0.2674775096","-6.663837e-01","-2.141260e-01","-0.3772946318","-1.049315e-02","-0.2792596023"," 0.0051020245"
"2020/03/08","-0.6183925260","-1.0705666220"," 0.7976241647","-0.966883855"," 0.8158319231","-1.1094381545"," 0.3031015035"," 0.2820849315","-0.4088135619","-1.0161774090","-7.453094e-01","-0.2933233366","-1.348491e+00","-5.221973e-01","-0.3437315485","-9.932200e-01","-0.6644718613","-0.0839390827"
"2020/03/09"," 1.0379377430"," 0.1327148021"," 1.6543957503"," 0.754800126"," 1.0173855537"," 0.3043319386"," 0.6522270782"," 0.9013943076"," 0.6329016902"," 0.1332410655"," 3.342327e-01"," 0.8232376413"," 1.968890e-01"," 6.427381e-01"," 0.5273792983"," 7.972962e-01"," 0.7024539921"," 0.1234370557"
"2020/03/10"," 1.1232270322"," 0.2660611948"," 1.9161378382"," 1.314781136"," 1.5587433928"," 0.3617841667"," 0.6162353399"," 0.8745766073"," 0.4992969889","-0.0329363780"," 3.564502e-01"," 0.9233684445"," 3.584657e-01"," 8.278416e-01"," 1.0955758085"," 9.415097e-01"," 0.7795733776"," 0.1457128593"
"2020/03/11"," 0.9421764835"," 0.2416375066"," 1.2942450123"," 0.970748637"," 1.1456070829"," 0.3865529735"," 0.5842912439"," 0.4306758245"," 0.5960014287","-0.0058704170"," 2.892281e-01"," 1.2074426086"," 2.245342e-01"," 8.360974e-01"," 0.5017359011"," 8.488200e-01"," 0.7154862928"," 0.1502466892"
"2020/03/12"," 0.6889675144","-0.1472894721"," 1.1070080258"," 1.034178398"," 1.3833153867"," 0.2895208845"," 0.6039781534"," 0.4337661830"," 0.7254587360","-0.4816184898"," 1.059812e-01"," 0.6938877813","-4.548437e-02"," 8.374010e-01"," 0.3581711095"," 8.043564e-01"," 0.6630055827"," 0.0827982057"
"2020/03/13"," 0.7005848565"," 0.0645368288"," 1.3003738246"," 0.887297040"," 1.1242738501"," 0.1480352699"," 0.8934174287"," 0.5321541257"," 0.7539043527","-0.5397183206"," 1.826980e-01"," 1.1703634546","-3.703918e-01"," 6.770648e-01"," 0.5979737412"," 8.029072e-01"," 0.5498467458"," 0.0868765824"
"2020/03/14","-0.3800733897","-0.8215453204"," 0.5293371194","-0.553111353"," 0.0018446516","-0.9812295434"," 0.7813117333"," 0.1004533402","-0.0002375257","-0.7539208096","-6.068774e-01","-0.1323622162","-1.394602e+00","-8.464043e-02","-0.5358522084","-2.953294e-01","-0.5610955402","-0.0807923149"
"2020/03/15","-0.9202797944","-1.1893668370"," 0.5624889160","-1.108418782"," 0.0416366273","-1.5325102804"," 0.4032156658","-0.2907806616","-0.3913003692","-1.0036170291","-1.035086e+00","-0.9668140542","-1.893413e+00","-4.870016e-01","-0.5735936088","-1.205329e+00","-0.9771144336","-0.1334592706"
"2020/03/16"," 0.1590285494"," 0.1496531894"," 1.0946998592"," 0.388975771"," 0.7243114187","-0.1739252787"," 0.5131132966"," 0.2737286637"," 0.5499182863","-0.4364445042"," 5.945743e-02"," 0.5281422540","-8.051918e-01"," 6.796719e-01"," 0.0305965090"," 3.704647e-01"," 0.4434129741"," 0.0534835794"
"2020/03/17","-0.7871712346","-1.2737115171","-0.1859337708","-0.582674326","-0.3005288030","-1.3026063383","-0.2354748696","-0.5218195513","-0.7303209666","-1.0288863433","-1.069837e+00","-0.6830816334","-1.508117e+00","-6.547245e-01","-1.1145081659","-7.362155e-01","-0.7634841855","-0.1693986713"
"2020/03/18","-0.1049796390","-0.3668711621"," 0.5269583372"," 0.485763136"," 1.0002369202","-0.4214232869"," 0.3161756453","-0.3044989320"," 0.6261433030","-0.2635600459","-1.355628e-01"," 0.5472798819","-7.716700e-01"," 5.427996e-01"," 0.1297291309"," 2.872027e-01"," 0.1739991732"," 0.0097186641"
"2020/03/19","-0.2336703364","-0.1201263180"," 0.1576264259"," 0.304330016"," 0.6868390741","-1.0198251683"," 0.3362738890","-0.5397736115"," 0.7877318127","-0.3030426767","-4.369231e-01"," 0.4452694903","-8.949467e-01"," 2.873046e-01"," 0.2425436932"," 2.642143e-01","-0.0656094575","-0.0314170438"
"2020/03/20","-0.4997647376","-0.3992431596"," 0.0485453761"," 0.182362297"," 0.4943909878","-0.8568356951"," 0.6803263425","-0.6322575858"," 0.5449538468","-0.4527402731","-5.219952e-01"," 0.1907561264","-1.015953e+00"," 3.837670e-01"," 0.2535493259"," 2.785494e-01"," 0.0652374943","-0.0670459082"
"2020/03/21","-0.7339523544","-1.2749076219"," 0.2710111063","-0.681383254","-0.0261015147","-1.3039367538"," 0.5585485815","-0.7144749587","-0.4525699008","-0.7859116710","-1.120538e+00","-0.3741456401","-1.893954e+00","-3.427425e-01","-1.0030317575","-6.623157e-01","-1.0145400177","-0.1422785014"
"2020/03/22","-1.0567017511","-1.5409830628"," 0.2211889403","-1.171672753","-0.0975516335","-1.7131616980"," 0.3774701470","-0.6544282172","-0.3555812713","-0.8099817855","-1.372336e+00","-0.6922232681","-2.262546e+00","-4.922157e-01","-1.3709421383","-1.352902e+00","-1.5298564205","-0.1784870335"
"2020/03/23"," 0.0667852173","-0.8116678099"," 1.2496617408"," 0.125812581"," 0.9988209433","-0.7851018640"," 0.7139272010","-0.3253165707"," 0.3887738230","-0.2646074619"," 2.033946e-02"," 0.8947474385","-1.323616e+00"," 5.193358e-01","-0.4347260103"," 9.305392e-02","-0.6368486896","-0.0133024266"
"2020/03/24"," 0.1669234332","-0.5700160572"," 0.6388697409"," 0.202693281"," 0.8014897218","-0.6941584623"," 0.4950003115","-0.2094934713","-0.0635763139","-0.4251484511"," 5.085546e-01"," 0.7589898905","-1.218223e+00"," 4.945684e-01","-0.4525043400"," 2.508453e-01","-0.5698036373","-0.0068018668"
"2020/03/25"," 0.2581032057","-0.6893178645"," 0.7462999083"," 0.153011485"," 0.6981612178","-0.6690706273"," 0.3694262791","-0.1286752159","-0.4229520014","-1.0934429070"," 5.191886e-01"," 0.9916316797","-1.221338e+00"," 4.011476e-01","-0.4866955363"," 1.441293e-01","-0.5861520451"," 0.0155774489"
"2020/03/26"," 0.2585940793","-0.9081278740"," 0.6747611993"," 0.090460673"," 0.6234027417","-0.7283012680"," 0.2916412770","-0.0415148070","-0.5136440520","-0.3662046592"," 4.760828e-01"," 0.5615476670","-1.349434e+00"," 3.059888e-01","-0.5015517750"," 8.399117e-02","-0.5698765917","-0.0188092702"
"2020/03/27","-0.3322132130","-0.9438180977"," 0.2233348512","-0.168095616"," 0.2768400321","-0.6189492601"," 0.2588230959","-0.1532135847","-0.5132532911"," 0.1093668706","-9.663468e-02","-0.0904986551","-1.532722e+00"," 2.495018e-01","-0.5797108835","-1.730814e-01","-0.6702816808","-0.0919923239"
"2020/03/28","-1.2060091399","-1.6491726708","-0.0126024571","-1.126919129","-0.4026577912","-1.4581427696","-0.0434789411","-0.5879240103","-1.2620488501","-0.3296898866","-9.524828e-01","-1.0478072294","-2.117173e+00","-8.141916e-01","-1.2382737424","-1.163672e+00","-1.5114918197","-0.2196020391"
"2020/03/29","-1.3257004878","-1.6156817365"," 0.3032531463","-1.131926104","-0.2105613361","-2.0204876762"," 0.0483685473","-0.4294009204","-1.0096794805","-0.9331742675","-1.469941e+00","-1.4569594617","-2.400109e+00","-8.228819e-01","-1.3291043486","-1.637100e+00","-1.8405424897","-0.2549203671"
"2020/03/30"," 0.0012944969","-0.6170499844"," 0.7621597157"," 0.100814078"," 0.6717198815","-1.3788608669"," 0.6017872278"," 0.2119676189"," 0.0233413417","-0.8129189638","-6.009907e-01"," 0.0123660948","-1.608846e+00"," 3.364049e-01","-0.2492415012","-1.334703e-01","-0.5172566051","-0.0699649494"
"2020/03/31"," 0.0602811421","-0.7256640167"," 0.6468232624"," 0.083398777"," 0.7589139998","-1.3418535952"," 0.6859936130"," 0.0741506996","-0.0440205075","-0.8816420470","-2.612720e-01","-0.1403077492","-1.530640e+00"," 2.642753e-01","-0.6371968805"," 6.079092e-02","-0.1004153171","-0.0542104079"
"2020/04/01","-0.1008890256","-0.9893858320"," 0.6273334032"," 0.125273088"," 0.7678163165","-1.4403586442"," 0.4173524208","-0.0801250693","-0.0798372956","-0.5309950571","-1.970881e-01","-0.1152750484","-1.324337e+00"," 3.255420e-01","-0.3534809551","-1.135530e-01","-0.1411636405","-0.0645823202"
"2020/04/02","-0.2478647649","-0.9626856863"," 0.1967880012"," 0.133250302"," 0.7873649269","-1.5164909918"," 0.4059807454","-0.0908875117","-0.5711036650","-0.6113742763","-2.565247e-01","-0.1532939967","-1.493307e+00"," 2.147406e-01","-0.3211467887","-1.409940e-01","-0.4939045792","-0.0872307674"
"2020/04/03","-0.4664671446","-1.1363909698"," 0.0173826684","-0.047237191"," 0.3352552233","-1.7044053919"," 0.4969627182","-0.2331362511","-0.5387237965","-0.2792696710","-4.935112e-01","-0.3409110988","-1.575546e+00"," 9.003471e-02","-0.3582600760","-2.461623e-01","-0.7467179482","-0.1252197076"
"2020/04/04","-2.2062459268","-2.9862634959","-1.7438377026","-2.434515400","-1.9464034493","-3.5413969433","-0.9587859809","-1.3573041153","-2.1788094261","-1.8954330697","-2.576069e+00","-2.7122682419","-2.813329e+00","-2.179439e+00","-2.4453704426","-2.496907e+00","-2.8008207682","-0.5015068884"
"2020/04/05","-1.6135160461","-2.3076862367"," 0.1032186329","-1.620566818","-0.5958649091","-2.5498844358","-0.0516427814","-1.0650307718","-2.1476462450","-0.9839238863","-1.722879e+00","-1.6863546890","-2.430450e+00","-1.091847e+00","-1.8472156718","-1.878371e+00","-1.5630705487","-0.3182490690"
"2020/04/06","-0.6190470241","-1.2373653649"," 0.1575536831","-0.460688422"," 0.0429732036","-1.8701643015"," 0.1459175841","-0.7875173494","-1.4113639155","-0.3598609569","-1.146743e+00","-0.7195627366","-1.611879e+00","-1.502522e-01","-0.8483247869","-6.741873e-01","-0.6928046799","-0.1681213320"
"2020/04/07","-0.6684616339","-1.0744636086","-0.2827378294","-0.380885975","-0.1288307334","-1.9114750600","-0.0358378379","-0.7948780913","-1.0868281139","-0.3413427930","-1.144844e+00","-0.6788098414","-1.525698e+00","-1.741506e-01","-0.9040083726","-6.337067e-01","-0.8217481863","-0.1855672611"
"2020/04/08","-0.7477377215","-1.0410112584","-0.5852645060","-0.523554443","-0.1612167151","-2.0452904221","-0.0207527292","-0.9141528598","-1.2162143737","-0.7632399053","-1.135730e+00","-0.7634767577","-1.510871e+00","-1.302645e-01","-0.8056131008","-6.449894e-01","-0.9133059018","-0.1986718927"
"2020/04/09","-0.8071334280","-1.1801452549","-0.6486423295","-0.719062859","-1.0193289651","-2.3684727808","-0.0735577509","-1.0281770938","-1.2201575063","-0.9679451410","-1.232385e+00","-0.9586122137","-1.536762e+00","-9.028913e-02","-0.8265046864","-7.905171e-01","-0.9334346716","-0.2444863476"
"2020/04/10","-1.1905057152","-1.2787660245","-1.3128397840","-1.948287247","-0.9742757561","-2.6490682682","-0.2587838049","-1.1390456260","-1.5403150098","-1.1785102008","-1.484183e+00","-2.1097747063","-1.720247e+00","-1.043616e+00","-1.0853418739","-8.910172e-01","-1.7895938211","-0.4001271390"
"2020/04/11","-1.9012906983","-1.8187494636","-1.0558873806","-1.877389457","-0.8563139154","-2.5327112155","-0.3137768958","-1.3743203055","-1.8019560697","-1.5265854778","-1.817636e+00","-2.0810682644","-2.370496e+00","-1.215684e+00","-1.6565424028","-1.766495e+00","-2.1035031463","-0.3975807414"
"2020/04/12","-2.2823722420","-2.1076280637","-0.9415362609","-2.321191683","-1.3839004812","-2.7685748759","-0.3578382104","-1.4971197739","-1.8437319614","-1.8256485762","-2.920914e+00","-2.5862503796","-2.712730e+00","-1.559820e+00","-1.8113586104","-2.952713e+00","-2.6057341907","-0.4723992862"
"2020/04/13","-1.9840029012","-2.3474277831","-0.4331754904","-2.022161339","-0.6917023471","-2.2090672840","-0.4061385519","-1.4083296237","-1.8698507746","-1.5397745226","-2.783242e+00","-2.6280285047","-2.718164e+00","-1.307801e+00","-1.5810322927","-2.789294e+00","-1.7372855485","-0.4815290533"
"2020/04/14","-0.6431407370","-0.9763830154","-0.2894377195","-0.746195085"," 0.2369677105","-1.6030630283"," 0.1333947444","-0.9597394910","-0.9518468685","-1.5733601905","-1.279669e+00","-0.8817199587","-1.620460e+00"," 7.917183e-02","-0.4616529429","-9.435026e-01","-1.1244291730","-0.2374268224"
"2020/04/15","-0.5948714990","-1.0822189978","-0.0740464572","-0.566198591"," 0.2103552848","-1.4281812697"," 0.0310753740","-0.8604751780","-1.1139859958","-1.3362566454","-1.160036e+00","-0.6715477951","-1.454777e+00"," 3.702385e-02","-0.8453753866","-4.072633e-01","-0.8576152001","-0.1739325012"
"2020/04/16","-0.6791381349","-1.1567247513","-0.4388314748","-0.520541772"," 0.1036815591","-1.4376706619","-0.0231264700","-0.9444952600","-1.1519697307","-1.4681879999","-1.259540e+00","-0.8366098358","-1.384095e+00","-3.423666e-02","-0.8636999015","-4.965068e-01","-0.7471026167","-0.1967672701"
"2020/04/17","-0.9346378474","-1.4484199853","-0.7105596298","-0.614771094","-0.0377800158","-1.4943490769"," 0.1078977399","-1.0761160875","-1.4265503047","-1.9821016289","-1.399491e+00","-1.0038077724","-1.428214e+00","-1.676328e-01","-0.9581626396","-6.007186e-01","-0.9603282997","-0.2169728318"
"2020/04/18","-1.7033050101","-1.6591273494","-0.9709810117","-1.619372660","-0.9035657641","-2.1185311524","-0.2313129678","-1.3675284356","-1.3254764476","-1.6304142201","-1.921127e+00","-1.8397120197","-2.088356e+00","-1.011896e+00","-1.2160166937","-1.415440e+00","-1.8313966665","-0.3399866097"
"2020/04/19","-1.7764860837","-2.0958985199","-0.3345646721","-1.933248139","-1.0606314422","-2.5205202654","-0.5220462318","-1.4551539358","-1.7703843658","-2.4726803800","-2.366047e+00","-1.9770928486","-2.459940e+00","-1.257397e+00","-1.8668237221","-2.005362e+00","-2.1760794651","-0.3516420720"
"2020/04/20","-0.6691161321","-1.7425460129"," 0.5110635755","-0.453790193"," 0.1269544344","-1.6441022735","-0.3112460482","-1.0564285053","-1.9964217799","-2.4568135888","-1.649011e+00","-1.0828359233","-1.143836e+00","-1.585080e-01","-0.9665465831","-5.918767e-01","-0.9691756733","-0.2350460442"
"2020/04/21","-0.6028072890","-1.6945860690"," 0.7582500294","-0.205229668"," 0.1850955046","-1.3994687314","-0.4176759036","-0.9730964508","-2.0065105156","-1.9198525022","-1.355056e+00","-0.9235835197","-1.009855e+00","-2.371553e-01","-0.8859842595","-4.493833e-01","-0.8601354414","-0.2110312373"
"2020/04/22","-0.6273509693","-1.4091800312"," 0.0037670219","-0.282589244"," 0.0633904940","-1.3662626468","-0.4745971234","-0.9579098758","-1.6442840498","-1.5695133858","-1.458928e+00","-0.8052548829","-1.070801e+00","-2.971184e-01","-0.8649015091","-4.420677e-01","-0.9155409580","-0.1997898234"
"2020/04/23","-0.6407272751","-1.2373267809","-0.5168367302","-0.319474765"," 0.0689731106","-1.4029169511","-0.5435612931","-0.9736499479","-1.3014801765","-1.6564682890","-1.571344e+00","-0.7427158489","-1.174301e+00","-3.614267e-01","-0.8665400648","-4.830838e-01","-1.0297808457","-0.2026467573"
"2020/04/24","-0.8496758072","-1.3083599722","-0.5450089554","-0.583044090","-0.1942511349","-1.4972135429","-0.4449239347","-1.0816587454","-1.3694725717","-1.6013922932","-1.595461e+00","-0.9394745858","-1.346090e+00","-4.765732e-01","-0.9565787024","-6.041084e-01","-1.1510840415","-0.2163103543"
"2020/04/25","-1.6702937600","-1.8441377524","-0.8560210258","-1.495750094","-1.0093679741","-2.0492409415","-0.6617541627","-1.3979861477","-1.6335114825","-1.8427264085","-2.113299e+00","-1.7834952377","-2.348916e+00","-1.336044e+00","-1.4196618622","-1.426990e+00","-1.9337449944","-0.3361359597"
"2020/04/26","-1.9709129383","-2.1029979806","-0.8193657686","-1.875255734","-0.9516163447","-2.4816124001","-0.7957434063","-1.4591398832","-1.6802695756","-2.1302022658","-2.393771e+00","-2.0855109281","-2.460743e+00","-1.444673e+00","-1.9388655558","-1.941911e+00","-2.0960087444","-0.3779134427"
"2020/04/27","-0.7068315876","-1.2764509829","-0.4284977541","-0.483195560"," 0.3111202846","-1.5615622104","-0.3561014662","-1.0558826957","-1.1715166562","-1.6194012816","-1.620527e+00","-0.9909923966","-1.396274e+00","-3.888011e-01","-1.7732894989","-6.505367e-01","-1.1149716358","-0.2017358509"
"2020/04/28","-0.6725113412","-0.8219311607","-0.3320918912","-0.311988550"," 0.1971738443","-1.4157188063","-0.3112289093","-0.9537817104","-0.8798580551","-1.5800241460","-1.498046e+00","-0.9119642457","-1.035402e+00","-3.101538e-01","-0.2053008982","-4.767245e-01","-0.9872285601","-0.1907014611"
"2020/04/29","-0.3932042587","-0.9326287303","-0.1657873375","-0.243818530"," 0.4534949660","-1.4043288206","-0.1862947300","-0.9110932511","-0.7699565543","-1.7562629189","-1.429114e+00","-0.8737744257","-1.105757e+00","-1.367823e-01","-0.3866890180","-5.079925e-01","-0.8093525781","-0.1787168304"
"2020/04/30","-0.7257711276","-1.2892608795"," 0.4448497298","-0.472405712"," 0.4342734104","-1.5896095411","-0.2139055350","-0.8951456176","-0.9213763999","-1.8542910436","-1.642554e+00","-1.1587883841","-1.300282e+00","-4.431155e-01","-0.6230506827","-8.315855e-01","-0.9357692110","-0.2220863294"
"2020/05/01","-1.7608190344","-2.0177272839"," 0.3490820191","-1.972400740","-0.2788618988","-2.5263713784","-0.7196694400","-1.2758132072","-1.0623877963","-2.5138848420","-2.556320e+00","-2.2926928373","-2.556866e+00","-1.522017e+00","-0.4380577403","-2.111374e+00","-1.8615201829","-0.3872709364"
"2020/05/02","-1.6542585555","-1.8604973793","-0.1319444848","-1.713268588","-0.9608457162","-2.3664228549","-0.8978028363","-1.2244263882","-1.5858652965","-2.2915689160","-2.359780e+00","-2.3379738319","-2.322705e+00","-1.533314e+00","-1.2608311930","-2.211523e+00","-2.1306686952","-0.3917219566"
"2020/05/03","-1.9397015581","-1.8211416731","-0.6961258635","-2.065496522","-1.2229337772","-2.5738726417","-1.0246480055","-1.3573271776","-1.4498183396","-2.4479008646","-2.687346e+00","-2.4268271043","-2.555948e+00","-1.721459e+00","-1.6396106602","-2.510867e+00","-2.3574240951","-0.3972288002"
"2020/05/04","-0.5942170008","-0.8810033040","-0.9723395061","-0.398992311"," 0.0955968792","-1.6199647353","-0.5498398519","-1.0096618491","-1.0034894727","-1.9422535329","-1.796178e+00","-1.1909122595","-1.172432e+00","-1.797500e+00","-1.0270639082","-8.177874e-01","-1.2673799156","-0.2105757841"
"2020/05/05","-0.2637772510","-0.9403455354","-0.4460637095","-0.196209839"," 0.1561766813","-1.3430482540","-0.6640707738","-0.9623839769","-1.0405495910","-1.6267256581","-1.526719e+00","-0.7099939226","-8.229117e-01","-6.125765e-01","-1.5248844496","-4.544329e-01","-1.1843976529","-0.1493587290"
"2020/05/06","-0.5115457042","-0.7706915746","-0.3931565898","-0.365095214"," 0.1807199659","-1.2768804469","-0.6847545973","-0.9955284559","-0.9050532517","-1.6259193738","-1.449053e+00","-0.7693718306","-7.372221e-01","-6.034517e-01","-0.9453272864","-3.120133e-01","-1.1300466584","-0.1221350470"
"2020/05/07","-0.6529991153","-0.7231174710","-0.3393590801","-0.430416229"," 0.0872730524","-1.3905766686","-0.7089890345","-1.0173031832","-1.2193049371","-1.7034405360","-1.525200e+00","-1.0038932083","-7.770548e-01","-4.922157e-01","-0.8573914620","-3.929423e-01","-1.1586049723","-0.2085883518"
"2020/05/08","-0.8752830471","-0.8611325308","-0.6123706249","-0.749656323","-0.9813613121","-1.4951636170","-0.6420215493","-1.3896836921","-1.6388045164","-1.4854256897","-1.588245e+00","-1.1210257433","-8.432707e-01","-5.282805e-01","-0.8223536785","-6.198839e-01","-1.1912420978","-0.3983260285"
"2020/05/09","-1.6625215946","-1.6705096370","-1.1256646760","-1.625725335","-1.2692592859","-2.2064607557","-0.9798982775","-1.4512064257","-1.8390783544","-1.6022857724","-2.140834e+00","-1.9386467211","-1.838827e+00","-1.389490e+00","-1.5973359223","-1.579765e+00","-2.0171782477","-0.4215541434"
"2020/05/10","-1.9493144996","-1.9246240300","-0.7383601112","-2.041358783","-1.0867069688","-2.6413844399","-1.1082259635","-1.5261091814","-2.3104425611","-1.8711724181","-2.587082e+00","-2.1986279787","-2.266144e+00","-1.700603e+00","-1.4491558654","-2.235770e+00","-2.4275199658","-0.4332717130"
"2020/05/11","-0.4772663639","-1.1782546376"," 0.1742500321","-0.063864468"," 0.2872774265","-1.5635578337","-0.4909305170","-0.8559318898","-1.5391427271","-1.6928942520","-1.462725e+00","-0.9526317049","-8.958974e-01","-2.497562e-01","-0.7403985825","-5.101406e-01","-1.2553955047","-0.2173247729"
"2020/05/12","-0.3711558525","-0.5309304392","-0.2146685714","-0.188044712"," 0.4271925807","-1.1923719120","-0.4832437101","-0.6783938703","-0.9146357745","-1.5032349908","-1.161175e+00","-0.5660345342","-6.715062e-01","-3.175406e-01","-0.4307661673","-2.689170e-01","-1.0423024659","-0.1579709356"
"2020/05/13","-0.3612974742","-0.7404416985","-0.0644174909","-0.133562040"," 0.4780855128","-1.2745047050","-0.5671872985","-0.6092913023","-0.9587917553","-1.0742384865","-1.298468e+00","-0.3409110988","-4.996598e-01","-3.379628e-01","-0.4825718377","-2.590313e-01","-0.9514146040","-0.1060699693"
"2020/05/14","-0.2715494164","-0.7328406454"," 0.2057717299","-0.259688094"," 0.3535315340","-1.2567748822","-0.6153533851","-0.6314773087","-0.9200709033","-0.9439191623","-1.208838e+00","-0.6483946828","-5.907588e-01","-3.288380e-01","-0.6676467079","-2.809932e-01","-0.9679885070","-0.1310577899"
"2020/05/15","-0.1914961123","-0.7086098773"," 0.0266833477","-0.406502773","-0.0079981839","-1.4543958852","-0.5298130204","-0.7293732540","-1.0782668980","-0.9850272792","-1.268275e+00","-0.7093958717","-6.499260e-01","-3.262309e-01","-0.6467824316","-4.954494e-01","-1.0884958371","-0.1174977050"
"2020/05/16","-1.4188028486","-1.4303240773","-0.3396032879","-1.464889915","-0.8354202216","-2.1414061534","-0.7491683830","-1.1728435391","-1.5973216953","-0.8649156858","-1.855804e+00","-1.8178404450","-1.689299e+00","-1.182660e+00","-1.3312890896","-1.493816e+00","-2.1185781689","-0.3399245025"
"2020/05/17","-1.8691384771","-1.6969396946","-0.6479763082","-1.930162727","-0.8500658465","-2.5395126253","-0.9265333842","-1.3961373139","-1.7855973978","-1.1919602923","-2.366617e+00","-1.9902499677","-2.202158e+00","-1.424251e+00","-1.8016638224","-2.199101e+00","-2.5116496016","-0.3957589284"
"2020/05/18","-0.6124611366","-0.9002181487","-0.3248785507","-0.425081922"," 0.4167476243","-1.4986797150","-0.5403820229","-0.9415048385","-1.5478637997","-0.4691824434","-1.277960e+00","-0.9885147573","-7.300669e-01","-3.540399e-01","-0.8329496723","-5.271867e-01","-1.2688257383","-0.2059384421"
"2020/05/19","-0.3268545095","-0.7298310914","-0.3647297650","-0.297628353"," 0.2391049093","-1.2815979916","-0.4988201346","-0.9382222936","-1.1263748923","-0.3782650138","-1.047809e+00","-0.5246835882","-2.867430e-01","-1.554664e-01","-0.6841415023","-2.471881e-01","-1.0265841185","-0.1721934979"
"2020/05/20","-0.3569614240","-0.7706144066","-0.6706914107","-0.546340420"," 0.0747627357","-1.0777661205","-0.6847660233","-0.9667965783","-1.1113217170","-0.7798031798","-9.982470e-01","-0.5097323164","-3.685313e-01","-2.189056e-01","-0.6328820171","-2.961126e-01","-0.9706082316","-0.1771413762"
"2020/05/21","-1.6774114273","-1.8047820463","-1.0299423115","-1.980474941","-1.0064207004","-0.9983484611","-1.0008706063","-1.3725099089","-1.2659831018","-1.3030929580","-1.290872e+00","-0.8273827652","-4.856856e-01","-1.615496e-01","-1.6607753385","-3.773225e-01","-1.0191759354","-0.1954837201"
"2020/05/22","-1.1050118952","-1.6734034389","-0.6336984193","-1.292446315","-0.6838936787","-0.9638391124","-1.0255563684","-1.2363227309","-2.6210353036","-1.6051373705","-1.335877e+00","-1.0226890928","-5.568190e-01","-4.222588e-01","-0.7574395622","-5.549788e-01","-1.0376798127","-0.2406149951"
"2020/05/23","-1.5313765292","-2.1376078516"," 0.2977903552","-1.572412573","-1.1198245701","-1.7331179303","-1.3915152220","-1.4339211743","-3.0575507435","-1.6485873718","-1.867388e+00","-1.7597440745","-1.566022e+00","-1.360377e+00","-1.5402322550","-1.468504e+00","-1.9028388767","-0.3804805427"
"2020/05/24","-1.9634271158","-2.0345499191","-0.1141541606","-1.883717885","-1.0796885252","-2.1712318966","-1.5579198819","-1.5701698521","-2.5002013787","-2.0263358467","-2.429471e+00","-2.0550103336","-2.090454e+00","-1.372544e+00","-1.3506240472","-2.120070e+00","-2.2713512206","-0.4198772474"
"2020/05/25","-0.3186732827","-0.8743282675","-0.0172816104","-0.282486195"," 0.0505890420","-1.0450216086","-1.2413239831","-1.0145241668","-2.0578067636","-1.4925724468","-1.414113e+00","-0.7745834168","-6.501063e-01","-3.614267e-01","-0.7803793424","-4.194205e-01","-0.9195401831","-0.1906600563"
"2020/05/26","-0.1787333985","-0.6873886632","-0.4597010844","-0.323620976"," 0.0680174679","-0.8514190035","-1.3390986824","-0.9314650172","-1.2852724804","-1.4201457308","-1.249286e+00","-0.6517266805","-3.996271e-01","-4.722280e-01","-0.8140243535","-2.493938e-01","-0.6020494622","-0.1481993935"
"2020/05/27","-0.3670652391","-0.7574958378","-0.4336530417","-0.332786286"," 0.0761928913","-0.7946048318","-1.2957172118","-0.9417969619","-1.2477860776","-1.5468647645","-1.212257e+00","-0.6655672864","-3.090527e-01","-5.243699e-01","-0.7839568558","-3.246280e-01","-0.4708377386","-0.1718622592"
"2020/05/28","-0.1731701643","-0.9175423763","-0.1428464492","-0.292481959"," 0.1275376505","-0.8422825787","-1.2006390364","-0.9606927359","-1.1004425786","-1.4214983291","-1.234474e+00","-0.6569382667","-3.750308e-01","-4.830909e-01","-0.9614670603","-3.729712e-01","-0.4191396298","-0.1883827901"
"2020/05/29","-0.4640945888","-0.9670456812","-0.4333030263","-0.620402425","-0.0508319578","-0.8710222685","-1.1776985880","-1.0258170439","-1.2780878086","-1.3504295939","-1.286505e+00","-0.7976510933","-5.560404e-01","-6.138800e-01","-0.9717080337","-6.239207e-01","-0.4541709846","-0.2293528788"
"2020/05/30","-1.3250050835","-1.8205243287"," 0.0655034100","-1.720385039","-0.9630065461","-1.6655654050","-1.6426432913","-1.4142874043","-2.0176472010","-1.5842105805","-2.233691e+00","-1.8861891160","-1.663916e+00","-1.522886e+00","-1.6964685442","-1.497017e+00","-1.6419541031","-0.3983467309"
"2020/05/31","-1.6454637367","-2.1540832305"," 0.0289270362","-2.299624109","-1.1783002570","-2.2141853110","-1.8362359962","-1.6208148313","-2.0105424575","-1.9105511684","-2.271290e+00","-2.2119559696","-2.080291e+00","-1.744923e+00","-2.1057797666","-2.204028e+00","-2.1494511255","-0.4013899866"
"2020/06/01","-1.8898369808","-2.0203509976","-0.5268081543","-2.191404354","-0.8800660300","-1.0708561053","-1.3486422060","-1.4491115931","-1.2248288752","-1.3827886118","-1.232385e+00","-2.5376373872","-1.603437e+00","-6.964379e-01","-1.7855240484","-6.137014e-01","-0.8932699831","-0.2244050004"
"2020/06/02","-0.5396073120","-0.7089571336","-0.7078501988","-0.451153348"," 0.5070383650","-0.7390939243","-1.3177835752","-0.8931814719","-1.4778287908","-1.2803119295","-1.182064e+00","-0.9371678181","-2.047712e+00","-5.908507e-01","-0.6618571443","-3.354785e-01","-0.5679267207","-0.1762718746"
"2020/06/03","-0.3898908619","-0.5890765658","-0.7615362326","-0.237726509"," 0.4177042121","-0.6263208480","-1.2691004644","-0.8568543849","-1.6161315037","-1.1714237266","-1.083319e+00","-0.6329307960","-5.006597e-01","-6.112729e-01","-0.5858008490","-2.611342e-01","-0.5383934714","-0.1630016236"
"2020/06/04","-0.2969112194","-0.4777616518","-0.3620567054","-0.123742065","-0.0051255845","-0.8214439280","-1.2930521093","-0.8767110912","-1.3802273771","-1.1049348796","-1.021984e+00","-0.6152455773","-1.717116e-01","-4.991680e-01","-0.0918582229","-2.838526e-01","-0.5603063067","-0.1615110493"
"2020/06/05","-0.4339467681","-0.7022820971"," 0.3186930297","-0.277079147","-0.7879434046","-0.9596306552","-1.1876991495","-0.9511180059","-1.5930410874","-1.2807624368","-9.454567e-01","-0.4430923621","-3.444432e-01","-5.208938e-01","-0.2686856959","-2.971260e-01","-0.7241883170","-0.1587162227"
"2020/06/06","-1.4931702001","-1.8454110253"," 0.0549037532","-1.418669356","-1.0673067619","-1.7553820263","-1.5444086976","-1.3737053088","-2.1704524716","-1.5214334398","-1.678634e+00","-1.5509388844","-1.555875e+00","-1.535052e+00","-1.3543927254","-1.423889e+00","-1.7617451541","-0.3416013985"
"2020/06/07","-1.8047522223","-1.7973739133","-0.3089469453","-1.937176128","-1.2162111953","-2.3033367245","-1.8046118268","-1.5126061599","-1.7012196879","-1.8370468949","-2.112919e+00","-1.8630360037","-1.966997e+00","-1.607182e+00","-1.5391945030","-2.104168e+00","-2.2261128882","-0.4039156818"
"2020/06/08","-0.3334403970","-0.5636111089","-0.1844902525","-0.473927202","-0.0066077286","-1.1393589274","-1.2199546026","-0.9423965837","-1.3532648756","-1.4182645803","-1.187001e+00","-0.6352375636","-3.752685e-01","-4.322526e-01","-0.5902249495","-4.091971e-01","-1.0508447577","-0.1815923965"
"2020/06/09","-0.1791424598","-0.3456885320","-0.0983014385","-0.280043324"," 0.0111080518","-0.9294926717","-1.2013217368","-0.8175599387","-1.4292057026","-0.7806019286","-9.712822e-01","-0.4727385981","-1.533935e-01","-5.730356e-01","-0.5354971880","-2.440248e-01","-0.8902191646","-0.1373306231"
"2020/06/10","-0.1501400109","-0.3404411045","-0.0605205582","-0.361585482"," 0.0860054789","-0.7805404395","-1.2023500722","-0.7662884316","-1.1387371460","-0.7637367013","-1.040403e+00","-0.3703010274","-1.802109e-01","-4.209552e-01","-0.4174119380","-3.123281e-01","-1.7194647892","-0.1229217390"
"2020/06/11","-1.7292804052","-0.4568876939","-0.2323875700","-1.433508429"," 0.2294350537","-0.7982566866","-1.1615965698","-0.7825435635","-1.1796871113","-0.8759657629","-2.221918e+00","-0.3669690296","-2.683921e-01","-3.288380e-01","-0.2350406848","-2.177949e+00","-2.0093456028","-0.1357365368"
"2020/06/12","-1.1831426111","-0.5299272545","-0.0821506601","-1.072103062","-0.1003939850","-0.8894987530","-1.1727054484","-0.8540061814","-1.2669777659","-0.8671273159","-1.365310e+00","-0.4705172663","-4.625809e-01","-3.618612e-01","-0.5488241079","-1.222705e+00","-1.5056289425","-0.1533957008"
"2020/06/13","-1.6689029515","-1.5669115281","-0.5657066276","-1.641261505","-1.1389393130","-1.7602692668","-1.5260643370","-1.3055905793","-1.6654739472","-1.1220773008","-1.711296e+00","-1.3736595188","-1.504052e+00","-1.157024e+00","-1.4018835325","-1.466926e+00","-1.9729347475","-0.3399866097"
"2020/06/14","-1.8393997177","-2.0870241940","-1.2418201937","-1.941243537","-1.1197650196","-2.2539212920","-1.6288207499","-1.4837628141","-1.6267974999","-1.4099670650","-1.994996e+00","-1.6818265895","-1.996249e+00","-1.713638e+00","-1.3336376861","-2.249446e+00","-2.2215897182","-0.3964007035"
"2020/06/15","-0.2360428921","-0.8231658495","-0.5827822780","-0.478303758"," 0.1854036545","-0.8834440049","-1.2804892787","-0.9159132878","-1.2277951056","-0.5167736670","-9.731811e-01","-0.3550934480","-3.672036e-01","-5.643453e-01","-0.5295983873","-3.871774e-01","-0.7991853939","-0.1656308309"
"2020/06/16","-0.2495419163","-0.6799033622","-0.7373804460","-0.271181101"," 0.3181822094","-0.7344917727","-1.3482537238","-0.8246669945","-1.8449131250","-0.2827553163","-8.243050e-01","-0.1092091038","-1.088152e-01","-4.935193e-01","-0.2014776015","-5.778587e-02","-0.4460067291","-0.1495864556"
"2020/06/17","-0.2592775762","-0.5367180430","-0.4806755569","-0.234974491"," 0.3910501957","-0.7219614309","-1.3290866949","-0.8423020252","-1.6987063849","-0.3999071254","-7.211930e-01","-0.0188179863","-2.451890e-02","-3.970569e-01","-0.5298441707"," 1.083403e-01","-0.4243061245","-0.1540354056"
"2020/06/18","-0.2765808709","-0.7058318275","-0.1601072629","-0.255499450"," 0.4554071965","-0.7379671438","-1.5467110263","-0.8453808525","-1.4381221556","-0.3606537851","-6.678331e-01","-0.1477406672","-9.446392e-02","-1.967454e-01","-0.3142375453"," 1.409911e-01","-0.4427237831","-0.1490895975"
"2020/06/19","-0.4596358202","-0.8580072247","-0.3420363910","-0.526264028"," 0.1516839322","-0.7111144720","-2.0771492675","-0.9232548111","-1.3456183954","-0.2077192104","-7.012542e-01","-0.4394186210","-2.112657e-01","-2.475837e-01","-0.6920065698"," 2.630411e-02","-0.5251356754","-0.1666866543"
"2020/06/20","-1.3055337638","-1.6563492996","-0.7335794015","-1.690719018","-1.0397538175","-1.3707154660","-2.2048456698","-1.3007013554","-1.7124185398","-0.4406083326","-1.378413e+00","-1.3701566494","-1.346983e+00","-1.032753e+00","-1.6001760856","-1.029388e+00","-1.5578576284","-0.3277721821"
"2020/06/21","-1.6184656883","-2.0696227984","-0.7501978118","-2.123246458","-1.0360134833","-1.7607579909","-2.1510294516","-1.5163941552","-2.3004603965","-1.2230382978","-1.895682e+00","-1.6697801362","-1.894036e+00","-1.555040e+00","-1.6724637027","-1.912847e+00","-2.0005844480","-0.3877884969"
"2020/06/22","-0.3025153598","-0.7356186953","-0.3770832778","-0.405581392"," 0.1281359906","-0.2635925676","-1.5691087422","-0.8335729156","-1.2977945908","-0.6076744112","-1.789911e+00","-0.3790154829","-2.200519e-01","-1.428162e+00","-0.7643214962","-1.568674e-01","-0.3488646892","-0.1633535647"
"2020/06/23","-0.3279998812","-0.5424670628","-0.4798342918","-0.257687728"," 0.0718797387"," 0.0056808124","-1.3067061179","-0.7637784763","-1.7817341935","-0.4878674618","-6.902404e-01","-0.3563749856"," 1.574086e-01","-2.065161e+00","-0.6051631159","-5.121900e-02","-0.1544744942","-0.1352189763"
"2020/06/24","-0.2952749741","-0.4778388199","-0.2487509083","-0.201241061"," 0.2337576588","-0.5567048211","-1.0186893733","-0.6715520319","-2.0558174354","-0.3838546412","-6.317534e-01","-0.3739747684"," 3.086502e-01","-2.325001e+00","-0.4318312285","-1.699188e-03","-0.5349579845","-0.1496485628"
"2020/06/25","-0.1646616884","-0.3432191544","-0.0693635251","-0.186474729"," 0.4568751619"," 0.0730975810","-0.8239112262","-0.6187353456","-1.8471067145","-0.1603901099","-4.739522e-01","-0.1679889610"," 4.461552e-01","-6.729741e-01","-0.2570519502"," 6.772074e-02","-0.3076255820","-0.1546378460"
"2020/06/26","-0.4435188034","-0.1926642862","-0.0497418786","-0.465234706"," 0.1410376386","-0.1481450847","-0.7460433860","-0.7387288915","-1.6306962279","-0.1303250730","-2.267114e-01","-0.2003691439"," 2.999706e-01","-4.057472e-01","-0.1971354288","-4.179851e-02","-0.3839557340","-0.1530851645"
"2020/06/27","-1.3282366681","-1.4587605042","-0.2631190171","-1.486354439","-0.9265371063","-0.9889540987","-1.1543468054","-1.2734800635","-1.9440242966","-0.4551854996","-6.710612e-01","-1.1665630454","-7.967581e-01","-1.193089e+00","-0.9424051953","-1.073867e+00","-1.4159282469","-0.3146054432"
"2020/06/28","-1.6656713669","-1.9848536940","-0.6078133393","-1.898520587","-1.0237054491","-1.3223589356","-1.2891987081","-1.4410512925","-3.0216451461","-0.7862082415","-9.348227e-01","-1.3329920595","-1.302970e+00","-1.476393e+00","-1.6527191061","-1.657364e+00","-1.8572291404","-0.3664028973"
"2020/06/29","-0.0673050897","-0.9315097936","-0.0341692634","-0.273175404","-0.0105342760"," 0.2496627225","-0.8912157769","-0.8437664861","-2.0104536482"," 0.4746297810"," 2.109921e-01"," 0.1079687985"," 4.388689e-01","-3.375283e-01","-0.4965268707","-2.471304e-02","-0.3976512561","-0.1526711161"
"2020/06/30","-0.1862192210","-0.4931566781","-0.1196344288","-0.055796329","-0.0693890062"," 0.5723563572","-0.7428698288","-0.8182441226","-1.7149496047"," 1.1532369245"," 2.577058e-01","-0.0007910243"," 9.056335e-01","-5.817259e-01","-0.1526486406","-1.203350e-01","-0.0609337466","-0.1329831150"
"2020/07/01"," 0.0086576010","-0.3361968617","-0.1301811818"," 0.030770989","-0.1356270445"," 0.6816540624","-0.8264963471","-0.6526447268","-1.6533958833"," 1.6438985646"," 7.529470e-01"," 0.5373693246"," 1.268825e+00","-6.820989e-01","-0.2250181856"," 6.187109e-02","-0.0240254752","-0.0973335482"
"2020/07/02","-0.0235764325","-0.3973525424","-0.2899516422","-0.085013783","-0.0748978936"," 0.6880617778","-1.1371678915","-0.7060418163","-1.9604451350"," 1.7672299126"," 1.005885e+00"," 0.7595879414"," 1.286815e+00","-5.248044e-01","-0.3445235171"," 1.840519e-01","-0.1205241902","-0.0870444456"
"2020/07/03","-0.3005109592","-0.7299468435","-0.4630373311","-0.379697880","-0.3629489970"," 0.2516854971","-1.2529670248","-0.7846307086","-1.8058547976"," 1.7938841197"," 4.371548e-01"," 0.3551346803"," 8.442451e-01","-6.395164e-01","-0.4670874861"," 4.152370e-02","-0.2441552931","-0.1215967841"
"2020/07/04","-1.3336771839","-1.7389576985","-0.2597331731","-1.411383178","-1.1665017098","-0.6796053459","-1.5390099369","-1.2491454123","-2.1184102255"," 1.1658032251","-4.572416e-01","-1.0003049030","-6.393368e-01","-1.557213e+00","-0.7292837128","-1.181914e+00","-1.1264055728","-0.3174830795"
"2020/07/05","-1.7066593131","-2.1785455028","-0.8717920304","-1.730750568","-1.2192501578","-1.0630229447","-1.6667777514","-1.3659448191","-2.5936021128","-0.1546309368","-8.664612e-01","-1.3359823139","-1.246032e+00","-1.760566e+00","-1.3259910927","-1.946835e+00","-1.3534925834","-0.3912458009"
"2020/07/06","-0.0798632728","-0.9040765513","-0.1518604087","-0.023257056","-0.2494742340"," 0.6599737202","-1.2699117067","-0.7804641058","-1.5220025334"," 0.3734260374"," 5.332407e-01"," 0.3973399847"," 7.354836e-01","-7.511868e-01","-0.5178280953","-1.011899e-01"," 0.3037053842","-0.1226526075"
"2020/07/07","-0.3260363868","-0.5238309785","-0.4286304860","-0.088481083","-0.2042300856"," 0.8911401994","-1.2518729903","-0.2399627146","-1.4320209572"," 0.5191487279","-1.608185e-01","-0.2059224734"," 7.750377e-01","-6.986105e-01","-0.4612433039","-2.085218e-01"," 0.5623219406","-0.1370821941"
"2020/07/08","-0.2825940726","-0.2030433891","-0.3946945793","-0.027439637","-0.2272241137"," 0.9110692804","-1.2340485103","-0.6146955859","-1.7672405168"," 0.4000630208","-9.511553e-02","-0.1518415874"," 7.570556e-01","-8.845830e-01"," 0.0665354981","-1.802328e-01"," 0.2869524114","-0.1253439221"
"2020/07/09","-0.2074085984","-0.6924817546","-0.4660674915"," 0.014695327","-0.1556331533"," 0.7384139314","-1.1072976052","-0.5447935222","-1.8187232643"," 0.2371677677"," 1.739630e-01"," 0.2270663579"," 8.936181e-01","-7.942039e-01"," 0.1619813696","-1.097159e-01"," 0.3650997901","-0.1078917823"
"2020/07/10","-0.3067286916","-0.6710290363","-0.5264529430","-0.271653914","-0.3353459547"," 0.5239862511","-1.1835401042","-0.6606281528","-1.7077027664"," 0.2645857379"," 4.567138e-01"," 0.3790567152"," 9.301314e-01","-7.824719e-01","-0.3544640886"," 3.902936e-02"," 0.3467617181","-0.1185328260"
"2020/07/11","-1.1318463191","-1.6395266644","-0.5903338250","-1.618663440","-1.4533126519","-0.4033676481","-1.4129731536","-1.1844131647","-1.6485468959"," 0.0355606442","-1.355628e-01","-0.8807801645","-3.713836e-01","-1.799238e+00","-1.4713036771","-1.214583e+00","-0.6204472241","-0.3098231842"
"2020/07/12","-1.7960392157","-2.0068851727","-0.5865889908","-2.100333184","-1.5747246366","-1.0739377820","-1.6115190072","-1.3907445615","-1.6210248958","-0.2536827948","-1.171240e+00","-1.7673478642","-1.184775e+00","-1.852249e+00","-1.8642839607","-2.145412e+00","-1.0794097038","-0.3826749992"
"2020/07/13","-0.4733802812","-0.9382234140","-0.4332104447","-0.424712157","-0.7682605695"," 0.5340458213","-1.1683350230","-0.9592205875","-1.6587688456"," 0.6403653291","-2.384848e-01","-0.4319857030"," 3.449177e-01","-8.237509e-01","-0.9363152298","-4.129528e-01"," 0.7334197997","-0.1728352729"
"2020/07/14","-0.3909544213","-0.4887580991","-0.6099705868","-0.140393590","-0.5775110884"," 0.5221263846","-1.1408584729","-1.2072948861","-1.6367619026"," 0.4825058540","-1.165735e-01","-0.2080583694"," 6.107071e-01","-7.051282e-01","-0.1541506501","-9.613855e-02"," 0.8029519323","-0.1454666741"
"2020/07/15","-0.1919460798","-0.5043846295","-0.5010912328"," 0.030849791","-0.6260030984"," 0.5725599922","-1.1281271096","-0.7087016770","-1.9054011348"," 0.6355636857","-4.954120e-02","-0.0928054228"," 7.029699e-01","-5.430540e-01","-0.7270716626","-2.874466e-02"," 0.9158720094","-0.1557350742"
"2020/07/16","-0.1477674551","-0.3823433564","-0.5376406824","-0.012394467","-0.6986536783"," 0.6084947861","-1.1732281855","-0.6612546807","-1.7289281875"," 0.8238461277","-1.479076e-02","-0.0123248626"," 7.191653e-01","-4.948228e-01","-0.2668286661","-7.055434e-02"," 1.1927934767","-0.1478681547"
"2020/07/17","-0.4241292960","-0.6487660535","-0.6049130767","-0.361239965","-0.8860361969"," 0.5101797965","-1.1904185253","-0.6688114528","-1.7048875117"," 0.7542930776","-1.579701e-01","-0.1975497612"," 6.029045e-01","-4.904777e-01","-0.4717027514","-2.014180e-01"," 1.2634398212","-0.1715310205"
"2020/07/18","-1.2622141679","-1.6036049365","-1.0401900635","-1.564398989","-1.5556202914","-0.4140788503","-1.5219252871","-1.1306778270","-1.5605546478"," 0.2579465416","-8.805133e-01","-1.4072358035","-7.703341e-01","-1.299111e+00","-1.4146096487","-1.144322e+00","-0.1074918895","-0.3288280055"
"2020/07/19","-1.6934875380","-2.0788057965","-1.3031914511","-2.005782591","-1.5782749766","-0.9007801333","-1.6825969774","-1.3220225227","-1.7567521392","-0.1503045597","-1.288973e+00","-1.7449636744","-1.456162e+00","-1.427727e+00","-1.6621408016","-1.967977e+00","-0.9893044431","-0.3703777619"
"2020/07/20","-0.2793215818","-1.6056498898","-0.7956412425","-0.363907118","-0.8439888668"," 0.7518266916","-1.3117478178","-0.6922043903","-1.6860510606"," 0.9115260408","-1.553116e-01","-0.3796135338"," 4.722678e-01","-3.127609e-01","-0.8871039393","-1.466658e-01"," 0.5594103986","-0.1550104896"
"2020/07/21","-0.1080885052","-2.0079269414","-0.5861988252","-0.293421524","-0.8574898001"," 0.9145718028","-1.3599596082","-0.6027992433","-1.6981646482"," 1.1478362195"," 3.515130e-01"," 0.0296241343"," 1.039122e+00","-5.143760e-01","-0.8094363975","-1.147495e-01"," 0.8886732994","-0.1132951138"
"2020/07/22","-0.1082521297","-1.2703547069","-0.5262432171","-0.159712268","-0.8493758177"," 0.8339866360","-1.3807719737","-0.6015846248","-2.2435425202"," 1.1910031063"," 5.697001e-01"," 0.1938318166"," 1.255703e+00","-6.512483e-01","-0.8042476376","-1.577812e-01"," 0.8363981879","-0.1186984454"
"2020/07/23","-0.1563168371","-1.2174174237","-0.7634421869","-0.170241463","-0.7187354067"," 0.9765040014","-1.2759674595","-0.5592151951","-1.8889270109"," 1.4371959185"," 5.824230e-01"," 0.1184774067"," 1.201560e+00","-6.894857e-01","-0.7303760833","-1.327340e-01"," 0.7351309110","-0.1294430012"
"2020/07/24","-0.3385536638","-1.1937654160","-0.8154660018","-0.440848436","-0.7782442464"," 0.8796144570","-1.2222712137","-0.6614699296","-1.4964254569"," 1.4740417091"," 4.768424e-01","-0.0889608100"," 9.207715e-01","-6.951344e-01","-0.5332578285","-1.166791e-01"," 0.4737619858","-0.1480130717"
"2020/07/25","-1.3328999674","-2.0081970295","-1.0499139733","-1.535769520","-1.5255766266","-0.2370657118","-1.4089426502","-1.1370391992","-1.6887242203"," 1.1496527811","-4.800288e-01","-1.0771971580","-4.766945e-01","-1.545915e+00","-1.0741723856","-1.095323e+00","-0.6659972705","-0.3419326372"
"2020/07/26","-1.7161904423","-2.3451899096","-1.2806652909","-1.942340707","-1.2676835626","-0.6609116507","-1.6075884808","-1.3392731804","-2.0033222620"," 0.5950777747","-9.454567e-01","-1.5405157121","-1.109413e+00","-1.687567e+00","-1.8169843185","-1.937022e+00","-1.1732820621","-0.3807289717"
"2020/07/27","-0.5416526187","-1.4671718218","-0.7813170628","-0.386717343","-0.4555924524"," 1.0870235168","-1.1851968668","-0.7146594577","-1.5685563651"," 1.6261926056"," 3.422082e-01","-0.1636317332"," 8.335165e-01","-4.313836e-01","-0.5710811567","-1.522229e-01"," 0.3059934981","-0.2043443557"
"2020/07/28","-0.2965430642","-1.4447930869","-0.3643098410","-0.156317709","-0.3481360638"," 1.2697112846","-1.1184721830","-0.6617966466","-1.7579954693"," 1.8900843796"," 8.416270e-01"," 0.2915704162"," 1.350047e+00","-2.197747e-01","-0.7918492326"," 1.662774e-01"," 0.4891487225","-0.1717670281"
"2020/07/29","-0.2993655875","-1.2342786429","-0.5939223095","-0.325978983","-0.3071341746"," 1.2922061669","-1.1033442270","-0.6049248257","-1.4713723552"," 2.0204139305"," 1.187992e+00"," 0.5672718682"," 1.536401e+00","-2.419350e-01","-0.8756340491"," 6.077452e-02"," 0.5750756883","-0.1464396878"
"2020/07/30","-0.3907907968","-1.1391304356","-0.5384172348","-0.403477978","-0.4473631500"," 1.4084003116","-1.2266273567","-0.5614945267","-1.5429615267"," 2.4910686335"," 1.479478e+00"," 0.7055070554"," 1.790216e+00","-5.604346e-01","-0.9586815156","-8.356767e-02"," 0.5579247826","-0.1586541154"
"2020/07/31","-0.5707777861","-1.1100766643","-0.6767540932","-0.444291489","-0.6062626033"," 1.2233368018","-1.1916439583","-0.5981291120","-1.5617802160"," 2.7308693017"," 1.686082e+00"," 0.4252775040"," 1.757932e+00","-6.512483e-01","-0.8611055216","-2.440468e-01"," 0.3534337255","-0.1958977685"
"2020/08/01","-1.6812566039","-1.6346650771","-1.1044785883","-1.569884839","-1.3233376934"," 0.1679779266","-1.4782867327","-1.1138461358","-1.5490627252"," 1.8752763074"," 1.044243e+00","-0.9903089099"," 5.844962e-01","-1.518106e+00","-1.1666142383","-1.193907e+00","-0.7562617043","-0.3614757214"
"2020/08/02","-1.9842892441","-1.9924161630","-0.7903433035","-2.053748923","-1.3777904180","-0.6431818280","-1.5494589669","-1.4220748002","-1.7832883561"," 0.7156344931"," 2.115618e-01","-1.5022404563","-4.071265e-01","-1.609354e+00","-1.7362308300","-1.989649e+00","-1.3725933600","-0.3917840639"
"2020/08/03","-0.5718822517","-1.1047906528","-0.4504103246","-0.705266401","-0.2213541427"," 0.3461992995","-1.2051665686","-1.0710500521","-1.4005025389"," 1.4909806754"," 6.202117e-01"," 0.0825089185"," 7.332707e-01","-4.105269e-01","-0.6943278571","-2.164492e-01","-0.1346773351","-0.2275724707"
"2020/08/04","-0.4793116706","-1.1099994962","-0.3698005011","-0.598634815","-0.0323807768"," 0.4276533091","-1.1793810589","-1.0415302099","-1.6270017613"," 1.5944493348"," 3.492343e-01"," 0.2381730169"," 4.151823e-01","-2.449766e-01","-0.9915345581","-1.090276e-01"," 0.1529816867","-0.1832899949"
"2020/08/05","-0.5646009599","-1.0160473938","-0.2406367860","-0.516001549"," 0.0998570981"," 0.6704677117","-1.0641275146","-0.9973849772","-1.5032460106"," 1.4025870554","-9.369116e-01"," 0.1307801675"," 1.516714e-01","-3.166716e-01","-0.8519569188","-1.778430e-01"," 0.3348104683","-0.1804744658"
"2020/08/06","-0.6206832695","-0.7787942200","-0.6708118613","-0.423439198"," 0.2355952149"," 0.7961783999","-0.9098943465","-0.9063500890","-0.9296711879"," 0.8442938837","-2.760836e-01"," 0.2233926168"," 1.049622e-01","-2.023941e-01","-0.6283213703","-8.196517e-02"," 0.5645172034","-0.1627531945"
"2020/08/07","-0.7235212902","-0.7084169572","-0.7689422941","-0.472193552"," 0.1365760825"," 0.7626329236","-0.9352285312","-0.8512117900","-1.1933903853"," 0.3609614643"," 1.863060e-01"," 0.2869568809"," 7.524332e-02","-2.232508e-01","-0.3978038878"," 9.996521e-02"," 0.4060537121","-0.1520086387"
"2020/08/08","-1.6212063993","-1.3312788834","-0.9645366660","-1.426840545","-0.8934251765","-0.2531936057","-1.3430663431","-1.1106904339","-1.2882387108","-0.4411261199"," 1.097791e-01","-0.6468568377","-7.759238e-01","-1.199172e+00","-0.8925111732","-7.978707e-01","-0.6644254358"," 4.5587027535"
"2020/08/09","-1.9214983285","-1.5540244635","-0.8237511168","-1.807503972","-0.8263335821","-0.7590094296","-1.3750447169","-1.2950971979","-1.4670828663","-1.3456414065","-2.466520e-02","-1.0373840571","-1.148647e+00","-1.361246e+00","-1.0391892207","-1.569669e+00","-1.2667697519","-0.3172139480"
"2020/08/10","-0.6525082417","-0.2546688155","-0.3821096124","-0.100380225"," 0.6174202866"," 0.2631976638","-0.9185295072","-0.8715335876","-0.9949993043","-0.2346683732"," 1.076525e+00"," 0.3970836772","-2.454760e-01","-3.053742e-01"," 0.0974768922"," 1.525476e-01","-0.2774755367","-0.0878414888"
"2020/08/11","-0.5727412805","-0.0063034423","-0.2725127505"," 0.195382856"," 0.6994722725"," 0.1713311166","-0.9619595381","-0.7973957341","-0.7750009222"," 0.1813161674"," 1.275723e+00"," 0.4646634257","-4.426316e-02","-3.262309e-01"," 0.3662273419"," 2.444245e-01","-0.1598598520","-0.0782459172"
"2020/08/12","-0.4253564800"," 0.0428911904","-0.1912732771"," 0.101456619"," 0.6001638952","-0.1146131841","-0.9412985664","-0.8929047234","-0.5376225613"," 0.4682187985"," 1.188752e+00"," 0.3811071753","-8.258785e-02","-3.570815e-01"," 0.3142305066"," 1.019833e-01","-0.2335371184","-0.0700684614"
"2020/08/13","-0.4001992076"," 0.0430841105","-0.1273668879"," 0.082047016"," 0.6256231221","-0.0264663700","-0.9881021087","-1.0104805634","-0.9993776025"," 0.5474526420"," 1.280850e+00"," 0.4317706277","-1.922345e-01","-2.919042e-01"," 0.5167559953"," 1.663123e-01","-0.3052645138","-0.0688884235"
"2020/08/14","-0.5650509274","-0.3034776079","-0.3675095770","-0.234774455"," 0.3175867051","-0.1458372211","-0.9482055524","-1.0516584370","-1.0287557168"," 0.4874608959"," 1.156660e+00"," 0.2046821681","-5.082493e-01","-2.076082e-01"," 0.2484151846","-1.305333e-01","-0.3997006103","-0.0821586746"
"2020/08/15","-1.8956456519","-1.3380310879","-0.8129294529","-1.505648870","-0.7827530647","-1.2377825223","-1.4344425111","-1.3599908821","-1.3270306103","-0.5474598335","-3.786259e-01","-1.0337957518","-1.334820e+00","-1.007985e+00","-0.6908322716","-1.731408e+00","-1.3512840561","-0.2664516149"
"2020/08/16","-1.8899596992","-1.4530114843","-0.5108585993","-1.813917264","-0.7802169726","-1.7056679291","-1.5655524157","-1.5159694231","-1.3204320797","-0.6478707488","-3.708403e-01","-1.5290673096","-1.316813e+00","-1.216118e+00","-1.0115795566","-1.972677e+00","-1.6361177547","-0.3148124674"
"2020/08/17","-0.4234338917","-0.4173004836","-0.1625006881","-0.185213893"," 0.5894249676","-0.5095972522","-1.0511304980","-1.1198231351","-0.8551957143"," 0.1731074617"," 9.008737e-01","-0.3039173806","-4.549504e-01","-3.249274e-01"," 0.0150302295"," 2.188021e-02","-0.6268539429","-0.0871272553"
"2020/08/18","-0.4227384874","-0.2109145304","-0.5549492040","-0.077818531"," 0.7010631197","-0.1286640007","-1.0763247148","-0.9850466057","-1.0734179105"," 0.4667144164"," 4.162665e-01","-0.2654712531","-4.547783e-01","-3.114574e-01","-0.3517058531"," 3.277355e-01","-0.4179325668","-0.0626155904"
"2020/08/19","-0.3646926834","-0.2626557088","-0.6014554346","-0.096155211"," 0.6051292668"," 0.0949951340","-1.1008819350","-0.9273061019","-0.8464124752"," 0.4416706249"," 3.537917e-01","-0.4342924707","-4.435087e-01","-7.899173e-02","-0.2255916801"," 2.914456e-01","-0.3591645177","-0.0551627193"
"2020/08/20","-0.4387327858"," 0.0092845041"," 0.1184624888"," 0.037790452"," 0.6291564476"," 0.1426593052","-1.1049181514","-0.8504392004","-1.2314718103"," 0.1486067549"," 5.189987e-01","-2.2791085389","-2.496478e-01","-4.031987e-02"," 0.3040168425"," 3.792465e-01","-0.3882467765","-0.0789083947"
"2020/08/21","-0.6525900540","-0.5362936187"," 0.4367837877","-0.034374236"," 0.3506003295"," 0.2553645032","-1.0222828341","-0.8819424070","-1.3547035861"," 0.2511851646"," 7.489592e-01","-1.8143375756","-7.874391e-02","-1.815373e-01","-0.0025569354"," 4.228624e-01","-0.5292874414","-0.0851191206"
"2020/08/22","-1.5695010460","-1.7483336167","-0.1548745090","-1.301284292","-0.9119113316","-0.6349142460","-1.3534782388","-1.2815557390","-2.0424960414"," 0.1336006102"," 2.696691e-01","-1.7145485158","-5.672854e-01","-1.222201e+00","-0.9898960023","-6.074467e-01","-1.2929537331","-0.2854564362"
"2020/08/23","-1.7750543690","-1.9017051187","-0.5323876171","-1.827216662","-1.0030206544","-1.2603045560","-1.5589824952","-1.4772553801","-1.6902428592","-0.0206984041","-3.947668e-01","-1.7955416910","-1.065162e+00","-1.430334e+00","-1.3064922795","-1.752121e+00","-1.6412776173","-0.3532361583"
"2020/08/24","-0.4973103696","-0.6149278630","-0.1339364078","-0.253183876"," 0.1473509295"," 0.2524593102","-1.0716886362","-0.9249652707","-1.1189149116"," 1.0541242453"," 3.456263e-01","-0.3946502414"," 2.995362e-01","-4.713590e-01","-0.3715050682","-5.022026e-02","-0.3987256748","-0.1500212064"
"2020/08/25","-0.5291762479","-0.6709518683","-0.1899931938","-0.054796146"," 0.2999125155"," 0.7640719444","-1.0195577454","-0.8142466439","-1.2613916614"," 1.3259922050"," 2.402356e-01","-0.1807189010"," 5.847830e-01","-4.092233e-01"," 0.0011844335"," 1.038126e-01","-0.1702326349","-0.0696958179"
"2020/08/26","-0.4025308572","-0.5898482464"," 0.2101046467"," 0.350956710"," 0.4630249254"," 0.9760831557","-0.9796526196","-0.7599808716","-1.1680086891"," 0.9687808341"," 2.641622e-01","-0.0048065088"," 8.138870e-01","-3.635992e-01"," 0.0968760884"," 1.383310e-01"," 0.0520791815","-0.0872307674"
"2020/08/27","-0.3909953275","-0.3719256694","-0.0993358970"," 0.002008162"," 0.4259873934"," 1.0462286336","-0.8375680914","-0.7347506315","-0.8947247309"," 1.1155826967"," 3.750597e-01","-0.0540175519"," 8.874055e-01","-3.314451e-01","-0.1998663551"," 1.917225e-01"," 0.1438292313","-0.1047864193"
"2020/08/28","-0.4606584736","-0.6276605915"," 0.1874712618","-0.297501057"," 0.0640483845"," 0.6063226792","-0.8539871796","-0.8450080107","-1.0887996802"," 1.0086224712"," 4.891855e-01","-0.0083093782"," 8.779226e-01","-4.761387e-01","-0.3257074354"," 4.078429e-02","-0.1840276402","-0.1133572211"
"2020/08/29","-1.4805711109","-1.4069035737"," 0.0581067956","-1.507455261","-1.0543578516","-1.2445296294","-1.2499134401","-1.3231910164","-1.6212824428"," 0.7714651020"," 8.851107e-02","-0.3339053600","-2.479922e-01","-1.312146e+00","-1.1123234249","-9.834047e-01","-1.2879795726","-0.2997618082"
"2020/08/30","-1.7319802100","-1.8743104605"," 0.4146425972","-1.947002164","-1.1239789215","-1.9639314422","-1.3683491110","-1.4799459907","-1.4995337822"," 0.2459997558","-6.501730e-01","-0.9644218507","-1.016265e+00","-1.473786e+00","-1.1844744958","-1.672262e+00","-1.7461727154","-0.3273788361"
"2020/08/31","-0.3969676230","-0.4928094218"," 0.1004959759","-0.201883602"," 0.0828634848","-0.4220613433","-0.9710260284","-0.8655565883","-1.7509972970"," 1.4480161669","-7.802516e-02","-0.0476952999"," 2.916024e-01","-3.940153e-01","-0.3473363711","-4.980444e-02","-0.4527782196","-0.1716552350"
"2020/09/01","-0.2855802203","-0.3249303262","-0.4110645306","-0.018571352"," 0.1139412475","-0.1758258723","-0.9294470011","-0.7801450763","-1.2414362131"," 1.7648734958","-4.743320e-01","-0.1301408844"," 3.394345e-01","-4.948228e-01","-0.2420591652"," 1.338554e-01","-0.1069414158","-0.2709233375"
"2020/09/02","-0.3832640682","-0.2303608793","-0.1624147194","-0.055662971"," 0.1971190201","-0.0430558366","-0.8660272730","-0.7252681510","-1.2221645964"," 1.6772431008","-5.199064e-01","-0.3315131565"," 4.693254e-01","-2.197747e-01","-0.4352448863"," 1.755663e-01"," 0.1404401699","-0.1247849568"
"2020/09/03","-0.4283835339","-0.3032075197","-0.0376287949"," 0.055151197"," 0.2792872712"," 0.0856143472","-0.8778417040","-0.7185377807","-1.0549899821"," 1.5855958171","-4.509752e-01","-0.2509471605"," 4.471469e-01","-8.550946e-02"," 0.3520265255"," 4.172245e-02"," 0.4608026394","-0.0895494384"
"2020/09/04","-0.5597740361","-0.2796326801","-0.2668066963","-0.287923551","-0.0794133286"," 0.1296809664","-0.9407186995","-0.7260292094","-1.0855226172"," 0.6120840211","-4.076795e-01","-0.4301061146"," 4.319924e-01","-2.732201e-01"," 0.1881709521"," 1.613285e-01"," 0.4159556077","-0.1063391008"
"2020/09/05","-1.3427992518","-1.4176299328","-0.7318959266","-1.396362254","-1.0878450437","-0.8772806515","-1.4052834901","-1.2583588318","-1.5992843807","-0.2762872804","-1.012109e+00","-1.1999684584","-6.847182e-01","-1.174839e+00","-0.6558764159","-9.152886e-01","-0.7206865079","-0.2695569778"
"2020/09/06","-1.6308193408","-1.6580855807","-0.4905685699","-1.838006510","-1.2216217773","-1.4996707388","-1.4523384032","-1.4114930130","-1.3111337467","-0.7184324615","-1.407657e+00","-1.4975414851","-1.274497e+00","-1.426858e+00","-0.7465158573","-1.872693e+00","-1.1389669863","-0.3102993399"
"2020/09/07","-0.2841894118","-0.5726011869","-0.0142618419","-0.295009693"," 0.1092651208","-0.2743580725","-0.8723372532","-0.8114407215","-0.9534543167"," 0.3924544533","-4.078694e-01","-0.1060479778"," 4.117974e-01","-3.631647e-01"," 0.1621179159","-1.100046e-01"," 0.4137271838","-0.0958636764"
"2020/09/08","-0.3871092448","-0.2458716576","-0.1116950780"," 0.035644606"," 0.2664848739","-0.1995697161","-0.7651847065","-0.7015754026","-0.9368647407"," 0.6354646495","-2.954527e-01","-0.0605961115"," 6.138298e-01","-4.770663e-02"," 1.0076126748"," 4.553332e-02"," 0.5810645776","-0.0862163488"
"2020/09/09","-0.4206113684","-0.1308140931","-0.2525344757"," 0.044834162"," 0.3843493544"," 0.0706268094","-0.7687810239","-0.6730818362","-1.2778569044"," 0.5068800743","-2.398141e-01"," 0.1151454090"," 8.168949e-01","-1.085388e-01"," 1.0001845555"," 1.883747e-01"," 0.5816482124","-0.0591168814"
"2020/09/10","-0.3574522977","-0.2868864769","-0.3759888301","-0.069410935"," 0.1913501903"," 0.1051361582","-0.6079408009","-0.6736314896","-1.2438074212"," 0.5076486817","-1.792382e-01"," 0.1939172524"," 9.347376e-01","-3.401354e-01"," 0.5179029843"," 1.649937e-01"," 0.5855280577","-0.0545416467"
"2020/09/11","-0.4875747097","-0.4028314740","-0.2987667401","-0.342388039"," 0.0757335023","-0.1907048047","-0.5977202898","-0.7203866146","-1.4799779757"," 0.2456864998","-1.334739e-01"," 0.1469275410"," 7.837419e-01","-3.049397e-01"," 0.3346305255"," 1.359110e-01"," 0.5437053156","-0.0748714228"
"2020/09/12","-1.4343471795","-1.4824125119","-0.6108614492","-1.352202678","-0.8549773391","-0.8478078757","-0.9418155906","-1.1882761128","-1.7283065225","-0.3530355293","-7.274595e-01","-0.8407961919","-4.608106e-01","-1.274343e+00","-0.4584031407","-8.951905e-01","-0.5355416193","-0.2713580884"
"2020/09/13","-1.7085000891","-1.8044347900","-0.8836235903","-1.876862088","-0.8570020537","-1.3795124990","-1.2485280438","-1.3424442572","-1.7878442729","-0.8416803823","-1.149402e+00","-1.2883091158","-1.068506e+00","-1.346038e+00","-0.9540662503","-1.813795e+00","-1.0006057359","-0.3269233829"
"2020/09/14","-0.3487392911","-0.3508202074","-0.1438813800","-0.213158388"," 0.2901141066"," 0.1615702111","-0.8399161238","-0.6770408776","-1.2089764163","-0.1677564692"," 4.426599e-02"," 0.0977164979"," 6.620143e-01","-1.511798e-02"," 0.4586145760"," 2.379173e-01"," 0.3690194286","-0.1623391461"
"2020/09/15","-0.2818986683","-0.0977861671","-0.1985253507","-0.001283347"," 0.3702907266"," 0.4014115424","-0.8093517111","-0.5578122338","-1.2916223449"," 0.0014857157"," 2.170687e-01"," 0.3990487015"," 9.502691e-01"," 8.345840e-03"," 0.7800719018"," 4.943881e-01"," 0.5439905008","-0.2813780595"
"2020/09/16","-0.1977956569","-0.1649223718","-0.2387369723"," 0.120005460"," 0.2908154783"," 0.5237554648","-0.7233942993","-0.5550908734","-1.4322163376","-0.0473849056"," 5.471011e-02"," 0.5565923883"," 1.018640e+00"," 1.964324e-02"," 0.6562517068"," 5.722068e-01"," 0.4542699086","-0.0710207728"
"2020/09/17","-0.9854023596","-1.6548445226","-0.9118029008","-0.900138338","-0.7255562941","-0.9374344376","-1.3190975593","-1.1755533683","-2.0183221517","-0.9447636616","-1.258590e+00","-0.7845794099"," 5.913005e-03","-1.205690e+00","-1.1027651832","-8.039094e-01","-0.9236388914","-0.2673004141"
"2020/09/18","-0.3288589100","-0.6432099538"," 0.0365810843","-0.116116431"," 0.1072895589","-0.0358200054","-0.6304927671","-0.6839788092","-1.0213579026","-0.3382672869","-2.848187e-01","-0.0130083493"," 8.794553e-01","-2.771307e-01","-0.1789201509"," 2.335742e-01"," 0.2611796275","-0.1229424414"
"2020/09/19","-1.3894731506","-1.4236490408","-0.3984493329","-1.271806184","-0.8722327853","-1.2286732489","-1.1375363784","-1.1259308211","-1.3476254854","-1.2576934496","-1.189090e+00","-1.0638691671","-4.523850e-01","-1.185268e+00","-0.9171168185","-8.419289e-01","-0.9121916899","-0.2778586482"
"2020/09/20","-1.7558284861","-1.7832135759","-0.7466990748","-1.780317191","-0.9604676182","-1.8147891506","-1.2377847955","-1.3552438763","-1.3408493363","-1.8128077730","-1.698763e+00","-1.4947221024","-1.215371e+00","-1.236540e+00","-1.1898817297","-1.741075e+00","-1.4305920722","-0.3314572128"
"2020/09/21","-0.2984656525","-0.5106352417","-0.4310239112","-0.089317599"," 0.2904335994","-0.3456167553","-0.7672442338","-0.7661577448","-1.3397392202","-1.0049357183","-5.745956e-01","-0.1060479778"," 4.382296e-01","-3.901632e-02"," 0.2404408800"," 2.018666e-01","-0.0528623421","-0.1217417011"
"2020/09/22","-0.2297842537","-0.3735076145","-0.5417553709"," 0.060067246"," 0.2632946722","-0.1051509433","-0.7031446617","-0.6985004191","-1.3282028929","-0.6576737227","-4.925618e-01"," 0.1831523367"," 6.413931e-01"," 5.304233e-03"," 0.3785165099"," 5.156161e-01"," 0.2485319952","-0.0873756843"
"2020/09/23","-0.1356592395","-0.4834720876","-0.3518859473"," 0.183938343"," 0.2258336705","-0.0394854359","-0.7474744861","-0.7257140236","-0.8552578808","-0.5643460522","-5.233244e-01"," 0.4152815108"," 6.112316e-01"," 9.437986e-02"," 0.5828990285"," 5.544720e-01"," 0.3256447484","-0.0523264878"
"2020/09/24","-0.1541488120","-0.6434028740","-0.0373538840"," 0.297874292"," 0.3949824146","-0.0606227514","-0.8019876872","-0.7202174905","-0.4877472620","-0.5546281202","-4.621789e-01"," 0.3598336514"," 5.878238e-01"," 7.439216e-02"," 0.1200616521"," 5.768476e-01"," 0.2989169256","-0.0393460706"
"2020/09/25","-0.2658225576","-0.5669293351"," 0.5415134988"," 0.071317784"," 0.3012122273","-0.3860993980","-0.9070464288","-0.6640721344","-0.8719273852","-0.6109829754","-4.226811e-01"," 0.3195933713"," 4.073961e-01"," 5.738748e-03"," 0.1199524150"," 5.667041e-01"," 0.0329585083","-0.0345224068"
"2020/09/26","-1.1633031361","-1.4315587661","-0.0960483029","-0.980510585","-0.7265837754","-1.4530383183","-1.2901841962","-0.9848352006","-1.2819332510","-1.1831907401","-1.228967e+00","-0.8109790841","-1.116609e+00","-1.054913e+00","-0.3907307888","-5.114072e-01","-1.0700450175","-0.2098304970"
"2020/09/27","-1.5833682254","-1.6875251923","-0.5283385860","-1.459482867","-0.9416421203","-1.9837790692","-1.4418008221","-0.9525786230","-0.9832764775","-1.7665330856","-1.634959e+00","-1.4542255148","-1.690536e+00","-1.259135e+00","-0.5186473732","-1.395758e+00","-1.5827748568","-0.2859118894"
"2020/09/28","-1.0541246646","-1.4378479623","-0.8726115671","-0.982820098","-1.1534875777","-1.7659574718","-1.6453198198","-0.9393523500","-1.4632463048","-1.8625923266","-1.747945e+00","-1.0432791300","-1.037320e+00","-1.231326e+00","-0.0667063924","-8.896115e-01","-1.3501831086","-0.2676937601"
"2020/09/29","-3.8064938862","-5.1534896331","-3.9363960880","-4.225751471","-4.6352452793","-5.3162662366","-3.8485055207","-2.8143466370","-4.5295736659","-4.4862267282","-5.287932e+00","-5.2334798462","-3.560750e+00","-4.606641e+00","-4.0925559037","-4.513074e+00","-5.2080027699","-0.9121807883"

